Experiments with Infinite-Horizon, Policy-Gradient Estimation

In this paper, we present algorithms that perform gradient ascent of the average reward in a partially observable Markov decision process (POMDP). These algorithms are based on GPOMDP, an algorithm introduced in a companion paper (Baxter and Bartlett, this volume), which computes biased estimates of the performance gradient in POMDPs. The algorithm's chief advantages are that it uses only one free parameter beta, which has a natural interpretation in terms of bias-variance trade-off, it requires no knowledge of the underlying state, and it can be applied to infinite state, control and observation spaces. We show how the gradient estimates produced by GPOMDP can be used to perform gradient ascent, both with a traditional stochastic-gradient algorithm, and with an algorithm based on conjugate-gradients that utilizes gradient information to bracket maxima in line searches. Experimental results are presented illustrating both the theoretical results of (Baxter and Bartlett, this volume) on a toy problem, and practical aspects of the algorithms on a number of more realistic problems.

==> figures/1_3_0.00.dat <==
2 93.09685563036 42.02513725340 1.52445213923 1.19255934647
4 89.13644741168 60.78098489794 1.45118429552 0.81479261477
8 67.80016819335 68.25255524019 1.10443643098 0.56968242180
16 44.46502768303 59.71086273474 0.79511467042 0.45442057046
32 21.10601562505 34.92047010855 0.56314959055 0.33976549672
64 11.44063251605 21.93738938210 0.38998366667 0.24720143549
128 5.23461321871 3.86929698220 0.27539346874 0.17606259747
256 3.40997608633 2.73614911950 0.22106065628 0.14425796643
512 2.53515556710 1.85185222754 0.16509662447 0.10285488914
1024 1.82460424930 1.48230400584 0.12286563549 0.07223097290
2048 1.12940973791 0.85201542328 0.09383169784 0.05791320495
4096 0.85121616516 0.61646229805 0.08960687400 0.04545141536
8192 0.64274012103 0.51763090762 0.08134968729 0.03410247619
16384 0.41912945884 0.35985686819 0.07504823867 0.03415935967
32768 0.31380658031 0.24095127616 0.07987342595 0.02077020013
65536 0.23868269558 0.20012597341 0.07307213419 0.01263430386
131072 0.12987083607 0.09649813738 0.07941549030 0.01029485213
262144 0.09317166026 0.06053038964 0.07855648664 0.00617960760
524288 0.07729008436 0.05371688493 0.07666402526 0.00391215271
1048576 0.03725127006 0.03367192117 0.07818964297 0.00434259170
2097152 0.04639662287 0.04032266372 0.07711521635 0.00260192111
4194304 0.02862282582 0.02104659916 0.07789095008 0.00205462601
8388608 0.01878162207 0.01313288010 0.07725350748 0.00117416168


==> figures/1_3_0.20.dat <==
2 92.66333773951 42.68406891282 1.53381541372 1.19743066381
4 88.21091543698 61.30003353609 1.50045868090 0.91054982035
8 73.05614741827 69.96733948167 1.19537136336 0.65261006325
16 51.26157617363 64.45451353932 0.88874917600 0.52816840600
32 26.76830136729 41.55620639549 0.60906473974 0.36386583672
64 14.50590461598 27.57952521213 0.45520689504 0.30683642611
128 6.64041095995 5.93465211467 0.33609071320 0.20287803730
256 3.72487540702 2.83447455317 0.21607788901 0.13335861381
512 2.94972959635 2.23080719448 0.14780760080 0.09596518871
1024 1.92345136154 1.65404089456 0.12035988186 0.07642430795
2048 1.13892634324 0.84164676918 0.10340336101 0.06722773187
4096 0.93702961272 0.66530290999 0.07297164751 0.04851454027
8192 0.67995090854 0.44244235335 0.06600438407 0.03510812344
16384 0.46579576610 0.36484056749 0.05803595854 0.02643055831
32768 0.30605331088 0.21829327006 0.06222791679 0.01779654141
65536 0.26873643169 0.19187629301 0.06099509767 0.01644898640
131072 0.18732523846 0.14105111483 0.06136472456 0.01205368581
262144 0.10935621883 0.08052592679 0.06053251809 0.00849745009
524288 0.08842918496 0.05994907144 0.06155230823 0.00490950959
1048576 0.06184293028 0.05002964353 0.06283936239 0.00447070240
2097152 0.04375902020 0.03131908506 0.06266149529 0.00299870182
4194304 0.03201178307 0.02005952577 0.06274273201 0.00164156336
8388608 0.01839029534 0.01364134918 0.06229644787 0.00145635823


==> figures/1_3_0.40.dat <==
2 91.54256957098 42.09245505046 1.53782394336 1.21886011748
4 88.64267797390 61.53709099344 1.56464956075 0.99289857423
8 73.07550949037 69.57923106746 1.32445423513 0.77925462041
16 56.23769347966 65.09857837684 0.99118962582 0.61755840986
32 31.60584574195 47.14078553345 0.68197708505 0.43117425116
64 17.90026228508 30.21515209641 0.52223493213 0.32298118183
128 7.64348860250 6.77270455421 0.38198855695 0.23235875138
256 5.11018820336 4.47547161079 0.28533576289 0.16903968420
512 3.24338862285 2.62012394013 0.17657399610 0.10945019346
1024 2.36701104189 1.59081798284 0.13311044446 0.07761273029
2048 1.43760625875 1.08510343970 0.08785097632 0.06344822517
4096 1.08763273403 0.71085924121 0.07794812291 0.05066030421
8192 0.81242571204 0.61629725959 0.05512789889 0.03451679433
16384 0.50651216937 0.41181466441 0.05352529729 0.03028401037
32768 0.34892792516 0.29416044040 0.04429688699 0.03154846727
65536 0.24443808822 0.15971255901 0.05088284389 0.01487345582
131072 0.22246185145 0.16309157054 0.04697286806 0.01478667823
262144 0.15542189233 0.10040874139 0.04403427963 0.00864454837
524288 0.07474387596 0.05156547868 0.04799245157 0.00700157169
1048576 0.06147930783 0.03456274383 0.04849886319 0.00389785089
2097152 0.04643796761 0.03454034839 0.04841662680 0.00414859010
4194304 0.03491520936 0.03362991480 0.04814860341 0.00311571703
8388608 0.01990871939 0.01423287238 0.04774945737 0.00126612988


==> figures/1_3_0.60.dat <==
2 92.08065762285 42.63818239016 1.54433926544 1.21621509209
4 90.56014036268 61.64423799160 1.69873712183 1.21232949135
8 81.82903688277 70.05470351659 1.43829355152 0.89786955433
16 57.27453829326 62.95562018502 1.14032843909 0.74010175090
32 40.88148589595 53.72690319941 0.84076267202 0.53974633505
64 27.65500879912 43.98279684534 0.65147875577 0.40078133643
128 9.29841947188 13.60032392334 0.41550568055 0.26478615728
256 5.93007378026 4.98525507943 0.30558738109 0.19111590638
512 3.40524994764 2.92365887562 0.21624827326 0.13268736429
1024 2.86920517906 2.24468611077 0.16258386501 0.10039282593
2048 1.77565852369 1.55041536063 0.11612438239 0.09086320669
4096 1.33515924566 0.90119924024 0.08610157142 0.05062554434
8192 0.94994285246 0.85868034184 0.05603806429 0.03866638120
16384 0.55476343122 0.46695790899 0.04515276832 0.02939274781
32768 0.43452177493 0.26499581927 0.03560878583 0.02803832015
65536 0.28999348814 0.24338897441 0.03551938444 0.01668680156
131072 0.23131559103 0.17273161987 0.03121324688 0.01466993228
262144 0.18774797817 0.12725830696 0.03272989796 0.01202733205
524288 0.09986140499 0.08402182293 0.03203247809 0.00893574443
1048576 0.08689814663 0.07437298357 0.03299519544 0.00498511308
2097152 0.05397204211 0.04675470759 0.03278686254 0.00341380048
4194304 0.03523233418 0.03059286784 0.03174768459 0.00269077500
8388608 0.02651860120 0.02050201187 0.03210691489 0.00204679306


==> figures/1_3_0.80.dat <==
2 92.95018634424 42.61015254913 1.55079968382 1.22716228701
4 92.45731305136 62.03111712115 1.80133121716 1.39696383278
8 85.81498996148 70.81119484054 1.75246737043 1.31929295249
16 76.25159792021 69.10177070376 1.59224061910 1.05815845175
32 59.94221996722 63.81196671952 1.28274563824 0.89543804175
64 41.81885489303 52.46528013749 0.94108094349 0.61305007641
128 21.29548516911 34.65003768072 0.69655926315 0.43684936922
256 13.11326842886 22.58260660759 0.49568815949 0.33064202991
512 7.42883375458 11.96576897539 0.37992674549 0.24028774665
1024 4.08822746453 3.56143524481 0.24809943738 0.18237024914
2048 2.71077009215 2.04782579471 0.16107949051 0.10239343087
4096 1.98618680737 1.80984791384 0.13348303729 0.09807044905
8192 1.40602941042 1.01339017899 0.08294085183 0.05343900829
16384 1.10731563613 0.82874825850 0.06025320413 0.04117120536
32768 0.75048328667 0.63101289627 0.04116308890 0.02418766157
65536 0.46413355792 0.36867310645 0.02489885704 0.01459581547
131072 0.36697919979 0.26700190890 0.02668852577 0.01933703887
262144 0.30656648598 0.17882579293 0.02353945485 0.01501718096
524288 0.19522829182 0.11838915164 0.01853974579 0.00946064988
1048576 0.15273499171 0.10024044828 0.01846181240 0.00797987784
2097152 0.11993900917 0.08510242686 0.01757248283 0.00591342650
4194304 0.06390392765 0.04587651671 0.01567144220 0.00467561638
8388608 0.03691410079 0.02428411321 0.01633492841 0.00354245589


==> figures/1_3_0.95.dat <==
2 93.09685563036 42.02513725340 1.52445213923 1.19255934647
4 94.89090527481 62.29122899836 1.86178499826 1.50731465934
8 88.32952099756 70.42413633442 2.13904954806 1.78916290557
16 83.48006551436 69.18635858086 2.40592277434 1.76654772015
32 81.28179157170 68.01102074596 2.49015342944 1.79009433277
64 80.47688686086 67.79889455133 2.31107126633 1.53341791734
128 66.48048415197 64.33785053015 1.73300537828 1.14448856388
256 60.15318058132 64.23650218369 1.69160278074 1.26092814257
512 41.71975756914 56.55744629062 1.14441785748 0.79696365264
1024 32.72944297609 44.45670823589 0.79020570206 0.50286455737
2048 18.09193679962 32.80844044968 0.54560618454 0.34013523477
4096 7.71322418448 8.16120650831 0.36346617672 0.21446428001
8192 4.62747520748 4.00632702658 0.26621971440 0.17380997235
16384 3.13384486237 2.68480954833 0.22140581207 0.13805103963
32768 2.34655099791 1.48167943325 0.14124475902 0.08727394406
65536 1.69835915994 1.31232082654 0.09547277983 0.06837407366
131072 1.01643083910 0.71362516067 0.07706515494 0.04644732134
262144 0.65735552696 0.52395004498 0.04817315532 0.02956733248
524288 0.54801106719 0.42485955720 0.02966605611 0.01605698988
1048576 0.31334361929 0.29220086359 0.03252301576 0.02275430911
2097152 0.31344509202 0.27271484361 0.01913369482 0.01079410003
4194304 0.21991563427 0.13419563676 0.01416073500 0.00835635532
8388608 0.14903190366 0.10570054477 0.00874774754 0.00609177312


==> figures/call_cg00.dat <==
50 5.300000e+02 2.918241e+02 1.122748e+02 7.077044e-01 7.096718e-02 2.160404e-01  0.8
100 1.016000e+03 7.207385e+02 1.264934e+02 7.659294e-01 1.812620e-02 2.261071e-01 0.8
200 1.936000e+03 6.967730e+02 1.609351e+02 7.844880e-01 2.670005e-03 2.932819e-03 0.8
400 3.888000e+03 1.553583e+03 3.269652e+02 7.839562e-01 2.988941e-03 3.051382e-03 0.8
800 7.568000e+03 2.858650e+03 3.658289e+02 7.842908e-01 2.760996e-03 2.569056e-03 0.8
1600 1.457600e+04 5.752368e+03 1.750904e+02 7.847260e-01 2.510845e-03 2.463571e-03 0.8
3200 2.905600e+04 1.289734e+04 2.547038e+02 7.848749e-01 3.220674e-03 2.886603e-03 0.8
6400 5.760000e+04 0.000000e+00 0.000000e+00 7.840085e-01 2.269807e-03 2.645135e-03 0.8


==> figures/call_cg80.dat <==
1000 5.225000e+04 1.173678e+05 3.033274e+04 7.880411e-01 6.558473e-03 5.091921e-03 0.8 
2000 6.268000e+04 1.342327e+05 2.806611e+04 7.881890e-01 6.476633e-03 4.444280e-03 0.8
4000 1.066400e+05 3.890438e+05 4.407113e+04 7.876434e-01 6.271392e-03 4.090416e-03 0.8
8000 1.340800e+05 7.401852e+04 1.361272e+04 7.883968e-01 5.610094e-03 3.820523e-03 0.8
16000 2.456000e+05 1.589750e+04 1.306467e+04 7.861753e-01 4.036511e-03 3.157969e-03 0.8
32000 5.020800e+05 1.105931e+05 2.669250e+04 7.861939e-01 3.645696e-03 3.463765e-03 0.8
64000 9.894400e+05 3.419811e+04 3.156420e+04 7.861687e-01 3.555809e-03 3.229124e-03 0.8
128000 1.972480e+06 7.461554e+04 5.204083e+04 7.859909e-01 3.220276e-03 3.134624e-03 0.8
256000 3.965440e+06 1.292478e+05 1.242280e+05 7.862276e-01 3.347231e-03 3.072428e-03 0.8
512000 7.874560e+06 3.133438e+05 1.930097e+05 7.871372e-01 2.684661e-03 2.765252e-03 0.8


==> figures/call_cg90.dat <==
1000 2.097400e+05 2.242380e+05 1.463569e+05 7.878400e-01 7.542767e-03 1.200243e-02 0.8
2000 2.248200e+05 4.405147e+05 1.542099e+05 7.886618e-01 7.638666e-03 9.649219e-03 0.8
4000 2.656800e+05 5.000056e+05 1.705432e+05 7.896121e-01 5.473218e-03 8.340806e-03 0.8
8000 4.194400e+05 1.104913e+06 2.562409e+05 7.915282e-01 5.394568e-03 6.083293e-03 0.8
16000 5.440000e+05 1.441781e+06 2.652585e+05 7.919417e-01 5.348699e-03 6.797434e-03 0.8
32000 6.457600e+05 1.229174e+06 1.616919e+05 7.923979e-01 4.943900e-03 5.294566e-03 0.8
64000 1.128960e+06 1.046848e+06 1.639281e+05 7.928238e-01 4.211534e-03 4.966108e-03 0.8
128000 1.989120e+06 3.906331e+05 9.336261e+04 7.929589e-01 4.082611e-03 3.869733e-03 0.8
256000 3.985920e+06 8.212465e+05 1.826315e+05 7.935607e-01 2.889339e-03 3.351392e-03 0.8
512000 7.818240e+06 3.980035e+05 1.373153e+05 7.939456e-01 2.780710e-03 3.094346e-03  0.8             

==> figures/call_cg95.dat <==
10000 4.223600e+06 6.367759e+06 3.121480e+06 7.915279e-01 5.612298e-03 6.550494e-03 0.8
20000 5.953800e+06 8.042157e+06 4.254032e+06 7.925100e-01 4.861102e-03 1.164239e-02 0.8 
40000 6.577600e+06 8.404969e+06 4.723791e+06 7.939204e-01 3.930984e-03 6.992005e-03 0.8 
80000 8.283200e+06 1.052987e+07 5.320564e+06 7.940031e-01 3.907431e-03 8.795020e-03 0.8 
160000 1.215680e+07 2.005934e+07 7.585319e+06 7.952361e-01 3.225169e-03 5.356232e-03 0.8 
320000 1.398080e+07 2.450956e+07 7.022400e+06 7.968235e-01 2.256395e-03 4.390147e-03 0.8 
640000 2.355200e+07 3.333750e+07 1.014608e+07 7.969784e-01 2.181985e-03 3.874238e-03 0.8 
1280000 3.719680e+07 2.538198e+07 1.361540e+07 7.977649e-01 1.374853e-03 2.310630e-03 0.8


==> figures/call_grad.dat <==
0.000000e+00 2.669894e-01 4.767898e-01 8.374892e-01
1.000000e-02 2.665353e-01 4.766072e-01 8.377377e-01
2.000000e-02 2.660731e-01 4.764210e-01 8.379906e-01
3.000000e-02 2.656024e-01 4.762311e-01 8.382478e-01
4.000000e-02 2.651230e-01 4.760374e-01 8.385095e-01
5.000000e-02 2.646346e-01 4.758398e-01 8.387759e-01
6.000000e-02 2.641370e-01 4.756381e-01 8.390471e-01
7.000000e-02 2.636298e-01 4.754323e-01 8.393232e-01
8.000000e-02 2.631128e-01 4.752223e-01 8.396043e-01
9.000000e-02 2.625856e-01 4.750078e-01 8.398907e-01
1.000000e-01 2.620479e-01 4.747888e-01 8.401824e-01
1.100000e-01 2.614994e-01 4.745650e-01 8.404797e-01
1.200000e-01 2.609398e-01 4.743365e-01 8.407826e-01
1.300000e-01 2.603686e-01 4.741029e-01 8.410913e-01
1.400000e-01 2.597855e-01 4.738641e-01 8.414061e-01
1.500000e-01 2.591902e-01 4.736200e-01 8.417271e-01
1.600000e-01 2.585822e-01 4.733704e-01 8.420544e-01
1.700000e-01 2.579610e-01 4.731151e-01 8.423884e-01
1.800000e-01 2.573264e-01 4.728539e-01 8.427291e-01
1.900000e-01 2.566777e-01 4.725866e-01 8.430768e-01
2.000000e-01 2.560146e-01 4.723130e-01 8.434316e-01
2.100000e-01 2.553365e-01 4.720329e-01 8.437939e-01
2.200000e-01 2.546430e-01 4.717460e-01 8.441639e-01
2.300000e-01 2.539334e-01 4.714521e-01 8.445417e-01
2.400000e-01 2.532073e-01 4.711509e-01 8.449277e-01
2.500000e-01 2.524641e-01 4.708423e-01 8.453221e-01
2.600000e-01 2.517032e-01 4.705258e-01 8.457251e-01
2.700000e-01 2.509239e-01 4.702013e-01 8.461371e-01
2.800000e-01 2.501256e-01 4.698683e-01 8.465583e-01
2.900000e-01 2.493076e-01 4.695267e-01 8.469890e-01
3.000000e-01 2.484691e-01 4.691760e-01 8.474296e-01
3.100000e-01 2.476094e-01 4.688160e-01 8.478804e-01
3.200000e-01 2.467278e-01 4.684462e-01 8.483417e-01
3.300000e-01 2.458234e-01 4.680662e-01 8.488138e-01
3.400000e-01 2.448952e-01 4.676757e-01 8.492972e-01
3.500000e-01 2.439425e-01 4.672741e-01 8.497923e-01
3.600000e-01 2.429642e-01 4.668612e-01 8.502994e-01
3.700000e-01 2.419593e-01 4.664363e-01 8.508189e-01
3.800000e-01 2.409268e-01 4.659990e-01 8.513514e-01
3.900000e-01 2.398655e-01 4.655488e-01 8.518972e-01
4.000000e-01 2.387742e-01 4.650850e-01 8.524569e-01
4.100000e-01 2.376518e-01 4.646071e-01 8.530310e-01
4.200000e-01 2.364968e-01 4.641144e-01 8.536200e-01
4.300000e-01 2.353080e-01 4.636064e-01 8.542244e-01
4.400000e-01 2.340837e-01 4.630822e-01 8.548449e-01
4.500000e-01 2.328225e-01 4.625411e-01 8.554820e-01
4.600000e-01 2.315227e-01 4.619823e-01 8.561364e-01
4.700000e-01 2.301826e-01 4.614049e-01 8.568089e-01
4.900000e-01 2.273736e-01 4.601909e-01 8.582107e-01
5.000000e-01 2.259007e-01 4.595521e-01 8.589416e-01
5.100000e-01 2.243792e-01 4.588908e-01 8.596936e-01
5.200000e-01 2.228068e-01 4.582058e-01 8.604677e-01
5.300000e-01 2.211808e-01 4.574957e-01 8.612646e-01
5.400000e-01 2.194985e-01 4.567591e-01 8.620856e-01
5.500000e-01 2.177570e-01 4.559948e-01 8.629314e-01
5.600000e-01 2.159530e-01 4.552010e-01 8.638034e-01
5.700000e-01 2.140834e-01 4.543760e-01 8.647027e-01
5.800000e-01 2.121443e-01 4.535181e-01 8.656305e-01
5.900000e-01 2.101318e-01 4.526253e-01 8.665881e-01
6.000000e-01 2.080418e-01 4.516954e-01 8.675770e-01
6.100000e-01 2.058696e-01 4.507261e-01 8.685987e-01
6.200000e-01 2.036103e-01 4.497150e-01 8.696547e-01
6.300000e-01 2.012586e-01 4.486594e-01 8.707467e-01
6.400000e-01 1.988085e-01 4.475562e-01 8.718765e-01
6.500000e-01 1.962538e-01 4.464022e-01 8.730461e-01
6.600000e-01 1.935875e-01 4.451940e-01 8.742575e-01
6.700000e-01 1.908021e-01 4.439278e-01 8.755128e-01
6.800000e-01 1.878894e-01 4.425992e-01 8.768144e-01
6.900000e-01 1.848401e-01 4.412038e-01 8.781648e-01
7.000000e-01 1.816444e-01 4.397364e-01 8.795665e-01
7.100000e-01 1.782913e-01 4.381914e-01 8.810224e-01
7.200000e-01 1.747685e-01 4.365626e-01 8.825356e-01
7.300000e-01 1.710626e-01 4.348431e-01 8.841092e-01
7.400000e-01 1.671585e-01 4.330253e-01 8.857466e-01
7.500000e-01 1.630396e-01 4.311007e-01 8.874516e-01
7.600000e-01 1.586870e-01 4.290597e-01 8.892279e-01
7.700000e-01 1.540797e-01 4.268916e-01 8.910797e-01
7.800000e-01 1.491939e-01 4.245843e-01 8.930114e-01
7.900000e-01 1.440025e-01 4.221241e-01 8.950276e-01
8.000000e-01 1.384748e-01 4.194956e-01 8.971333e-01
8.100000e-01 1.325755e-01 4.166811e-01 8.993334e-01
8.200000e-01 1.262641e-01 4.136602e-01 9.016333e-01
8.300000e-01 1.194932e-01 4.104097e-01 9.040383e-01
8.400000e-01 1.122078e-01 4.069027e-01 9.065537e-01
8.500000e-01 1.043429e-01 4.031082e-01 9.091844e-01
8.600000e-01 9.582134e-02 3.989900e-01 9.119349e-01
8.700000e-01 8.655040e-02 3.945062e-01 9.148081e-01
8.800000e-01 7.641755e-02 3.896080e-01 9.178050e-01
8.900000e-01 6.528443e-02 3.842392e-01 9.209224e-01
9.000000e-01 5.297837e-02 3.783361e-01 9.241510e-01
9.010000e-01 5.167530e-02 3.777138e-01 9.244793e-01
9.020000e-01 5.035810e-02 3.770853e-01 9.248085e-01
9.030000e-01 4.902652e-02 3.764506e-01 9.251386e-01
9.040000e-01 4.768031e-02 3.758097e-01 9.254694e-01
9.050000e-01 4.631918e-02 3.751624e-01 9.258011e-01
9.060000e-01 4.494286e-02 3.745087e-01 9.261336e-01
9.070000e-01 4.355107e-02 3.738485e-01 9.264667e-01
9.080000e-01 4.214350e-02 3.731818e-01 9.268006e-01
9.090000e-01 4.071987e-02 3.725084e-01 9.271350e-01
9.100000e-01 3.927985e-02 3.718284e-01 9.274701e-01
9.110000e-01 3.782312e-02 3.711415e-01 9.278057e-01
9.120000e-01 3.634936e-02 3.704478e-01 9.281418e-01
9.130000e-01 3.485823e-02 3.697472e-01 9.284783e-01
9.140000e-01 3.334938e-02 3.690396e-01 9.288151e-01
9.150000e-01 3.182244e-02 3.683250e-01 9.291523e-01
9.160000e-01 3.027705e-02 3.676033e-01 9.294897e-01
9.170000e-01 2.871282e-02 3.668743e-01 9.298273e-01
9.180000e-01 2.712935e-02 3.661382e-01 9.301650e-01
9.190000e-01 2.552624e-02 3.653947e-01 9.305026e-01
9.200000e-01 2.390306e-02 3.646439e-01 9.308402e-01
9.210000e-01 2.225938e-02 3.638856e-01 9.311776e-01
9.220000e-01 2.059475e-02 3.631199e-01 9.315148e-01
9.230000e-01 1.890869e-02 3.623467e-01 9.318515e-01
9.240000e-01 1.720072e-02 3.615660e-01 9.321878e-01
9.250000e-01 1.547035e-02 3.607777e-01 9.325235e-01
9.260000e-01 1.371704e-02 3.599818e-01 9.328585e-01
9.270000e-01 1.194027e-02 3.591783e-01 9.331926e-01
9.280000e-01 1.013947e-02 3.583671e-01 9.335257e-01
9.290000e-01 8.314066e-03 3.575482e-01 9.338577e-01
9.300000e-01 6.463443e-03 3.567218e-01 9.341883e-01
9.310000e-01 4.586975e-03 3.558876e-01 9.345175e-01                          
9.320000e-01 2.684008e-03 3.550459e-01 9.348450e-01
9.330000e-01 7.538574e-04 3.541966e-01 9.351707e-01
9.340000e-01 -1.204189e-03 3.533397e-01 9.354943e-01
9.350000e-01 -3.190874e-03 3.524753e-01 9.358157e-01
9.360000e-01 -5.206978e-03 3.516036e-01 9.361345e-01
9.370000e-01 -7.253313e-03 3.507245e-01 9.364506e-01
9.380000e-01 -9.330732e-03 3.498382e-01 9.367637e-01
9.390000e-01 -1.144013e-02 3.489449e-01 9.370734e-01
9.400000e-01 -1.358244e-02 3.480446e-01 9.373796e-01
9.410000e-01 -1.575865e-02 3.471376e-01 9.376818e-01
9.420000e-01 -1.796981e-02 3.462240e-01 9.379797e-01
9.430000e-01 -2.021699e-02 3.453042e-01 9.382730e-01
9.440000e-01 -2.250136e-02 3.443784e-01 9.385613e-01
9.450000e-01 -2.482414e-02 3.434468e-01 9.388440e-01
9.460000e-01 -2.718660e-02 3.425099e-01 9.391208e-01
9.470000e-01 -2.959013e-02 3.415680e-01 9.393912e-01
9.480000e-01 -3.203616e-02 3.406215e-01 9.396545e-01
9.490000e-01 -3.452625e-02 3.396710e-01 9.399104e-01
9.500000e-01 -3.706202e-02 3.387171e-01 9.401581e-01
9.510000e-01 -3.964523e-02 3.377602e-01 9.403969e-01
9.520000e-01 -4.227775e-02 3.368012e-01 9.406262e-01
9.530000e-01 -4.496157e-02 3.358407e-01 9.408451e-01
9.540000e-01 -4.769886e-02 3.348797e-01 9.410528e-01
9.550000e-01 -5.049190e-02 3.339191e-01 9.412484e-01                         
9.560000e-01 -5.334319e-02 3.329599e-01 9.414309e-01
9.570000e-01 -5.625541e-02 3.320033e-01 9.415992e-01
9.580000e-01 -5.923145e-02 3.310507e-01 9.417521e-01
9.590000e-01 -6.227446e-02 3.301034e-01 9.418883e-01
9.600000e-01 -6.538784e-02 3.291631e-01 9.420064e-01
9.610000e-01 -6.857533e-02 3.282316e-01 9.421048e-01
9.620000e-01 -7.184099e-02 3.273108e-01 9.421818e-01
9.630000e-01 -7.518925e-02 3.264031e-01 9.422354e-01
9.640000e-01 -7.862500e-02 3.255107e-01 9.422637e-01
9.650000e-01 -8.215363e-02 3.246366e-01 9.422642e-01
9.660000e-01 -8.578107e-02 3.237837e-01 9.422344e-01
9.670000e-01 -8.951390e-02 3.229556e-01 9.421714e-01
9.680000e-01 -9.335943e-02 3.221559e-01 9.420720e-01
9.690000e-01 -9.732582e-02 3.213892e-01 9.419324e-01
9.700000e-01 -1.014222e-01 3.206601e-01 9.417487e-01
9.710000e-01 -1.056588e-01 3.199742e-01 9.415162e-01
9.720000e-01 -1.100472e-01 3.193377e-01 9.412295e-01
9.730000e-01 -1.146005e-01 3.187575e-01 9.408828e-01
9.740000e-01 -1.193336e-01 3.182417e-01 9.404689e-01
9.750000e-01 -1.242633e-01 3.177993e-01 9.399799e-01
9.760000e-01 -1.294092e-01 3.174408e-01 9.394065e-01
9.770000e-01 -1.347937e-01 3.171782e-01 9.387378e-01
9.780000e-01 -1.404426e-01 3.170254e-01 9.379610e-01
9.790000e-01 -1.463861e-01 3.169986e-01 9.370608e-01
9.800000e-01 -1.526592e-01 3.171168e-01 9.360193e-01
9.810000e-01 -1.593031e-01 3.174023e-01 9.348146e-01
9.820000e-01 -1.663663e-01 3.178815e-01 9.334204e-01
9.830000e-01 -1.739061e-01 3.185858e-01 9.318046e-01
9.840000e-01 -1.819907e-01 3.195530e-01 9.299276e-01
9.850000e-01 -1.907013e-01 3.208284e-01 9.277403e-01
9.860000e-01 -2.001354e-01 3.224672e-01 9.251815e-01
9.870000e-01 -2.104097e-01 3.245366e-01 9.221734e-01
9.880000e-01 -2.216653e-01 3.271185e-01 9.186174e-01
9.890000e-01 -2.340727e-01 3.303137e-01 9.143866e-01
9.900000e-01 -2.478386e-01 3.342450e-01 9.093164e-01
9.910000e-01 -2.632150e-01 3.390614e-01 9.031917e-01
9.920000e-01 -2.805111e-01 3.449401e-01 8.957287e-01
9.930000e-01 -3.001110e-01 3.520833e-01 8.865499e-01
9.940000e-01 -3.225048e-01 3.607007e-01 8.751489e-01
9.950000e-01 -3.483501e-01 3.709551e-01 8.608395e-01
9.960000e-01 -3.786094e-01 3.828210e-01 8.426761e-01
9.970000e-01 -4.148596e-01 3.957468e-01 8.193144e-01
9.980000e-01 -4.599282e-01 4.079783e-01 7.886823e-01


==> figures/chain_cg.dat <==
1 1.000000e+00 0.000000e+00 0.000000e+00 4.998308e-01 6.610245e-03 7.111468e-03
2 3.020000e+00 9.790406e-01 1.018961e+00 5.904329e-01 2.092983e-01 1.829364e-01
4 7.624000e+00 1.135865e+00 3.610452e+00 6.714614e-01 1.271004e-01 3.556163e-01
8 2.110100e+01 1.465279e+01 3.093959e+00 7.364917e-01 6.158662e-02 4.551374e-01
16 4.529200e+01 5.178417e+01 7.734587e+00 7.859027e-01 1.294452e-02 3.606083e-01
32 8.420400e+01 8.183229e+01 8.942352e+00 7.973592e-01 2.313039e-03 6.004698e-02
64 1.585120e+02 4.852138e+01 6.508043e+00 7.993079e-01 5.641106e-04 3.076961e-03
128 3.069280e+02 8.311626e+01 2.926475e+00 7.995402e-01 3.461474e-04 2.033094e-03
256 6.096960e+02 2.435920e+02 1.695144e+00 7.996239e-01 2.535319e-04 2.425724e-03
512 1.217408e+03 9.946107e+02 1.407296e+00 7.997402e-01 1.475259e-04 1.124604e-03
1024 2.432000e+03 0.000000e+00 0.000000e+00 7.997454e-01 1.301981e-04 1.584942e-03
2048 4.864000e+03 0.000000e+00 0.000000e+00 7.997616e-01 1.048661e-04 8.026025e-04
4096 9.728000e+03 0.000000e+00 0.000000e+00 7.997507e-01 1.071388e-04 6.465743e-04


==> figures/chain_cg10.dat <==
0 1.000000e-01
1 1.000000e-01
2 1.000000e-01
3 1.000000e-01
4 1.000000e-01
5 1.000000e-01
6 1.000000e-01
7 1.000000e-01
8 1.000000e-01
9 1.000000e-01
10 1.000000e-01
11 1.000000e-01
12 1.000000e-01
13 1.000000e-01
14 1.000000e-01
15 1.000000e-01
16 1.000000e-01
17 1.000000e-01
18 1.000000e-01



==> figures/chain_cg100.dat <==
0 3.500000e-01
1 3.500000e-01
2 3.600000e-01
3 3.600000e-01
4 3.700000e-01
5 3.700000e-01
6 3.700000e-01
7 3.900000e-01
8 4.300000e-01
9 5.900000e-01
10 8.100000e-01
11 8.500000e-01
12 8.600000e-01
13 8.600000e-01
14 8.600000e-01
15 8.600000e-01
16 8.600000e-01
17 8.600000e-01
18 8.600000e-01
19 8.600000e-01


==> figures/chain_cg1000.dat <==
0 2.960000e-01
1 2.960000e-01
2 2.960000e-01
3 2.990000e-01
4 3.000000e-01
5 3.030000e-01
6 3.120000e-01
7 3.260000e-01
8 3.770000e-01
9 4.710000e-01
10 6.490000e-01
11 7.720000e-01
12 8.020000e-01
13 8.040000e-01
14 8.040000e-01
15 8.040000e-01
16 8.040000e-01
17 8.040000e-01


==> figures/chain_cg10000.dat <==
0 2.958000e-01
1 2.960000e-01
2 2.961000e-01
3 2.970000e-01
4 2.989000e-01
5 3.035000e-01
6 3.126000e-01
7 3.285000e-01
8 3.675000e-01
9 4.617000e-01
10 6.254000e-01
11 7.682000e-01
12 8.016000e-01
13 8.026000e-01
14 8.026000e-01
15 8.026000e-01
16 8.026000e-01
17 8.026000e-01
18 8.026000e-01
19 8.026000e-01


==> figures/chain_ol.dat <==
1 0.29459000000
10000 0.35853000000
20000 0.36417000000
30000 0.36932000000
40000 0.37084000000
50000 0.37307000000
60000 0.37508000000
70000 0.37613000000
80000 0.37720000000
90000 0.38242000000
100000 0.38234000000
110000 0.38235000000
120000 0.38224000000
130000 0.38267000000
140000 0.38485000000
150000 0.38644000000
160000 0.38592000000
170000 0.38672000000
180000 0.38966000000
190000 0.38925000000
200000 0.38778000000
210000 0.39149000000
220000 0.39119000000
230000 0.39041000000
240000 0.39194000000
250000 0.39222000000
260000 0.39251000000
270000 0.39050000000
280000 0.39432000000
290000 0.39232000000
300000 0.39397000000
310000 0.39276000000
320000 0.39851000000
330000 0.39430000000
340000 0.39882000000
350000 0.39847000000
360000 0.39636000000
370000 0.39851000000
380000 0.40076000000
390000 0.39625000000
400000 0.39884000000
410000 0.39607000000
420000 0.39708000000
430000 0.39974000000
440000 0.39755000000
450000 0.39796000000
460000 0.40236000000
470000 0.40144000000
480000 0.39861000000
490000 0.40166000000
500000 0.40253000000
510000 0.39894000000
520000 0.40161000000
530000 0.40177000000
540000 0.40274000000
550000 0.39949000000
560000 0.40138000000
570000 0.40184000000
580000 0.40265000000
590000 0.40262000000
600000 0.39858000000
610000 0.40384000000
620000 0.40418000000
630000 0.40243000000
640000 0.40089000000
650000 0.40303000000
660000 0.40202000000
670000 0.40324000000
680000 0.40496000000
690000 0.40365000000
700000 0.40359000000
710000 0.40696000000
720000 0.40532000000
730000 0.40622000000
740000 0.40550000000
750000 0.40573000000
760000 0.40363000000
770000 0.40742000000
780000 0.40713000000
790000 0.40456000000
800000 0.40387000000
810000 0.40410000000
820000 0.40796000000
830000 0.40958000000
840000 0.40532000000
850000 0.40908000000
860000 0.40957000000
870000 0.40508000000
880000 0.40869000000
890000 0.40765000000
900000 0.40751000000
910000 0.40619000000
920000 0.40761000000
930000 0.40759000000
940000 0.40841000000
950000 0.40950000000
960000 0.40780000000
970000 0.41108000000
980000 0.40808000000
990000 0.41079000000
1000000 0.40936000000
1010000 0.40921000000
1020000 0.40895000000
1030000 0.40859000000
1040000 0.41113000000
1050000 0.41074000000
1060000 0.40931000000
1070000 0.41514000000
1080000 0.41110000000
1090000 0.41143000000
1100000 0.41198000000
1110000 0.40932000000
1120000 0.41430000000
1130000 0.41032000000
1140000 0.41185000000
1150000 0.40941000000
1160000 0.41036000000
1170000 0.41239000000
1180000 0.40932000000
1190000 0.41116000000
1200000 0.41293000000
1210000 0.41162000000
1220000 0.41254000000
1230000 0.41130000000
1240000 0.41481000000
1250000 0.41031000000
1260000 0.41206000000
1270000 0.40942000000
1280000 0.41254000000
1290000 0.41115000000
1300000 0.41092000000
1310000 0.41074000000
1320000 0.41152000000
1330000 0.41273000000
1340000 0.40983000000
1350000 0.41321000000
1360000 0.41413000000
1370000 0.41270000000
1380000 0.41449000000
1390000 0.41307000000
1400000 0.41280000000
1410000 0.41394000000
1420000 0.41253000000
1430000 0.41501000000
1440000 0.41087000000
1450000 0.41628000000
1460000 0.41645000000
1470000 0.41525000000
1480000 0.41147000000
1490000 0.41574000000
1500000 0.41372000000
1510000 0.41345000000
1520000 0.41610000000
1530000 0.41334000000
1540000 0.41650000000
1550000 0.41331000000
1560000 0.41432000000
1570000 0.41352000000
1580000 0.41499000000
1590000 0.41403000000
1600000 0.41368000000
1610000 0.41596000000
1620000 0.41672000000
1630000 0.41545000000
1640000 0.41441000000
1650000 0.41573000000
1660000 0.41357000000
1670000 0.41573000000
1680000 0.41681000000
1690000 0.41820000000
1700000 0.41713000000
1710000 0.41855000000
1720000 0.41376000000
1730000 0.41719000000
1740000 0.41355000000
1750000 0.41857000000
1760000 0.41549000000
1770000 0.41461000000
1780000 0.41749000000
1790000 0.41765000000
1800000 0.41735000000
1810000 0.41764000000
1820000 0.41776000000
1830000 0.41487000000
1840000 0.41856000000
1850000 0.41863000000
1860000 0.41363000000
1870000 0.41659000000
1880000 0.41548000000
1890000 0.41719000000
1900000 0.41656000000
1910000 0.41903000000
1920000 0.41956000000
1930000 0.41744000000
1940000 0.41939000000
1950000 0.41729000000
1960000 0.41703000000
1970000 0.41868000000
1980000 0.42065000000
1990000 0.41977000000
2000000 0.41672000000
2010000 0.41704000000
2020000 0.41559000000
2030000 0.41621000000
2040000 0.41788000000
2050000 0.41670000000
2060000 0.41952000000
2070000 0.41797000000
2080000 0.41892000000
2090000 0.41833000000
2100000 0.41846000000
2110000 0.41955000000
2120000 0.42014000000
2130000 0.41920000000
2140000 0.41891000000
2150000 0.41961000000
2160000 0.42022000000
2170000 0.41956000000
2180000 0.42105000000
2190000 0.41999000000
2200000 0.42174000000
2210000 0.41971000000
2220000 0.42071000000
2230000 0.42069000000
2240000 0.41772000000
2250000 0.42048000000
2260000 0.41931000000
2270000 0.41805000000
2280000 0.42083000000
2290000 0.41900000000
2300000 0.41817000000
2310000 0.41943000000
2320000 0.41964000000
2330000 0.41783000000
2340000 0.41878000000
2350000 0.42029000000
2360000 0.42167000000
2370000 0.42053000000
2380000 0.42125000000
2390000 0.41803000000
2400000 0.42031000000
2410000 0.42228000000
2420000 0.42265000000
2430000 0.42129000000
2440000 0.41954000000
2450000 0.42030000000
2460000 0.41887000000
2470000 0.41868000000
2480000 0.41951000000
2490000 0.42086000000
2500000 0.42111000000
2510000 0.42205000000
2520000 0.42315000000
2530000 0.42299000000
2540000 0.42200000000
2550000 0.42430000000
2560000 0.42196000000
2570000 0.42018000000
2580000 0.42085000000
2590000 0.42164000000
2600000 0.42034000000
2610000 0.41850000000
2620000 0.42606000000
2630000 0.41960000000
2640000 0.42084000000
2650000 0.42310000000
2660000 0.42301000000
2670000 0.42238000000
2680000 0.42158000000
2690000 0.42041000000
2700000 0.42160000000
2710000 0.42149000000
2720000 0.42162000000
2730000 0.42313000000
2740000 0.42393000000
2750000 0.42124000000
2760000 0.42342000000
2770000 0.42449000000
2780000 0.42337000000
2790000 0.42148000000
2800000 0.42539000000
2810000 0.42368000000
2820000 0.42453000000
2830000 0.42130000000
2840000 0.42247000000
2850000 0.42546000000
2860000 0.42172000000
2870000 0.42158000000
2880000 0.42127000000
2890000 0.42317000000
2900000 0.41985000000
2910000 0.42316000000
2920000 0.42247000000
2930000 0.42285000000
2940000 0.42296000000
2950000 0.42127000000
2960000 0.42156000000
2970000 0.42383000000
2980000 0.42326000000
2990000 0.42285000000
3000000 0.42303000000
3010000 0.41993000000
3020000 0.42067000000
3030000 0.42583000000
3040000 0.42449000000
3050000 0.42826000000
3060000 0.42238000000
3070000 0.42404000000
3080000 0.42348000000
3090000 0.42147000000
3100000 0.42681000000
3110000 0.42501000000
3120000 0.42338000000
3130000 0.42490000000
3140000 0.42793000000
3150000 0.42502000000
3160000 0.42280000000
3170000 0.42582000000
3180000 0.42452000000
3190000 0.42552000000
3200000 0.42790000000
3210000 0.42611000000
3220000 0.42496000000
3230000 0.42588000000
3240000 0.42616000000
3250000 0.42525000000
3260000 0.42479000000
3270000 0.42497000000
3280000 0.42305000000
3290000 0.42422000000
3300000 0.42576000000
3310000 0.42637000000
3320000 0.42452000000
3330000 0.42378000000
3340000 0.42260000000
3350000 0.42561000000
3360000 0.42513000000
3370000 0.42323000000
3380000 0.42494000000
3390000 0.42694000000
3400000 0.42585000000
3410000 0.42221000000
3420000 0.42559000000
3430000 0.42558000000
3440000 0.42675000000
3450000 0.42570000000
3460000 0.42289000000
3470000 0.42466000000
3480000 0.42921000000
3490000 0.42572000000
3500000 0.42612000000
3510000 0.42404000000
3520000 0.42507000000
3530000 0.42629000000
3540000 0.42262000000
3550000 0.42506000000
3560000 0.42483000000
3570000 0.42604000000
3580000 0.42660000000
3590000 0.42646000000
3600000 0.42514000000
3610000 0.42537000000
3620000 0.42683000000
3630000 0.42430000000
3640000 0.42602000000
3650000 0.42508000000
3660000 0.42619000000
3670000 0.42611000000
3680000 0.42773000000
3690000 0.42651000000
3700000 0.42530000000
3710000 0.42581000000
3720000 0.42647000000
3730000 0.42468000000
3740000 0.42512000000
3750000 0.42490000000
3760000 0.42851000000
3770000 0.42500000000
3780000 0.42665000000
3790000 0.42356000000
3800000 0.42511000000
3810000 0.42761000000
3820000 0.42537000000
3830000 0.42584000000
3840000 0.42505000000
3850000 0.42547000000
3860000 0.42649000000
3870000 0.42810000000
3880000 0.42536000000
3890000 0.42738000000
3900000 0.42581000000
3910000 0.42928000000
3920000 0.42674000000
3930000 0.42674000000
3940000 0.42602000000
3950000 0.42812000000
3960000 0.42943000000
3970000 0.42396000000
3980000 0.42836000000
3990000 0.42544000000
4000000 0.42998000000
4010000 0.42751000000
4020000 0.42723000000
4030000 0.42632000000
4040000 0.42767000000
4050000 0.42669000000
4060000 0.42778000000
4070000 0.43004000000
4080000 0.42712000000
4090000 0.42571000000
4100000 0.42633000000
4110000 0.42410000000
4120000 0.42616000000
4130000 0.42819000000
4140000 0.42295000000
4150000 0.42467000000
4160000 0.42832000000
4170000 0.42665000000
4180000 0.42582000000
4190000 0.42930000000
4200000 0.43110000000
4210000 0.42760000000
4220000 0.42930000000
4230000 0.42668000000
4240000 0.42582000000
4250000 0.42877000000
4260000 0.43021000000
4270000 0.42659000000
4280000 0.42754000000
4290000 0.42938000000
4300000 0.42802000000
4310000 0.42866000000
4320000 0.42858000000
4330000 0.42847000000
4340000 0.42799000000
4350000 0.42628000000
4360000 0.42864000000
4370000 0.42799000000
4380000 0.42739000000
4390000 0.43098000000
4400000 0.43016000000
4410000 0.42676000000
4420000 0.43118000000
4430000 0.43116000000
4440000 0.42778000000
4450000 0.42577000000
4460000 0.42844000000
4470000 0.43050000000
4480000 0.43010000000
4490000 0.42906000000
4500000 0.43058000000
4510000 0.42945000000
4520000 0.43104000000
4530000 0.42861000000
4540000 0.42652000000
4550000 0.42974000000
4560000 0.42895000000
4570000 0.43151000000
4580000 0.42940000000
4590000 0.42936000000
4600000 0.42922000000
4610000 0.42815000000
4620000 0.43383000000
4630000 0.43356000000
4640000 0.42803000000
4650000 0.43032000000
4660000 0.43252000000
4670000 0.42910000000
4680000 0.43096000000
4690000 0.42914000000
4700000 0.42942000000
4710000 0.42825000000
4720000 0.42799000000
4730000 0.42933000000
4740000 0.42977000000
4750000 0.43090000000
4760000 0.43017000000
4770000 0.42800000000
4780000 0.42724000000
4790000 0.42984000000
4800000 0.42728000000
4810000 0.43058000000
4820000 0.42724000000
4830000 0.43104000000
4840000 0.43029000000
4850000 0.42954000000
4860000 0.42958000000
4870000 0.42949000000
4880000 0.42896000000
4890000 0.42791000000
4900000 0.43017000000
4910000 0.42965000000
4920000 0.42841000000
4930000 0.43039000000
4940000 0.42909000000
4950000 0.43062000000
4960000 0.43310000000
4970000 0.43105000000
4980000 0.43246000000
4990000 0.43195000000
5000000 0.42915000000
5010000 0.43296000000
5020000 0.42968000000
5030000 0.43040000000
5040000 0.42802000000
5050000 0.42939000000
5060000 0.43082000000
5070000 0.42946000000
5080000 0.43212000000
5090000 0.43085000000
5100000 0.43284000000
5110000 0.42812000000
5120000 0.42855000000
5130000 0.43020000000
5140000 0.42934000000
5150000 0.43098000000
5160000 0.43192000000
5170000 0.43297000000
5180000 0.43247000000
5190000 0.42993000000
5200000 0.43242000000
5210000 0.43045000000
5220000 0.43338000000
5230000 0.42965000000
5240000 0.43215000000
5250000 0.42909000000
5260000 0.42987000000
5270000 0.43128000000
5280000 0.43228000000
5290000 0.43143000000
5300000 0.43032000000
5310000 0.43093000000
5320000 0.42554000000
5330000 0.43127000000
5340000 0.43148000000
5350000 0.43375000000
5360000 0.43186000000
5370000 0.43261000000
5380000 0.42989000000
5390000 0.43068000000
5400000 0.43199000000
5410000 0.43293000000
5420000 0.43132000000
5430000 0.43336000000
5440000 0.42925000000
5450000 0.43082000000
5460000 0.43161000000
5470000 0.43266000000
5480000 0.43203000000
5490000 0.42963000000
5500000 0.42957000000
5510000 0.43228000000
5520000 0.43046000000
5530000 0.43379000000
5540000 0.43036000000
5550000 0.43093000000
5560000 0.43184000000
5570000 0.43258000000
5580000 0.43427000000
5590000 0.43342000000
5600000 0.43354000000
5610000 0.42924000000
5620000 0.43174000000
5630000 0.43222000000
5640000 0.42907000000
5650000 0.43077000000
5660000 0.43385000000
5670000 0.43284000000
5680000 0.43202000000
5690000 0.43201000000
5700000 0.42945000000
5710000 0.43449000000
5720000 0.43302000000
5730000 0.43013000000
5740000 0.43569000000
5750000 0.43072000000
5760000 0.43040000000
5770000 0.43144000000
5780000 0.43120000000
5790000 0.43164000000
5800000 0.42920000000
5810000 0.43152000000
5820000 0.43106000000
5830000 0.42967000000
5840000 0.43194000000
5850000 0.43470000000
5860000 0.43193000000
5870000 0.43263000000
5880000 0.43327000000
5890000 0.43237000000
5900000 0.43155000000
5910000 0.43101000000
5920000 0.43180000000
5930000 0.43189000000
5940000 0.43213000000
5950000 0.43436000000
5960000 0.43185000000
5970000 0.43213000000
5980000 0.43366000000
5990000 0.43394000000
6000000 0.43154000000
6010000 0.43450000000
6020000 0.43291000000
6030000 0.43241000000
6040000 0.43389000000
6050000 0.43116000000
6060000 0.42982000000
6070000 0.42999000000
6080000 0.43401000000
6090000 0.43241000000
6100000 0.43365000000
6110000 0.43585000000
6120000 0.43584000000
6130000 0.43143000000
6140000 0.43408000000
6150000 0.43248000000
6160000 0.43471000000
6170000 0.43387000000
6180000 0.43358000000
6190000 0.43164000000
6200000 0.43431000000
6210000 0.43238000000
6220000 0.43214000000
6230000 0.43265000000
6240000 0.43334000000
6250000 0.43627000000
6260000 0.43024000000
6270000 0.43248000000
6280000 0.43446000000
6290000 0.43309000000
6300000 0.43279000000
6310000 0.43423000000
6320000 0.43508000000
6330000 0.43377000000
6340000 0.43568000000
6350000 0.43587000000
6360000 0.43307000000
6370000 0.43515000000
6380000 0.43721000000
6390000 0.43440000000
6400000 0.43221000000
6410000 0.43571000000
6420000 0.43449000000
6430000 0.43438000000
6440000 0.43565000000
6450000 0.43475000000
6460000 0.43189000000
6470000 0.43727000000
6480000 0.43189000000
6490000 0.43295000000
6500000 0.43237000000
6510000 0.43635000000
6520000 0.43344000000
6530000 0.43483000000
6540000 0.43240000000
6550000 0.43249000000
6560000 0.43767000000
6570000 0.43417000000
6580000 0.43135000000
6590000 0.43439000000
6600000 0.43465000000
6610000 0.43529000000
6620000 0.43217000000
6630000 0.43403000000
6640000 0.43597000000
6650000 0.43315000000
6660000 0.43396000000
6670000 0.43318000000
6680000 0.43640000000
6690000 0.43200000000
6700000 0.43601000000
6710000 0.43435000000
6720000 0.43571000000
6730000 0.43428000000
6740000 0.43178000000
6750000 0.43472000000
6760000 0.43307000000
6770000 0.43625000000
6780000 0.43428000000
6790000 0.43545000000
6800000 0.43173000000
6810000 0.43685000000
6820000 0.43213000000
6830000 0.43614000000
6840000 0.43844000000
6850000 0.43294000000
6860000 0.43447000000
6870000 0.43453000000
6880000 0.43303000000
6890000 0.43343000000
6900000 0.43248000000
6910000 0.43403000000
6920000 0.43246000000
6930000 0.43636000000
6940000 0.43221000000
6950000 0.43298000000
6960000 0.43304000000
6970000 0.43302000000
6980000 0.43475000000
6990000 0.43592000000
7000000 0.43649000000
7010000 0.43163000000
7020000 0.43408000000
7030000 0.43413000000
7040000 0.43312000000
7050000 0.43634000000
7060000 0.43811000000
7070000 0.43501000000
7080000 0.43496000000
7090000 0.43665000000
7100000 0.43553000000
7110000 0.43665000000
7120000 0.43575000000
7130000 0.43422000000
7140000 0.43630000000
7150000 0.43523000000
7160000 0.43313000000
7170000 0.43348000000
7180000 0.43543000000
7190000 0.43725000000
7200000 0.43596000000
7210000 0.43346000000
7220000 0.43755000000
7230000 0.43166000000
7240000 0.43591000000
7250000 0.43312000000
7260000 0.43824000000
7270000 0.43547000000
7280000 0.43238000000
7290000 0.43519000000
7300000 0.43825000000
7310000 0.43257000000
7320000 0.43399000000
7330000 0.43499000000
7340000 0.43242000000
7350000 0.43563000000
7360000 0.43492000000
7370000 0.43751000000
7380000 0.43953000000
7390000 0.43633000000
7400000 0.43677000000
7410000 0.43402000000
7420000 0.43540000000
7430000 0.43759000000
7440000 0.43413000000
7450000 0.43634000000
7460000 0.43307000000
7470000 0.43485000000
7480000 0.43778000000
7490000 0.43756000000
7500000 0.43438000000
7510000 0.43356000000
7520000 0.43496000000
7530000 0.43473000000
7540000 0.43640000000
7550000 0.43326000000
7560000 0.43785000000
7570000 0.43747000000
7580000 0.43765000000
7590000 0.43507000000
7600000 0.43781000000
7610000 0.43469000000
7620000 0.43579000000
7630000 0.43773000000
7640000 0.43484000000
7650000 0.43484000000
7660000 0.43528000000
7670000 0.43623000000
7680000 0.43598000000
7690000 0.43857000000
7700000 0.43573000000
7710000 0.43898000000
7720000 0.43806000000
7730000 0.43793000000
7740000 0.43432000000
7750000 0.43284000000
7760000 0.43921000000
7770000 0.43288000000
7780000 0.43699000000
7790000 0.43577000000
7800000 0.43286000000
7810000 0.43612000000
7820000 0.43683000000
7830000 0.43676000000
7840000 0.43873000000
7850000 0.43626000000
7860000 0.43396000000
7870000 0.43718000000
7880000 0.43625000000
7890000 0.43540000000
7900000 0.43738000000
7910000 0.43606000000
7920000 0.43617000000
7930000 0.43676000000
7940000 0.43765000000
7950000 0.43672000000
7960000 0.43643000000
7970000 0.43844000000
7980000 0.43511000000
7990000 0.43889000000
8000000 0.44015000000
8010000 0.43550000000
8020000 0.43417000000
8030000 0.43856000000
8040000 0.43625000000
8050000 0.43549000000
8060000 0.43706000000
8070000 0.43549000000
8080000 0.43734000000
8090000 0.43990000000
8100000 0.44075000000
8110000 0.43565000000
8120000 0.43679000000
8130000 0.43856000000
8140000 0.43591000000
8150000 0.43739000000
8160000 0.43986000000
8170000 0.43367000000
8180000 0.43594000000
8190000 0.43664000000
8200000 0.43648000000
8210000 0.43581000000
8220000 0.43513000000
8230000 0.43763000000
8240000 0.43862000000
8250000 0.43840000000
8260000 0.43446000000
8270000 0.43876000000
8280000 0.43615000000
8290000 0.43540000000
8300000 0.44071000000
8310000 0.43695000000
8320000 0.43410000000
8330000 0.43592000000
8340000 0.43290000000
8350000 0.43707000000
8360000 0.43814000000
8370000 0.43516000000
8380000 0.43895000000
8390000 0.43471000000
8400000 0.43750000000
8410000 0.43543000000
8420000 0.44063000000
8430000 0.43941000000
8440000 0.43851000000
8450000 0.43715000000
8460000 0.43832000000
8470000 0.43456000000
8480000 0.43454000000
8490000 0.43715000000
8500000 0.43653000000
8510000 0.43777000000
8520000 0.43956000000
8530000 0.43635000000
8540000 0.43852000000
8550000 0.43939000000
8560000 0.43947000000
8570000 0.43808000000
8580000 0.43798000000
8590000 0.43646000000
8600000 0.43745000000
8610000 0.43954000000
8620000 0.43749000000
8630000 0.43746000000
8640000 0.43617000000
8650000 0.43570000000
8660000 0.43852000000
8670000 0.43724000000
8680000 0.43920000000
8690000 0.44014000000
8700000 0.43578000000
8710000 0.43666000000
8720000 0.44059000000
8730000 0.43973000000
8740000 0.43869000000
8750000 0.43847000000
8760000 0.43699000000
8770000 0.43622000000
8780000 0.43857000000
8790000 0.44071000000
8800000 0.43900000000
8810000 0.43696000000
8820000 0.43847000000
8830000 0.43726000000
8840000 0.43924000000
8850000 0.43925000000
8860000 0.43851000000
8870000 0.44088000000
8880000 0.43726000000
8890000 0.43839000000
8900000 0.43914000000
8910000 0.43875000000
8920000 0.43852000000
8930000 0.43837000000
8940000 0.43854000000
8950000 0.43402000000
8960000 0.43733000000
8970000 0.43893000000
8980000 0.43481000000
8990000 0.43855000000
9000000 0.43863000000
9010000 0.44293000000
9020000 0.43708000000
9030000 0.43466000000
9040000 0.43814000000
9050000 0.43925000000
9060000 0.44010000000
9070000 0.43718000000
9080000 0.44125000000
9090000 0.43556000000
9100000 0.44023000000
9110000 0.43696000000
9120000 0.44184000000
9130000 0.43977000000
9140000 0.43835000000
9150000 0.43700000000
9160000 0.44015000000
9170000 0.43725000000
9180000 0.43905000000
9190000 0.43673000000
9200000 0.43860000000
9210000 0.44117000000
9220000 0.43684000000
9230000 0.44065000000
9240000 0.43639000000
9250000 0.43688000000
9260000 0.44064000000
9270000 0.43949000000
9280000 0.43795000000
9290000 0.43822000000
9300000 0.43995000000
9310000 0.43743000000
9320000 0.43760000000
9330000 0.43667000000
9340000 0.44003000000
9350000 0.43913000000
9360000 0.43854000000
9370000 0.43717000000
9380000 0.44146000000
9390000 0.43627000000
9400000 0.43608000000
9410000 0.43827000000
9420000 0.43788000000
9430000 0.43682000000
9440000 0.43779000000
9450000 0.43985000000
9460000 0.43927000000
9470000 0.43648000000
9480000 0.43996000000
9490000 0.44034000000
9500000 0.43870000000
9510000 0.43906000000
9520000 0.43843000000
9530000 0.43917000000
9540000 0.43876000000
9550000 0.43705000000
9560000 0.43953000000
9570000 0.44165000000
9580000 0.44072000000
9590000 0.43848000000
9600000 0.43978000000
9610000 0.43913000000
9620000 0.44444000000
9630000 0.43761000000
9640000 0.43975000000
9650000 0.43772000000
9660000 0.44051000000
9670000 0.43865000000
9680000 0.44060000000
9690000 0.43828000000
9700000 0.44132000000
9710000 0.43700000000
9720000 0.43873000000
9730000 0.43855000000
9740000 0.43826000000
9750000 0.43895000000
9760000 0.43987000000
9770000 0.43990000000
9780000 0.43979000000
9790000 0.43823000000
9800000 0.43927000000
9810000 0.43854000000
9820000 0.43973000000
9830000 0.43677000000
9840000 0.44116000000
9850000 0.43997000000
9860000 0.43837000000
9870000 0.43840000000
9880000 0.44090000000
9890000 0.44078000000
9900000 0.43597000000
9910000 0.43576000000
9920000 0.44083000000
9930000 0.43972000000
9940000 0.43772000000
9950000 0.44193000000
9960000 0.44135000000
9970000 0.44025000000
9980000 0.43931000000
9990000 0.44138000000


==> figures/chain_ol0.1.dat <==
50 5.603287e-01 1.947635e-02 1.568666e-02
100 6.067659e-01 2.021548e-02 1.640031e-02
200 6.643809e-01 1.250115e-02 1.279262e-02
400 7.184990e-01 8.429359e-03 6.660806e-03
800 7.554933e-01 4.324002e-03 3.826214e-03
1600 7.775246e-01 1.935103e-03 1.602075e-03
3200 7.890769e-01 1.032496e-03 7.999345e-04
6400 7.946788e-01 4.464494e-04 3.903280e-04
12800 7.973843e-01 2.291975e-04 2.034027e-04
25600 7.986949e-01 1.009603e-04 8.508770e-05
51200 7.993516e-01 7.112576e-05 4.341671e-05
102400 7.996787e-01 1.984760e-05 2.060731e-05
204800 7.998406e-01 1.496089e-05 1.063577e-05
409600 7.999202e-01 7.472580e-06 5.564960e-06
819200 7.999598e-01 3.577632e-06 2.802944e-06
1638400 7.999801e-01 1.558189e-06 1.272312e-06


==> figures/chain_ol1.0.dat <==
50 7.311674e-01 2.535834e-02 1.485938e-02
100 7.643079e-01 1.412559e-02 7.098976e-03
200 7.827063e-01 4.683114e-03 2.993030e-03
400 7.916262e-01 2.332378e-03 1.281318e-03
800 7.959494e-01 1.092789e-03 5.652068e-04
1600 7.979511e-01 6.104276e-04 3.190492e-04
3200 7.989511e-01 2.578840e-04 1.808321e-04
6400 7.994885e-01 1.491162e-04 8.001726e-05
12800 7.997394e-01 1.013885e-04 4.544998e-05
25600 7.998739e-01 4.194353e-05 2.083230e-05
51200 7.999355e-01 2.758293e-05 1.088368e-05
102400 7.999673e-01 1.151505e-05 5.622571e-06
204800 7.999840e-01 5.072866e-06 2.676043e-06
409600 7.999921e-01 2.474663e-06 1.281211e-06
819200 7.999962e-01 1.198363e-06 5.456588e-07
1638400 7.999980e-01 8.556830e-07 3.395695e-07


==> figures/chain_ol10.0.dat <==
50 7.354182e-01 5.263575e-01 5.869890e-02
100 7.531356e-01 5.060438e-01 4.358269e-02
200 7.802950e-01 5.777286e-01 1.795897e-02
400 7.931848e-01 4.180725e-01 6.078878e-03
800 7.994440e-01 5.519423e-03 2.349821e-04
1600 7.939290e-01 5.818876e-01 5.878613e-03
3200 7.999048e-01 1.505344e-04 1.770193e-05
6400 7.999497e-01 1.666337e-04 1.130300e-05
12800 7.999621e-01 3.833345e-04 1.789813e-05
25600 7.999882e-01 2.524421e-05 2.157855e-06
51200 7.999940e-01 1.056520e-05 1.195887e-06
102400 7.999971e-01 6.117092e-06 4.850531e-07
204800 7.999986e-01 3.143368e-06 2.250625e-07
409600 7.999993e-01 1.258673e-06 7.807883e-08
819200 7.999996e-01 7.738228e-07 6.701981e-08
1638400 7.999998e-01 4.006340e-07 3.611969e-08


==> figures/chain_ol100.0.dat <==
50 6.860000e-01 4.860000e-01 1.140000e-01
100 6.860000e-01 4.860000e-01 1.140000e-01
200 6.860000e-01 4.860000e-01 1.140000e-01
400 6.860000e-01 4.860000e-01 1.140000e-01
800 6.860000e-01 4.860000e-01 1.140000e-01
1600 6.860000e-01 4.860000e-01 1.140000e-01
3200 6.860000e-01 4.860000e-01 1.140000e-01
6400 6.860000e-01 4.860000e-01 1.140000e-01
12800 6.860000e-01 4.860000e-01 1.140000e-01
25600 6.860000e-01 4.860000e-01 1.140000e-01
51200 6.860000e-01 4.860000e-01 1.140000e-01
102400 6.860000e-01 4.860000e-01 1.140000e-01
204800 6.860000e-01 4.860000e-01 1.140000e-01
409600 6.860000e-01 4.860000e-01 1.140000e-01
819200 6.920000e-01 4.920000e-01 1.080000e-01
1638400 6.920000e-01 4.920000e-01 1.080000e-01


==> figures/mountain_cg.dat <==
1.000000e+06 1.215770e+00 1.356755e-01
1.082600e+06 1.259323e+00 1.749595e-01
1.165200e+06 1.302877e+00 2.289349e-01
1.247800e+06 1.346430e+00 2.894979e-01
1.330400e+06 1.389984e+00 3.532764e-01
1.413000e+06 1.433537e+00 4.188041e-01
1.495600e+06 1.477091e+00 4.853730e-01
1.578200e+06 1.520644e+00 5.526070e-01
1.660800e+06 1.564198e+00 6.202897e-01
1.743400e+06 1.607751e+00 6.882890e-01
1.826000e+06 1.651304e+00 7.565193e-01
1.908600e+06 1.694858e+00 8.249234e-01
1.991200e+06 1.738411e+00 8.934614e-01
2.073800e+06 1.781965e+00 9.621046e-01
2.156400e+06 1.825518e+00 1.030832e+00
2.239000e+06 1.869072e+00 1.099628e+00
2.321600e+06 1.912625e+00 1.168480e+00
2.404200e+06 1.956179e+00 1.237379e+00
2.486800e+06 1.999732e+00 1.306318e+00
2.569400e+06 2.043286e+00 1.375290e+00
2.652000e+06 2.086839e+00 1.444291e+00
2.734600e+06 2.130393e+00 1.513317e+00
2.817200e+06 2.173946e+00 1.582364e+00
2.899800e+06 2.217500e+00 1.651431e+00
2.982400e+06 2.261053e+00 1.720514e+00
3.065000e+06 2.304606e+00 1.789611e+00
3.147600e+06 2.348160e+00 1.858722e+00
3.230200e+06 2.391713e+00 1.927844e+00
3.312800e+06 2.435267e+00 1.996977e+00
3.395400e+06 2.478820e+00 2.066119e+00
3.478000e+06 2.522374e+00 2.135269e+00
3.560600e+06 2.565927e+00 2.204428e+00
3.643200e+06 2.609481e+00 2.273593e+00
3.725800e+06 2.653034e+00 2.342764e+00
3.808400e+06 2.696588e+00 2.411942e+00
3.891000e+06 2.740141e+00 2.481124e+00
3.973600e+06 2.783695e+00 2.550312e+00
4.056200e+06 2.827248e+00 2.619504e+00
4.138800e+06 2.870802e+00 2.688700e+00
4.221400e+06 2.914355e+00 2.757900e+00
4.304000e+06 2.957908e+00 2.827104e+00
4.386600e+06 3.001462e+00 2.896311e+00
4.469200e+06 3.158088e+00 2.907308e+00
4.551800e+06 3.336611e+00 2.910021e+00
4.634400e+06 3.531375e+00 2.910011e+00
4.717000e+06 3.748899e+00 2.903648e+00
4.799600e+06 3.966422e+00 2.898794e+00
4.882200e+06 4.175178e+00 2.874064e+00
4.964800e+06 4.383892e+00 2.851295e+00
5.047400e+06 4.583628e+00 2.807949e+00
5.130000e+06 4.776697e+00 2.749770e+00
5.212600e+06 4.969767e+00 2.693685e+00
5.295200e+06 5.162836e+00 2.639827e+00
5.377800e+06 5.355905e+00 2.588336e+00
5.460400e+06 5.548974e+00 2.539356e+00
5.543000e+06 5.742044e+00 2.493034e+00
5.625600e+06 5.935113e+00 2.449521e+00
5.708200e+06 6.128182e+00 2.408971e+00
5.790800e+06 6.321251e+00 2.371534e+00
5.873400e+06 6.514321e+00 2.337360e+00
5.956000e+06 6.707390e+00 2.306595e+00
6.038600e+06 6.900459e+00 2.279376e+00
6.121200e+06 7.093529e+00 2.255831e+00
6.203800e+06 7.286598e+00 2.236078e+00
6.286400e+06 7.479667e+00 2.220216e+00
6.369000e+06 7.672736e+00 2.208330e+00
6.451600e+06 7.865806e+00 2.200484e+00
6.534200e+06 8.058875e+00 2.196722e+00
6.616800e+06 8.252900e+00 2.196811e+00
6.699400e+06 8.450669e+00 2.199787e+00
6.782000e+06 8.648437e+00 2.206479e+00
6.864600e+06 8.847869e+00 2.218013e+00
6.947200e+06 9.047763e+00 2.233256e+00
7.029800e+06 9.248873e+00 2.252056e+00
7.112400e+06 9.452136e+00 2.274325e+00
7.195000e+06 9.655399e+00 2.299407e+00
7.277600e+06 9.849703e+00 2.322189e+00
7.360200e+06 1.004343e+01 2.348045e+00
7.442800e+06 1.023514e+01 2.376183e+00
7.525400e+06 1.042497e+01 2.406759e+00
7.608000e+06 1.061428e+01 2.440648e+00
7.690600e+06 1.079878e+01 2.477676e+00
7.773200e+06 1.098329e+01 2.518000e+00
7.855800e+06 1.113380e+01 2.527406e+00
7.938400e+06 1.126799e+01 2.525026e+00
8.021000e+06 1.139803e+01 2.521768e+00
8.103600e+06 1.151592e+01 2.506354e+00
8.186200e+06 1.163381e+01 2.495634e+00
8.268800e+06 1.169453e+01 2.464878e+00
8.351400e+06 1.174379e+01 2.431064e+00
8.434000e+06 1.178858e+01 2.397915e+00
8.516600e+06 1.182699e+01 2.364542e+00
8.599200e+06 1.186541e+01 2.332295e+00
8.681800e+06 1.190382e+01 2.301221e+00
8.764400e+06 1.194223e+01 2.271369e+00
8.847000e+06 1.198064e+01 2.242788e+00
8.929600e+06 1.201905e+01 2.215525e+00
9.012200e+06 1.205746e+01 2.189632e+00
9.094800e+06 1.209588e+01 2.165157e+00
9.177400e+06 1.213429e+01 2.142148e+00
9.260000e+06 1.217398e+01 2.118900e+00
9.342600e+06 1.221417e+01 2.096655e+00
9.425200e+06 1.225482e+01 2.075801e+00
9.507800e+06 1.229654e+01 2.055936e+00
9.590400e+06 1.233826e+01 2.037881e+00
9.673000e+06 1.238461e+01 2.013442e+00
9.755600e+06 1.243156e+01 1.989599e+00
9.838200e+06 1.248398e+01 1.960604e+00
9.920800e+06 1.254276e+01 1.925515e+00
1.000340e+07 1.260166e+01 1.892186e+00
1.008600e+07 1.266335e+01 1.854327e+00
1.016860e+07 1.272505e+01 1.818437e+00
1.025120e+07 1.278932e+01 1.783184e+00
1.033380e+07 1.285516e+01 1.749194e+00
1.041640e+07 1.292147e+01 1.716463e+00
1.049900e+07 1.298965e+01 1.682047e+00
1.058160e+07 1.305782e+01 1.650156e+00
1.066420e+07 1.312963e+01 1.617627e+00
1.074680e+07 1.320248e+01 1.586755e+00
1.082940e+07 1.327689e+01 1.558889e+00
1.091200e+07 1.335412e+01 1.534440e+00
1.099460e+07 1.343135e+01 1.513071e+00
1.107720e+07 1.350666e+01 1.490868e+00
1.115980e+07 1.358184e+01 1.471637e+00
1.124240e+07 1.365770e+01 1.455737e+00
1.132500e+07 1.373422e+01 1.443250e+00
1.140760e+07 1.381061e+01 1.435337e+00
1.149020e+07 1.388574e+01 1.441122e+00
1.157280e+07 1.396087e+01 1.450227e+00
1.165540e+07 1.403726e+01 1.463497e+00
1.173800e+07 1.411427e+01 1.480511e+00
1.182060e+07 1.419108e+01 1.501238e+00
1.190320e+07 1.426729e+01 1.526461e+00
1.198580e+07 1.434351e+01 1.554469e+00
1.206840e+07 1.442269e+01 1.581028e+00
1.215100e+07 1.450248e+01 1.609352e+00
1.223360e+07 1.458425e+01 1.638365e+00
1.231620e+07 1.466889e+01 1.667230e+00
1.239880e+07 1.475354e+01 1.698497e+00
1.248140e+07 1.483576e+01 1.729223e+00
1.256400e+07 1.491795e+01 1.762069e+00
1.264660e+07 1.500792e+01 1.785480e+00
1.272920e+07 1.510391e+01 1.802115e+00
1.281180e+07 1.519935e+01 1.819938e+00
1.289440e+07 1.529154e+01 1.834514e+00
1.297700e+07 1.538373e+01 1.851138e+00
1.305960e+07 1.546975e+01 1.853216e+00
1.314220e+07 1.555339e+01 1.850863e+00
1.322480e+07 1.563572e+01 1.850032e+00
1.330740e+07 1.571500e+01 1.850251e+00
1.339000e+07 1.579428e+01 1.852585e+00
1.347260e+07 1.587568e+01 1.844669e+00
1.355520e+07 1.595737e+01 1.837117e+00
1.363780e+07 1.603965e+01 1.829689e+00
1.372040e+07 1.612262e+01 1.822032e+00
1.380300e+07 1.620534e+01 1.816264e+00
1.388560e+07 1.628128e+01 1.806327e+00
1.396820e+07 1.635721e+01 1.798445e+00
1.405080e+07 1.643179e+01 1.790848e+00
1.413340e+07 1.650552e+01 1.784226e+00
1.421600e+07 1.658082e+01 1.780133e+00
1.429860e+07 1.666268e+01 1.781338e+00
1.438120e+07 1.674454e+01 1.787131e+00
1.446380e+07 1.683459e+01 1.810262e+00
1.454640e+07 1.692706e+01 1.843556e+00
1.462900e+07 1.701926e+01 1.883312e+00
1.471160e+07 1.711096e+01 1.929346e+00
1.479420e+07 1.720266e+01 1.980985e+00
1.487680e+07 1.729437e+01 2.037804e+00
1.495940e+07 1.738607e+01 2.099382e+00
1.504200e+07 1.747635e+01 2.164519e+00
1.512460e+07 1.756525e+01 2.232930e+00
1.520720e+07 1.765410e+01 2.304674e+00
1.528980e+07 1.774242e+01 2.376046e+00
1.537240e+07 1.783074e+01 2.450691e+00
1.545500e+07 1.792851e+01 2.527503e+00
1.553760e+07 1.803102e+01 2.610360e+00
1.562020e+07 1.813985e+01 2.700888e+00
1.570280e+07 1.826821e+01 2.804132e+00
1.578540e+07 1.839657e+01 2.917730e+00
1.586800e+07 1.853126e+01 3.036750e+00
1.595060e+07 1.866730e+01 3.164447e+00
1.603320e+07 1.882441e+01 3.293385e+00
1.611580e+07 1.901289e+01 3.425930e+00
1.619840e+07 1.920136e+01 3.574094e+00
1.628100e+07 1.941052e+01 3.739619e+00
1.636360e+07 1.962009e+01 3.920490e+00
1.644620e+07 1.983970e+01 4.096703e+00
1.652880e+07 2.006724e+01 4.274445e+00
1.661140e+07 2.029436e+01 4.467326e+00
1.669400e+07 2.051882e+01 4.674822e+00
1.677660e+07 2.074328e+01 4.893764e+00
1.685920e+07 2.097241e+01 5.116702e+00
1.694180e+07 2.120337e+01 5.346914e+00
1.702440e+07 2.143712e+01 5.584637e+00
1.710700e+07 2.167750e+01 5.827552e+00
1.718960e+07 2.191787e+01 6.077433e+00
1.727220e+07 2.216820e+01 6.341206e+00
1.735480e+07 2.241997e+01 6.611575e+00
1.743740e+07 2.267216e+01 6.886485e+00
1.752000e+07 2.292489e+01 7.165310e+00
1.760260e+07 2.317711e+01 7.446767e+00
1.768520e+07 2.341400e+01 7.697138e+00
1.776780e+07 2.365089e+01 7.952894e+00
1.785040e+07 2.388318e+01 8.201485e+00
1.793300e+07 2.411252e+01 8.447691e+00
1.801560e+07 2.434166e+01 8.699076e+00
1.809820e+07 2.456991e+01 8.955610e+00
1.818080e+07 2.479815e+01 9.216419e+00
1.826340e+07 2.502470e+01 9.479634e+00
1.834600e+07 2.525073e+01 9.746128e+00
1.842860e+07 2.547700e+01 1.001599e+01
1.851120e+07 2.570373e+01 1.028888e+01
1.859380e+07 2.593045e+01 1.056472e+01
1.867640e+07 2.617690e+01 1.082563e+01
1.875900e+07 2.642496e+01 1.108928e+01
1.884160e+07 2.668470e+01 1.132782e+01
1.892420e+07 2.695594e+01 1.154378e+01
1.900680e+07 2.722433e+01 1.176032e+01
1.908940e+07 2.746080e+01 1.191767e+01
1.917200e+07 2.769728e+01 1.208243e+01
1.925460e+07 2.791919e+01 1.222200e+01
1.933720e+07 2.813364e+01 1.235233e+01
1.941980e+07 2.835175e+01 1.248699e+01
1.950240e+07 2.858147e+01 1.261968e+01
1.958500e+07 2.881119e+01 1.275941e+01
1.966760e+07 2.901819e+01 1.283919e+01
1.975020e+07 2.922016e+01 1.291108e+01
1.983280e+07 2.941480e+01 1.297691e+01
1.991540e+07 2.959833e+01 1.302925e+01
1.999800e+07 2.978186e+01 1.308732e+01
2.008060e+07 2.997254e+01 1.314526e+01
2.016320e+07 3.016340e+01 1.320868e+01
2.024580e+07 3.036351e+01 1.327020e+01
2.032840e+07 3.057105e+01 1.333196e+01
2.041100e+07 3.077684e+01 1.339893e+01
2.049360e+07 3.097126e+01 1.346466e+01
2.057620e+07 3.116568e+01 1.353633e+01
2.065880e+07 3.136254e+01 1.361840e+01
2.074140e+07 3.156037e+01 1.370808e+01
2.082400e+07 3.176532e+01 1.380022e+01
2.090660e+07 3.198764e+01 1.389060e+01
2.098920e+07 3.220995e+01 1.398726e+01
2.107180e+07 3.244549e+01 1.408978e+01
2.115440e+07 3.268302e+01 1.419839e+01
2.123700e+07 3.293266e+01 1.430933e+01
2.131960e+07 3.319723e+01 1.442158e+01
2.140220e+07 3.346310e+01 1.453861e+01
2.148480e+07 3.377646e+01 1.462745e+01
2.156740e+07 3.408982e+01 1.472224e+01
2.165000e+07 3.442178e+01 1.480516e+01
2.173260e+07 3.476586e+01 1.488268e+01
2.181520e+07 3.510621e+01 1.496062e+01
2.189780e+07 3.543004e+01 1.501937e+01
2.198040e+07 3.575386e+01 1.508419e+01
2.206300e+07 3.607020e+01 1.514893e+01
2.214560e+07 3.638422e+01 1.521772e+01
2.222820e+07 3.670591e+01 1.529455e+01
2.231080e+07 3.704242e+01 1.538119e+01
2.239340e+07 3.737894e+01 1.547329e+01
2.247600e+07 3.769222e+01 1.553927e+01
2.255860e+07 3.800348e+01 1.560767e+01
2.264120e+07 3.831083e+01 1.564986e+01
2.272380e+07 3.861425e+01 1.566609e+01
2.280640e+07 3.891763e+01 1.568797e+01
2.288900e+07 3.922069e+01 1.571546e+01
2.297160e+07 3.952376e+01 1.574854e+01
2.305420e+07 3.982115e+01 1.577912e+01
2.313680e+07 4.011558e+01 1.581105e+01
2.321940e+07 4.040885e+01 1.584910e+01
2.330200e+07 4.069836e+01 1.589462e+01
2.338460e+07 4.098786e+01 1.594567e+01
2.346720e+07 4.128548e+01 1.599586e+01
2.354980e+07 4.158495e+01 1.605000e+01
2.363240e+07 4.188062e+01 1.609848e+01
2.371500e+07 4.217040e+01 1.613488e+01
2.379760e+07 4.246018e+01 1.617610e+01
2.388020e+07 4.273885e+01 1.621385e+01
2.396280e+07 4.301720e+01 1.625620e+01
2.404540e+07 4.330478e+01 1.628378e+01
2.412800e+07 4.359993e+01 1.630031e+01
2.421060e+07 4.389399e+01 1.631821e+01
2.429320e+07 4.418073e+01 1.631608e+01
2.437580e+07 4.446747e+01 1.631874e+01
2.445840e+07 4.473447e+01 1.631808e+01
2.454100e+07 4.499329e+01 1.631828e+01
2.462360e+07 4.524941e+01 1.632349e+01
2.470620e+07 4.549878e+01 1.633506e+01
2.478880e+07 4.574814e+01 1.635070e+01
2.487140e+07 4.598577e+01 1.637061e+01
2.495400e+07 4.622156e+01 1.639443e+01
2.503660e+07 4.645545e+01 1.641470e+01
2.511920e+07 4.668696e+01 1.642955e+01
2.520180e+07 4.691844e+01 1.644751e+01
2.528440e+07 4.714857e+01 1.643684e+01
2.536700e+07 4.737871e+01 1.642995e+01
2.544960e+07 4.759765e+01 1.642010e+01
2.553220e+07 4.780914e+01 1.640930e+01
2.561480e+07 4.801826e+01 1.640166e+01
2.569740e+07 4.821648e+01 1.639576e+01
2.578000e+07 4.841470e+01 1.639286e+01
2.586260e+07 4.862137e+01 1.638833e+01
2.594520e+07 4.883074e+01 1.638542e+01
2.602780e+07 4.903982e+01 1.637837e+01
2.611040e+07 4.924829e+01 1.636019e+01
2.619300e+07 4.945677e+01 1.634523e+01
2.627560e+07 4.966546e+01 1.631800e+01
2.635820e+07 4.987418e+01 1.629277e+01
2.644080e+07 5.007420e+01 1.626203e+01
2.652340e+07 5.026532e+01 1.622533e+01
2.660600e+07 5.045610e+01 1.619143e+01
2.668860e+07 5.064242e+01 1.615607e+01
2.677120e+07 5.082875e+01 1.612396e+01
2.685380e+07 5.102459e+01 1.608417e+01
2.693640e+07 5.122553e+01 1.604188e+01
2.701900e+07 5.142210e+01 1.599942e+01
2.710160e+07 5.160402e+01 1.594814e+01
2.718420e+07 5.178594e+01 1.589986e+01
2.726680e+07 5.194804e+01 1.585363e+01
2.734940e+07 5.210544e+01 1.580999e+01
2.743200e+07 5.226130e+01 1.577037e+01
2.751460e+07 5.241473e+01 1.573538e+01
2.759720e+07 5.256816e+01 1.570314e+01
2.767980e+07 5.272051e+01 1.565635e+01
2.776240e+07 5.287282e+01 1.561185e+01
2.784500e+07 5.303003e+01 1.556379e+01
2.792760e+07 5.319133e+01 1.551334e+01
2.801020e+07 5.335301e+01 1.546547e+01
2.809280e+07 5.351732e+01 1.541703e+01
2.817540e+07 5.368163e+01 1.537166e+01
2.825800e+07 5.384416e+01 1.532949e+01
2.834060e+07 5.400593e+01 1.529052e+01
2.842320e+07 5.416725e+01 1.525437e+01
2.850580e+07 5.432742e+01 1.522051e+01
2.858840e+07 5.448759e+01 1.518989e+01
2.867100e+07 5.465240e+01 1.515170e+01
2.875360e+07 5.481797e+01 1.511520e+01
2.883620e+07 5.497235e+01 1.507450e+01
2.891880e+07 5.511239e+01 1.502685e+01
2.900140e+07 5.525250e+01 1.498185e+01
2.908400e+07 5.539628e+01 1.493438e+01
2.916660e+07 5.554006e+01 1.488997e+01
2.924920e+07 5.568162e+01 1.484592e+01
2.933180e+07 5.582167e+01 1.480296e+01
2.941440e+07 5.596266e+01 1.476062e+01
2.949700e+07 5.610809e+01 1.471032e+01
2.957960e+07 5.625352e+01 1.466304e+01
2.966220e+07 5.640839e+01 1.460181e+01
2.974480e+07 5.656635e+01 1.453820e+01
2.982740e+07 5.672348e+01 1.447106e+01
2.991000e+07 5.687892e+01 1.439333e+01
2.999260e+07 5.703436e+01 1.431865e+01
3.007520e+07 5.718330e+01 1.424150e+01
3.015780e+07 5.733160e+01 1.416692e+01
3.024040e+07 5.747875e+01 1.409433e+01
3.032300e+07 5.762472e+01 1.402372e+01
3.040560e+07 5.776940e+01 1.395581e+01
3.048820e+07 5.789649e+01 1.388305e+01
3.057080e+07 5.802359e+01 1.381298e+01
3.065340e+07 5.815189e+01 1.374623e+01
3.073600e+07 5.828086e+01 1.368258e+01
3.081860e+07 5.841208e+01 1.361830e+01
3.090120e+07 5.855107e+01 1.354503e+01
3.098380e+07 5.869005e+01 1.347476e+01
3.106640e+07 5.883856e+01 1.340087e+01
3.114900e+07 5.898940e+01 1.332862e+01
3.123160e+07 5.913973e+01 1.326026e+01
3.131420e+07 5.928925e+01 1.319617e+01
3.139680e+07 5.943876e+01 1.313545e+01
3.147940e+07 5.958462e+01 1.307659e+01
3.156200e+07 5.973032e+01 1.302118e+01
3.164460e+07 5.987521e+01 1.295818e+01
3.172720e+07 6.001941e+01 1.288923e+01
3.180980e+07 6.016039e+01 1.282260e+01
3.189240e+07 6.027744e+01 1.274945e+01
3.197500e+07 6.039448e+01 1.267925e+01
3.205760e+07 6.051152e+01 1.261206e+01
3.214020e+07 6.062856e+01 1.254793e+01
3.222280e+07 6.074383e+01 1.248528e+01
3.230540e+07 6.085443e+01 1.242145e+01
3.238800e+07 6.096503e+01 1.236061e+01
3.247060e+07 6.107232e+01 1.230043e+01
3.255320e+07 6.117905e+01 1.224299e+01
3.263580e+07 6.128616e+01 1.217963e+01
3.271840e+07 6.139376e+01 1.210757e+01
3.280100e+07 6.150132e+01 1.203887e+01
3.288360e+07 6.160504e+01 1.198279e+01
3.296620e+07 6.170876e+01 1.193006e+01
3.304880e+07 6.181109e+01 1.188009e+01
3.313140e+07 6.191246e+01 1.183315e+01
3.321400e+07 6.201394e+01 1.178578e+01
3.329660e+07 6.211596e+01 1.172261e+01
3.337920e+07 6.221799e+01 1.166288e+01
3.346180e+07 6.231514e+01 1.160282e+01
3.354440e+07 6.241066e+01 1.154490e+01
3.362700e+07 6.249760e+01 1.148798e+01
3.370960e+07 6.256689e+01 1.142875e+01
3.379220e+07 6.263617e+01 1.137190e+01
3.387480e+07 6.269460e+01 1.131678e+01
3.395740e+07 6.275190e+01 1.126344e+01
3.404000e+07 6.280897e+01 1.121229e+01
3.412260e+07 6.286579e+01 1.116334e+01
3.420520e+07 6.292229e+01 1.111660e+01
3.428780e+07 6.297388e+01 1.107636e+01
3.437040e+07 6.302547e+01 1.103752e+01
3.445300e+07 6.308258e+01 1.096966e+01
3.453560e+07 6.314278e+01 1.088599e+01
3.461820e+07 6.320307e+01 1.080347e+01
3.470080e+07 6.326370e+01 1.072211e+01
3.478340e+07 6.332433e+01 1.064196e+01
3.486600e+07 6.338576e+01 1.056322e+01
3.494860e+07 6.344739e+01 1.048578e+01
3.503120e+07 6.350476e+01 1.040922e+01
3.511380e+07 6.355513e+01 1.033325e+01
3.519640e+07 6.360549e+01 1.025854e+01
3.527900e+07 6.366933e+01 1.012564e+01
3.536160e+07 6.373378e+01 9.991099e+00
3.544420e+07 6.379376e+01 9.856202e+00
3.552680e+07 6.384986e+01 9.720961e+00
3.560940e+07 6.390622e+01 9.586568e+00
3.569200e+07 6.396459e+01 9.452701e+00
3.577460e+07 6.402296e+01 9.319799e+00
3.585720e+07 6.408140e+01 9.187766e+00
3.593980e+07 6.413986e+01 9.056718e+00
3.602240e+07 6.419714e+01 8.932323e+00
3.610500e+07 6.425122e+01 8.824276e+00
3.618760e+07 6.430530e+01 8.717827e+00
3.627020e+07 6.436163e+01 8.611831e+00
3.635280e+07 6.441837e+01 8.507305e+00
3.643540e+07 6.447399e+01 8.404165e+00
3.651800e+07 6.452811e+01 8.302348e+00
3.660060e+07 6.458222e+01 8.202393e+00
3.668320e+07 6.463495e+01 8.104276e+00
3.676580e+07 6.468768e+01 8.008058e+00
3.684840e+07 6.474049e+01 7.914093e+00
3.693100e+07 6.479335e+01 7.822399e+00
3.701360e+07 6.484721e+01 7.732999e+00
3.709620e+07 6.490613e+01 7.646579e+00
3.717880e+07 6.496506e+01 7.562510e+00
3.726140e+07 6.502566e+01 7.473346e+00
3.734400e+07 6.508683e+01 7.384052e+00
3.742660e+07 6.514762e+01 7.297637e+00
3.750920e+07 6.520763e+01 7.214572e+00
3.759180e+07 6.526764e+01 7.134272e+00
3.767440e+07 6.533089e+01 7.056798e+00
3.775700e+07 6.539450e+01 6.982337e+00
3.783960e+07 6.545491e+01 6.918021e+00
3.792220e+07 6.551187e+01 6.863335e+00
3.800480e+07 6.556883e+01 6.810274e+00
3.808740e+07 6.562595e+01 6.758981e+00
3.817000e+07 6.568306e+01 6.709383e+00
3.825260e+07 6.574375e+01 6.663114e+00
3.833520e+07 6.580649e+01 6.619602e+00
3.841780e+07 6.586936e+01 6.575593e+00
3.850040e+07 6.593270e+01 6.524695e+00
3.858300e+07 6.599604e+01 6.475611e+00
3.866560e+07 6.606034e+01 6.428929e+00
3.874820e+07 6.612489e+01 6.384285e+00
3.883080e+07 6.618695e+01 6.340178e+00
3.891340e+07 6.624484e+01 6.295634e+00
3.899600e+07 6.630274e+01 6.253019e+00
3.907860e+07 6.635838e+01 6.213221e+00
3.916120e+07 6.641391e+01 6.175477e+00
3.924380e+07 6.646813e+01 6.138906e+00
3.932640e+07 6.652119e+01 6.103590e+00
3.940900e+07 6.657443e+01 6.070192e+00
3.949160e+07 6.662913e+01 6.037820e+00
3.957420e+07 6.668383e+01 6.007556e+00
3.965680e+07 6.674198e+01 5.977948e+00
3.973940e+07 6.680169e+01 5.949840e+00
3.982200e+07 6.686078e+01 5.922777e+00
3.990460e+07 6.691812e+01 5.894625e+00
3.998720e+07 6.697545e+01 5.868531e+00
4.006980e+07 6.704056e+01 5.757718e+00
4.015240e+07 6.710709e+01 5.632898e+00
4.023500e+07 6.716767e+01 5.513942e+00
4.031760e+07 6.722017e+01 5.401961e+00
4.040020e+07 6.727267e+01 5.291671e+00
4.048280e+07 6.732672e+01 5.183647e+00
4.056540e+07 6.738078e+01 5.077527e+00
4.064800e+07 6.743351e+01 4.973309e+00
4.073060e+07 6.748529e+01 4.871122e+00
4.081320e+07 6.753589e+01 4.771630e+00
4.089580e+07 6.758027e+01 4.676478e+00
4.097840e+07 6.762465e+01 4.583141e+00
4.106100e+07 6.766765e+01 4.491215e+00
4.114360e+07 6.771017e+01 4.401120e+00
4.122620e+07 6.775220e+01 4.312771e+00
4.130880e+07 6.779320e+01 4.225826e+00
4.139140e+07 6.783419e+01 4.141248e+00
4.147400e+07 6.787100e+01 4.053465e+00
4.155660e+07 6.790732e+01 3.967357e+00
4.163920e+07 6.794414e+01 3.883762e+00
4.172180e+07 6.798149e+01 3.802844e+00
4.180440e+07 6.801875e+01 3.724404e+00
4.188700e+07 6.805433e+01 3.642948e+00
4.196960e+07 6.808991e+01 3.564383e+00
4.205220e+07 6.812623e+01 3.488376e+00
4.213480e+07 6.816297e+01 3.415313e+00
4.221740e+07 6.819955e+01 3.345300e+00
4.230000e+07 6.823554e+01 3.277364e+00
4.238260e+07 6.827152e+01 3.213196e+00
4.246520e+07 6.831220e+01 3.146813e+00
4.254780e+07 6.835414e+01 3.083033e+00
4.263040e+07 6.839713e+01 3.024114e+00
4.271300e+07 6.844193e+01 2.970723e+00
4.279560e+07 6.848674e+01 2.922642e+00
4.287820e+07 6.851873e+01 2.901889e+00
4.296080e+07 6.855001e+01 2.883505e+00
4.304340e+07 6.858203e+01 2.864947e+00
4.312600e+07 6.861473e+01 2.846373e+00
4.320860e+07 6.864750e+01 2.828919e+00
4.329120e+07 6.868094e+01 2.812671e+00
4.337380e+07 6.871438e+01 2.797549e+00
4.345640e+07 6.874566e+01 2.786367e+00
4.353900e+07 6.877595e+01 2.777666e+00
4.362160e+07 6.880655e+01 2.770163e+00
4.370420e+07 6.883801e+01 2.763890e+00
4.378680e+07 6.886948e+01 2.758884e+00
4.386940e+07 6.890110e+01 2.755081e+00
4.395200e+07 6.893275e+01 2.752540e+00
4.403460e+07 6.896339e+01 2.751181e+00
4.411720e+07 6.899263e+01 2.750926e+00
4.419980e+07 6.902187e+01 2.751888e+00
4.428240e+07 6.904881e+01 2.750810e+00
4.436500e+07 6.907575e+01 2.750831e+00
4.444760e+07 6.910060e+01 2.754240e+00
4.453020e+07 6.912392e+01 2.760152e+00
4.461280e+07 6.914677e+01 2.766024e+00
4.469540e+07 6.916709e+01 2.768278e+00
4.477800e+07 6.918741e+01 2.771170e+00
4.486060e+07 6.920807e+01 2.773109e+00
4.494320e+07 6.922886e+01 2.775152e+00
4.502580e+07 6.925076e+01 2.776971e+00
4.510840e+07 6.927511e+01 2.777540e+00
4.519100e+07 6.929946e+01 2.778899e+00
4.527360e+07 6.932380e+01 2.781045e+00
4.535620e+07 6.934815e+01 2.783978e+00
4.543880e+07 6.937167e+01 2.788332e+00
4.552140e+07 6.939427e+01 2.794173e+00
4.560400e+07 6.941677e+01 2.800773e+00
4.568660e+07 6.943755e+01 2.808104e+00
4.576920e+07 6.945833e+01 2.816100e+00
4.585180e+07 6.947793e+01 2.821528e+00
4.593440e+07 6.949685e+01 2.825615e+00
4.601700e+07 6.951530e+01 2.829498e+00
4.609960e+07 6.953199e+01 2.830972e+00
4.618220e+07 6.954868e+01 2.832939e+00
4.626480e+07 6.956322e+01 2.832911e+00
4.634740e+07 6.957718e+01 2.832603e+00
4.643000e+07 6.959087e+01 2.832372e+00
4.651260e+07 6.960409e+01 2.831979e+00
4.659520e+07 6.961732e+01 2.831973e+00
4.667780e+07 6.963017e+01 2.831699e+00
4.676040e+07 6.964299e+01 2.832165e+00
4.684300e+07 6.965632e+01 2.833762e+00
4.692560e+07 6.967010e+01 2.836466e+00
4.700820e+07 6.968393e+01 2.839359e+00
4.709080e+07 6.969815e+01 2.837563e+00
4.717340e+07 6.971237e+01 2.836544e+00
4.725600e+07 6.972517e+01 2.835380e+00
4.733860e+07 6.973731e+01 2.834450e+00
4.742120e+07 6.974918e+01 2.834402e+00
4.750380e+07 6.976030e+01 2.835671e+00
4.758640e+07 6.977141e+01 2.837594e+00
4.766900e+07 6.978255e+01 2.839270e+00
4.775160e+07 6.979370e+01 2.841390e+00
4.783420e+07 6.980546e+01 2.844789e+00
4.791680e+07 6.981809e+01 2.849736e+00
4.799940e+07 6.983072e+01 2.855292e+00
4.808200e+07 6.984357e+01 2.861531e+00
4.816460e+07 6.985643e+01 2.868371e+00
4.824720e+07 6.987038e+01 2.871067e+00
4.832980e+07 6.988517e+01 2.870968e+00
4.841240e+07 6.989999e+01 2.871403e+00
4.849500e+07 6.991505e+01 2.871132e+00
4.857760e+07 6.993011e+01 2.871700e+00
4.866020e+07 6.994404e+01 2.873701e+00
4.874280e+07 6.995756e+01 2.876759e+00
4.882540e+07 6.997107e+01 2.880650e+00
4.890800e+07 6.998459e+01 2.885371e+00
4.899060e+07 6.999811e+01 2.890918e+00
4.907320e+07 7.001238e+01 2.896368e+00
4.915580e+07 7.002675e+01 2.902515e+00
4.923840e+07 7.004292e+01 2.909751e+00
4.932100e+07 7.006115e+01 2.918180e+00
4.940360e+07 7.007931e+01 2.927614e+00
4.948620e+07 7.009582e+01 2.940365e+00
4.956880e+07 7.011234e+01 2.953929e+00
4.965140e+07 7.013185e+01 2.958366e+00
4.973400e+07 7.015317e+01 2.957585e+00
4.981660e+07 7.017531e+01 2.955603e+00
4.989920e+07 7.020067e+01 2.946463e+00
4.998180e+07 7.022603e+01 2.938208e+00
5.006440e+07 7.024999e+01 2.930408e+00
5.014700e+07 7.027354e+01 2.923305e+00
5.022960e+07 7.029700e+01 2.917030e+00
5.031220e+07 7.032028e+01 2.911601e+00
5.039480e+07 7.034357e+01 2.907002e+00
5.047740e+07 7.036696e+01 2.903346e+00
5.056000e+07 7.039037e+01 2.900533e+00
5.064260e+07 7.041323e+01 2.898319e+00
5.072520e+07 7.043557e+01 2.896720e+00
5.080780e+07 7.045771e+01 2.895652e+00
5.089040e+07 7.047782e+01 2.892401e+00
5.097300e+07 7.049794e+01 2.889918e+00
5.105560e+07 7.051820e+01 2.887460e+00
5.113820e+07 7.053853e+01 2.885403e+00
5.122080e+07 7.055836e+01 2.884035e+00
5.130340e+07 7.057671e+01 2.883159e+00
5.138600e+07 7.059506e+01 2.882967e+00
5.146860e+07 7.060720e+01 2.883060e+00
5.155120e+07 7.061808e+01 2.883398e+00
5.163380e+07 7.062921e+01 2.882763e+00
5.171640e+07 7.064071e+01 2.880628e+00
5.179900e+07 7.065220e+01 2.878834e+00
5.188160e+07 7.066518e+01 2.879654e+00
5.196420e+07 7.067817e+01 2.880847e+00
5.204680e+07 7.068968e+01 2.880872e+00
5.212940e+07 7.070007e+01 2.880065e+00
5.221200e+07 7.071049e+01 2.879555e+00
5.229460e+07 7.072107e+01 2.879232e+00
5.237720e+07 7.073165e+01 2.879221e+00
5.245980e+07 7.074229e+01 2.877816e+00
5.254240e+07 7.075295e+01 2.876097e+00
5.262500e+07 7.076513e+01 2.872385e+00
5.270760e+07 7.078079e+01 2.863790e+00
5.279020e+07 7.079646e+01 2.855777e+00
5.287280e+07 7.081285e+01 2.846447e+00
5.295540e+07 7.082933e+01 2.837552e+00
5.303800e+07 7.084592e+01 2.829474e+00
5.312060e+07 7.086263e+01 2.822239e+00
5.320320e+07 7.087951e+01 2.815724e+00
5.328580e+07 7.090047e+01 2.810090e+00
5.336840e+07 7.092143e+01 2.805286e+00
5.345100e+07 7.094205e+01 2.800701e+00
5.353360e+07 7.096248e+01 2.796558e+00
5.361620e+07 7.098210e+01 2.792412e+00
5.369880e+07 7.099848e+01 2.785658e+00
5.378140e+07 7.101486e+01 2.779675e+00
5.386400e+07 7.103144e+01 2.774425e+00
5.394660e+07 7.104807e+01 2.769940e+00
5.402920e+07 7.106523e+01 2.765792e+00
5.411180e+07 7.108335e+01 2.761669e+00
5.419440e+07 7.110146e+01 2.758402e+00
5.427700e+07 7.111669e+01 2.756151e+00
5.435960e+07 7.113171e+01 2.754517e+00
5.444220e+07 7.114842e+01 2.751386e+00
5.452480e+07 7.116675e+01 2.746830e+00
5.460740e+07 7.118523e+01 2.742964e+00
5.469000e+07 7.120526e+01 2.740865e+00
5.477260e+07 7.122528e+01 2.739424e+00
5.485520e+07 7.124458e+01 2.739689e+00
5.493780e+07 7.126352e+01 2.741152e+00
5.502040e+07 7.128238e+01 2.743235e+00
5.510300e+07 7.130102e+01 2.745810e+00
5.518560e+07 7.131965e+01 2.749063e+00
5.526820e+07 7.133855e+01 2.753143e+00
5.535080e+07 7.135751e+01 2.757924e+00
5.543340e+07 7.137633e+01 2.763484e+00
5.551600e+07 7.139494e+01 2.769875e+00
5.559860e+07 7.141356e+01 2.776926e+00
5.568120e+07 7.142799e+01 2.782730e+00
5.576380e+07 7.144236e+01 2.788849e+00
5.584640e+07 7.145645e+01 2.791824e+00
5.592900e+07 7.147032e+01 2.792393e+00
5.601160e+07 7.148476e+01 2.793386e+00
5.609420e+07 7.150265e+01 2.795464e+00
5.617680e+07 7.152054e+01 2.797965e+00
5.625940e+07 7.154032e+01 2.799032e+00
5.634200e+07 7.156083e+01 2.799848e+00
5.642460e+07 7.158110e+01 2.800626e+00
5.650720e+07 7.160082e+01 2.800645e+00
5.658980e+07 7.162053e+01 2.801130e+00
5.667240e+07 7.163796e+01 2.802253e+00
5.675500e+07 7.165507e+01 2.803821e+00
5.683760e+07 7.167149e+01 2.804885e+00
5.692020e+07 7.168710e+01 2.805217e+00
5.700280e+07 7.170273e+01 2.805911e+00
5.708540e+07 7.171889e+01 2.807221e+00
5.716800e+07 7.173506e+01 2.808891e+00
5.725060e+07 7.175031e+01 2.810780e+00
5.733320e+07 7.176499e+01 2.812953e+00
5.741580e+07 7.177977e+01 2.815620e+00
5.749840e+07 7.179497e+01 2.819167e+00
5.758100e+07 7.181017e+01 2.823073e+00
5.766360e+07 7.182544e+01 2.827368e+00
5.774620e+07 7.184072e+01 2.832028e+00
5.782880e+07 7.185501e+01 2.835720e+00
5.791140e+07 7.186744e+01 2.837324e+00
5.799400e+07 7.187987e+01 2.839321e+00
5.807660e+07 7.189177e+01 2.840874e+00
5.815920e+07 7.190364e+01 2.842762e+00
5.824180e+07 7.191654e+01 2.844588e+00
5.832440e+07 7.193045e+01 2.846370e+00
5.840700e+07 7.194464e+01 2.848023e+00
5.848960e+07 7.196178e+01 2.844325e+00
5.857220e+07 7.197892e+01 2.841147e+00
5.865480e+07 7.199302e+01 2.833567e+00
5.873740e+07 7.200558e+01 2.823899e+00
5.882000e+07 7.201822e+01 2.814332e+00
5.890260e+07 7.203112e+01 2.804248e+00
5.898520e+07 7.204401e+01 2.794545e+00
5.906780e+07 7.205830e+01 2.783042e+00
5.915040e+07 7.207288e+01 2.771502e+00
5.923300e+07 7.208747e+01 2.760391e+00
5.931560e+07 7.210207e+01 2.749703e+00
5.939820e+07 7.211668e+01 2.739476e+00
5.948080e+07 7.213149e+01 2.729571e+00
5.956340e+07 7.214632e+01 2.720132e+00
5.964600e+07 7.216228e+01 2.707166e+00
5.972860e+07 7.217916e+01 2.691572e+00
5.981120e+07 7.219581e+01 2.676634e+00
5.989380e+07 7.221107e+01 2.662712e+00
5.997640e+07 7.222632e+01 2.649356e+00
6.005900e+07 7.223958e+01 2.639971e+00
6.014160e+07 7.225203e+01 2.632457e+00
6.022420e+07 7.226506e+01 2.624682e+00
6.030680e+07 7.227945e+01 2.615604e+00
6.038940e+07 7.229384e+01 2.607091e+00
6.047200e+07 7.230786e+01 2.598777e+00
6.055460e+07 7.232182e+01 2.590984e+00
6.063720e+07 7.233648e+01 2.582512e+00
6.071980e+07 7.235198e+01 2.573153e+00
6.080240e+07 7.236743e+01 2.564474e+00
6.088500e+07 7.238113e+01 2.556380e+00
6.096760e+07 7.239483e+01 2.548893e+00
6.105020e+07 7.240844e+01 2.541766e+00
6.113280e+07 7.242199e+01 2.535093e+00
6.121540e+07 7.243507e+01 2.528532e+00
6.129800e+07 7.244607e+01 2.520305e+00
6.138060e+07 7.245708e+01 2.512603e+00
6.146320e+07 7.246524e+01 2.507075e+00
6.154580e+07 7.247253e+01 2.502400e+00
6.162840e+07 7.248090e+01 2.498083e+00
6.171100e+07 7.249132e+01 2.494133e+00
6.179360e+07 7.250173e+01 2.490479e+00
6.187620e+07 7.251181e+01 2.489162e+00
6.195880e+07 7.252187e+01 2.488264e+00
6.204140e+07 7.253245e+01 2.487311e+00
6.212400e+07 7.254356e+01 2.486346e+00
6.220660e+07 7.255460e+01 2.485694e+00
6.228920e+07 7.256494e+01 2.485506e+00
6.237180e+07 7.257527e+01 2.485618e+00
6.245440e+07 7.258380e+01 2.485686e+00
6.253700e+07 7.259140e+01 2.485772e+00
6.261960e+07 7.259878e+01 2.485901e+00
6.270220e+07 7.260550e+01 2.485792e+00
6.278480e+07 7.261222e+01 2.485865e+00
6.286740e+07 7.262315e+01 2.484022e+00
6.295000e+07 7.263504e+01 2.482038e+00
6.303260e+07 7.264756e+01 2.480949e+00
6.311520e+07 7.266104e+01 2.481069e+00
6.319780e+07 7.267452e+01 2.481568e+00
6.328040e+07 7.268679e+01 2.481532e+00
6.336300e+07 7.269903e+01 2.481825e+00
6.344560e+07 7.271084e+01 2.482181e+00
6.352820e+07 7.272230e+01 2.482649e+00
6.361080e+07 7.273367e+01 2.483328e+00
6.369340e+07 7.274438e+01 2.483434e+00
6.377600e+07 7.275509e+01 2.483849e+00
6.385860e+07 7.276722e+01 2.485135e+00
6.394120e+07 7.277993e+01 2.486989e+00
6.402380e+07 7.279262e+01 2.489064e+00
6.410640e+07 7.280526e+01 2.491178e+00
6.418900e+07 7.281791e+01 2.493630e+00
6.427160e+07 7.283007e+01 2.495494e+00
6.435420e+07 7.284217e+01 2.497528e+00
6.443680e+07 7.285449e+01 2.497790e+00
6.451940e+07 7.286709e+01 2.495800e+00
6.460200e+07 7.287961e+01 2.494149e+00
6.468460e+07 7.288848e+01 2.492331e+00
6.476720e+07 7.289736e+01 2.490736e+00
6.484980e+07 7.290548e+01 2.488548e+00
6.493240e+07 7.291311e+01 2.486021e+00
6.501500e+07 7.292091e+01 2.483939e+00
6.509760e+07 7.292951e+01 2.483192e+00
6.518020e+07 7.293811e+01 2.482667e+00
6.526280e+07 7.294687e+01 2.483253e+00
6.534540e+07 7.295569e+01 2.484342e+00
6.542800e+07 7.296392e+01 2.485064e+00
6.551060e+07 7.297099e+01 2.484823e+00
6.559320e+07 7.297806e+01 2.484748e+00
6.567580e+07 7.298447e+01 2.484958e+00
6.575840e+07 7.299081e+01 2.485348e+00
6.584100e+07 7.299787e+01 2.485454e+00
6.592360e+07 7.300564e+01 2.485292e+00
6.600620e+07 7.301334e+01 2.485438e+00
6.608880e+07 7.302005e+01 2.487039e+00
6.617140e+07 7.302677e+01 2.488755e+00
6.625400e+07 7.303416e+01 2.490493e+00
6.633660e+07 7.304192e+01 2.492321e+00
6.641920e+07 7.304963e+01 2.494278e+00
6.650180e+07 7.305724e+01 2.496329e+00
6.658440e+07 7.306485e+01 2.498525e+00
6.666700e+07 7.307203e+01 2.500920e+00
6.674960e+07 7.307911e+01 2.503476e+00
6.683220e+07 7.308645e+01 2.505980e+00
6.691480e+07 7.309419e+01 2.508314e+00
6.699740e+07 7.310193e+01 2.510789e+00
6.708000e+07 7.310909e+01 2.512074e+00
6.716260e+07 7.311623e+01 2.513440e+00
6.724520e+07 7.312293e+01 2.514117e+00
6.732780e+07 7.312928e+01 2.514233e+00
6.741040e+07 7.313579e+01 2.514491e+00
6.749300e+07 7.314344e+01 2.515147e+00
6.757560e+07 7.315109e+01 2.515974e+00
6.765820e+07 7.315947e+01 2.516927e+00
6.774080e+07 7.316816e+01 2.518055e+00
6.782340e+07 7.317712e+01 2.519252e+00
6.790600e+07 7.318677e+01 2.520327e+00
6.798860e+07 7.319643e+01 2.521609e+00
6.807120e+07 7.320748e+01 2.523227e+00
6.815380e+07 7.321876e+01 2.525123e+00
6.823640e+07 7.323011e+01 2.527215e+00
6.831900e+07 7.324158e+01 2.529486e+00
6.840160e+07 7.325307e+01 2.532023e+00
6.848420e+07 7.326538e+01 2.535026e+00
6.856680e+07 7.327769e+01 2.538304e+00
6.864940e+07 7.328988e+01 2.541733e+00
6.873200e+07 7.330199e+01 2.545354e+00
6.881460e+07 7.331417e+01 2.549069e+00
6.889720e+07 7.332668e+01 2.552233e+00
6.897980e+07 7.333919e+01 2.555685e+00
6.906240e+07 7.335226e+01 2.558100e+00
6.914500e+07 7.336551e+01 2.560367e+00
6.922760e+07 7.337809e+01 2.562264e+00
6.931020e+07 7.338933e+01 2.563104e+00
6.939280e+07 7.340057e+01 2.564167e+00
6.947540e+07 7.341179e+01 2.565612e+00
6.955800e+07 7.342301e+01 2.567302e+00
6.964060e+07 7.343388e+01 2.568805e+00
6.972320e+07 7.344440e+01 2.570098e+00
6.980580e+07 7.345496e+01 2.571630e+00
6.988840e+07 7.346606e+01 2.573675e+00
6.997100e+07 7.347717e+01 2.575934e+00
7.005360e+07 7.348877e+01 2.578479e+00
7.013620e+07 7.350064e+01 2.581278e+00
7.021880e+07 7.351213e+01 2.583967e+00
7.030140e+07 7.352231e+01 2.585731e+00
7.038400e+07 7.353249e+01 2.587652e+00
7.046660e+07 7.354269e+01 2.589723e+00
7.054920e+07 7.355289e+01 2.591920e+00
7.063180e+07 7.356413e+01 2.592965e+00
7.071440e+07 7.357704e+01 2.592175e+00
7.079700e+07 7.358994e+01 2.591627e+00
7.087960e+07 7.360313e+01 2.587612e+00
7.096220e+07 7.361632e+01 2.583733e+00
7.104480e+07 7.362907e+01 2.579798e+00
7.112740e+07 7.364144e+01 2.575845e+00
7.121000e+07 7.365317e+01 2.573061e+00
7.129260e+07 7.366025e+01 2.577293e+00
7.137520e+07 7.366733e+01 2.582104e+00
7.145780e+07 7.367578e+01 2.585738e+00
7.154040e+07 7.368481e+01 2.589237e+00
7.162300e+07 7.369388e+01 2.593365e+00
7.170560e+07 7.370305e+01 2.598134e+00
7.178820e+07 7.371222e+01 2.603519e+00
7.187080e+07 7.372285e+01 2.608936e+00
7.195340e+07 7.373372e+01 2.614895e+00
7.203600e+07 7.374459e+01 2.621489e+00
7.211860e+07 7.375547e+01 2.628714e+00
7.220120e+07 7.376628e+01 2.636569e+00
7.228380e+07 7.377292e+01 2.645285e+00
7.236640e+07 7.377957e+01 2.654470e+00
7.244900e+07 7.378621e+01 2.664119e+00
7.253160e+07 7.379285e+01 2.674228e+00
7.261420e+07 7.379921e+01 2.685026e+00
7.269680e+07 7.380418e+01 2.697365e+00
7.277940e+07 7.380914e+01 2.710079e+00
7.286200e+07 7.381184e+01 2.721819e+00
7.294460e+07 7.381379e+01 2.733479e+00
7.302720e+07 7.381608e+01 2.745495e+00
7.310980e+07 7.381909e+01 2.757872e+00
7.319240e+07 7.382210e+01 2.770620e+00
7.327500e+07 7.382497e+01 2.783629e+00
7.335760e+07 7.382783e+01 2.796995e+00
7.344020e+07 7.382947e+01 2.810420e+00
7.352280e+07 7.382984e+01 2.823868e+00
7.360540e+07 7.383021e+01 2.837641e+00
7.368800e+07 7.383062e+01 2.851643e+00
7.377060e+07 7.383104e+01 2.865969e+00
7.385320e+07 7.383095e+01 2.880585e+00
7.393580e+07 7.383058e+01 2.895490e+00
7.401840e+07 7.383018e+01 2.910708e+00
7.410100e+07 7.382964e+01 2.926267e+00
7.418360e+07 7.382911e+01 2.942112e+00
7.426620e+07 7.383402e+01 2.926085e+00
7.434880e+07 7.384028e+01 2.902441e+00
7.443140e+07 7.384672e+01 2.879191e+00
7.451400e+07 7.385342e+01 2.856359e+00
7.459660e+07 7.386012e+01 2.833904e+00
7.467920e+07 7.386709e+01 2.811711e+00
7.476180e+07 7.387406e+01 2.789886e+00
7.484440e+07 7.388112e+01 2.768486e+00
7.492700e+07 7.388826e+01 2.747515e+00
7.500960e+07 7.389564e+01 2.726604e+00
7.509220e+07 7.390481e+01 2.703512e+00
7.517480e+07 7.391397e+01 2.680842e+00
7.525740e+07 7.392349e+01 2.657513e+00
7.534000e+07 7.393316e+01 2.634126e+00
7.542260e+07 7.394283e+01 2.611146e+00
7.550520e+07 7.395249e+01 2.588544e+00
7.558780e+07 7.396216e+01 2.566393e+00
7.567040e+07 7.397154e+01 2.544663e+00
7.575300e+07 7.398086e+01 2.523400e+00
7.583560e+07 7.399100e+01 2.502525e+00
7.591820e+07 7.400222e+01 2.482003e+00
7.600080e+07 7.401345e+01 2.461965e+00
7.608340e+07 7.402552e+01 2.441858e+00
7.616600e+07 7.403759e+01 2.422261e+00
7.624860e+07 7.404825e+01 2.402406e+00
7.633120e+07 7.405793e+01 2.382584e+00
7.641380e+07 7.406789e+01 2.363090e+00
7.649640e+07 7.407919e+01 2.342826e+00
7.657900e+07 7.409049e+01 2.323192e+00
7.666160e+07 7.409727e+01 2.313956e+00
7.674420e+07 7.410250e+01 2.308243e+00
7.682680e+07 7.410762e+01 2.302753e+00
7.690940e+07 7.411251e+01 2.297588e+00
7.699200e+07 7.411740e+01 2.292560e+00
7.707460e+07 7.412278e+01 2.287545e+00
7.715720e+07 7.412820e+01 2.282667e+00
7.723980e+07 7.413441e+01 2.278742e+00
7.732240e+07 7.414146e+01 2.275859e+00
7.740500e+07 7.414850e+01 2.273202e+00
7.748760e+07 7.415554e+01 2.271308e+00
7.757020e+07 7.416257e+01 2.269608e+00
7.765280e+07 7.416921e+01 2.268129e+00
7.773540e+07 7.417562e+01 2.266858e+00
7.781800e+07 7.418196e+01 2.265802e+00
7.790060e+07 7.418804e+01 2.265016e+00
7.798320e+07 7.419411e+01 2.264424e+00
7.806580e+07 7.420024e+01 2.264145e+00
7.814840e+07 7.420638e+01 2.264090e+00
7.823100e+07 7.421303e+01 2.263979e+00
7.831360e+07 7.422051e+01 2.263648e+00
7.839620e+07 7.422800e+01 2.263518e+00
7.847880e+07 7.423707e+01 2.262577e+00
7.856140e+07 7.424622e+01 2.261794e+00
7.864400e+07 7.425478e+01 2.261913e+00
7.872660e+07 7.426282e+01 2.262835e+00
7.880920e+07 7.427069e+01 2.263779e+00
7.889180e+07 7.427726e+01 2.263560e+00
7.897440e+07 7.428382e+01 2.263513e+00
7.905700e+07 7.428954e+01 2.261945e+00
7.913960e+07 7.429489e+01 2.259786e+00
7.922220e+07 7.430039e+01 2.257891e+00
7.930480e+07 7.430633e+01 2.256428e+00
7.938740e+07 7.431227e+01 2.255151e+00
7.947000e+07 7.431821e+01 2.254058e+00
7.955260e+07 7.432415e+01 2.253151e+00
7.963520e+07 7.432969e+01 2.252263e+00
7.971780e+07 7.433467e+01 2.251333e+00
7.980040e+07 7.433964e+01 2.250582e+00
7.988300e+07 7.434448e+01 2.250051e+00
7.996560e+07 7.434931e+01 2.249695e+00
8.004820e+07 7.435368e+01 2.249434e+00
8.013080e+07 7.435772e+01 2.249272e+00
8.021340e+07 7.436130e+01 2.248768e+00
8.029600e+07 7.436255e+01 2.246002e+00
8.037860e+07 7.436379e+01 2.243641e+00
8.046120e+07 7.436579e+01 2.241742e+00
8.054380e+07 7.436804e+01 2.240280e+00
8.062640e+07 7.437052e+01 2.237927e+00
8.070900e+07 7.437348e+01 2.233150e+00
8.079160e+07 7.437643e+01 2.228718e+00
8.087420e+07 7.438053e+01 2.223505e+00
8.095680e+07 7.438477e+01 2.218520e+00
8.103940e+07 7.438882e+01 2.214141e+00
8.112200e+07 7.439265e+01 2.210392e+00
8.120460e+07 7.439649e+01 2.207001e+00
8.128720e+07 7.440033e+01 2.203971e+00
8.136980e+07 7.440416e+01 2.201302e+00
8.145240e+07 7.440840e+01 2.199151e+00
8.153500e+07 7.441287e+01 2.197454e+00
8.161760e+07 7.441737e+01 2.196293e+00
8.170020e+07 7.442198e+01 2.196130e+00
8.178280e+07 7.442658e+01 2.196357e+00
8.186540e+07 7.443127e+01 2.197038e+00
8.194800e+07 7.443597e+01 2.198125e+00
8.203060e+07 7.444042e+01 2.199598e+00
8.211320e+07 7.444442e+01 2.201451e+00
8.219580e+07 7.444842e+01 2.203680e+00
8.227840e+07 7.445260e+01 2.205688e+00
8.236100e+07 7.445680e+01 2.208029e+00
8.244360e+07 7.446208e+01 2.208885e+00
8.252620e+07 7.446835e+01 2.208588e+00
8.260880e+07 7.447502e+01 2.208212e+00
8.269140e+07 7.448499e+01 2.203198e+00
8.277400e+07 7.449497e+01 2.198843e+00
8.285660e+07 7.450561e+01 2.194305e+00
8.293920e+07 7.451656e+01 2.190073e+00
8.302180e+07 7.452737e+01 2.186689e+00
8.310440e+07 7.453777e+01 2.184422e+00
8.318700e+07 7.454818e+01 2.182880e+00
8.326960e+07 7.455720e+01 2.182256e+00
8.335220e+07 7.456597e+01 2.182390e+00
8.343480e+07 7.457480e+01 2.183288e+00
8.351740e+07 7.458373e+01 2.184963e+00


==> figures/puck_angle0.00.dat <==
10000 79.22967441275 48.21721500685 89.75723966023
20000 79.41880067240 49.90833264534 134.23846443486
40000 84.87659018071 49.12249738212 84.44168067966
80000 85.05241605196 30.76005389423 47.43517821873
160000 77.71744436927 50.35783957431 53.06584625375
320000 77.75247306935 41.50440877178 10.28058285668
640000 65.44403503387 43.61378379922 27.20427347505
1280000 65.64749437102 45.81400543959 27.12361477651
2560000 57.34473396725 41.06403075078 5.60038659694


==> figures/puck_angle0.95.dat <==
10000 61.04698443652 40.62387905826 93.03227717672
20000 53.19273802681 39.63466050690 25.72277204232
40000 42.67604267712 32.84281312780 18.59348864738
80000 30.56083912312 19.78356154234 2.48274575794
160000 19.86020737675 14.52785926151 3.74532641818
320000 15.58683220015 10.14273221248 0.65498661232
640000 10.80117667151 8.06256417773 1.67232610642
1280000 6.73254575983 4.71086324304 2.35620192784
2560000 4.77188692702 3.31496435331 1.49384871848


==> figures/puck_behave.dat <==
0.000000e+00 0.000000e+00 
-7.672300e-01 -9.671707e-01 
-1.581351e+00 -1.924784e+00 
-2.441983e+00 -2.927614e+00 
-3.348729e+00 -3.930331e+00 
-4.301173e+00 -4.878264e+00 
-5.298883e+00 -5.771930e+00 
-6.341411e+00 -6.656711e+00 
-7.428293e+00 -7.542500e+00 
-8.559049e+00 -8.374575e+00 
-9.733188e+00 -9.153382e+00 
-1.095020e+01 -9.924248e+00 
-1.220958e+01 -1.069707e+01 
-1.351078e+01 -1.141709e+01 
-1.485327e+01 -1.212959e+01 
-1.623650e+01 -1.284449e+01 
-1.761508e+01 -1.350700e+01 
-1.893452e+01 -1.411746e+01 
-2.019559e+01 -1.467620e+01 
-2.144389e+01 -1.518350e+01 
-2.268930e+01 -1.563963e+01 
-2.392214e+01 -1.608976e+01 
-2.515228e+01 -1.654384e+01 
-2.637003e+01 -1.699193e+01 
-2.758528e+01 -1.744397e+01 
-2.874345e+01 -1.789004e+01 
-2.984520e+01 -1.834007e+01 
-3.093603e+01 -1.878413e+01 
-3.202582e+01 -1.927711e+01 
-3.305994e+01 -1.977382e+01 
-3.403896e+01 -2.021941e+01 
-3.496343e+01 -2.065905e+01 
-3.583384e+01 -2.110268e+01 
-3.665067e+01 -2.149542e+01 
-3.741436e+01 -2.188243e+01 
-3.817021e+01 -2.227365e+01 
-3.892814e+01 -2.265915e+01 
-3.963338e+01 -2.309381e+01 
-4.033120e+01 -2.357743e+01 
-4.103153e+01 -2.406484e+01 
-4.167956e+01 -2.450116e+01 
-4.232056e+01 -2.488662e+01 
-4.296445e+01 -2.526638e+01 
-4.355641e+01 -2.565038e+01 
-4.409676e+01 -2.602869e+01 
-4.458576e+01 -2.641123e+01 
-4.502367e+01 -2.678809e+01 
-4.541072e+01 -2.716920e+01 
-4.574711e+01 -2.749966e+01 
-4.607796e+01 -2.777965e+01 
-4.641323e+01 -2.805427e+01 
-4.669802e+01 -2.833349e+01 
-4.693245e+01 -2.856238e+01 
-4.711666e+01 -2.874105e+01 
-4.725074e+01 -2.886959e+01 
-4.737974e+01 -2.899307e+01 
-4.751364e+01 -2.912146e+01 
-4.764246e+01 -2.924477e+01 
-4.782117e+01 -2.941798e+01 
-4.800470e+01 -2.964100e+01 
-4.818308e+01 -2.986874e+01 
-4.841125e+01 -3.004627e+01 
-4.864414e+01 -3.021866e+01 
-4.887178e+01 -3.039588e+01 
-4.888586e+01 -3.056796e+01 
-4.865380e+01 -3.074487e+01 
-4.847195e+01 -3.091665e+01 
-4.834024e+01 -3.109326e+01 
-4.825859e+01 -3.126473e+01 
-4.822695e+01 -3.144103e+01 
-4.824532e+01 -3.156721e+01 
-4.831368e+01 -3.164334e+01 
-4.838701e+01 -3.166945e+01 
-4.841032e+01 -3.164556e+01 
-4.842863e+01 -3.161668e+01 
-4.849693e+01 -3.163780e+01 
-4.857020e+01 -3.170890e+01 
-4.863845e+01 -3.178498e+01 
-4.871166e+01 -3.185603e+01 
-4.873486e+01 -3.197703e+01 
-4.870807e+01 -3.214793e+01 
-4.867627e+01 -3.236864e+01 
-4.864949e+01 -3.259408e+01 
-4.861771e+01 -3.276932e+01 
-4.863593e+01 -3.289444e+01 
-4.870414e+01 -3.296950e+01 
-4.877732e+01 -3.299454e+01 
-4.884547e+01 -3.301459e+01 
-4.896359e+01 -3.303963e+01 
-4.889639e+01 -3.305966e+01 
-4.880344e+01 -3.312969e+01 
-4.871552e+01 -3.320468e+01 
-4.857767e+01 -3.327465e+01 
-4.838995e+01 -3.334959e+01 
-4.819743e+01 -3.337451e+01 
-4.805505e+01 -3.334943e+01 
-4.791776e+01 -3.331936e+01 
-4.773060e+01 -3.329429e+01 
-4.753864e+01 -3.321924e+01 
-4.739682e+01 -3.309423e+01 
-4.730507e+01 -3.296432e+01 
-4.726335e+01 -3.283948e+01 
-4.727164e+01 -3.266475e+01 
-4.728492e+01 -3.244022e+01 
-4.724820e+01 -3.221096e+01 
-4.720650e+01 -3.203192e+01 
-4.721480e+01 -3.190300e+01 
-4.722809e+01 -3.182414e+01 
-4.723639e+01 -3.175031e+01 
-4.724968e+01 -3.167151e+01 
-4.725797e+01 -3.164273e+01 
-4.731626e+01 -3.166395e+01 
-4.742451e+01 -3.169016e+01 
-4.753769e+01 -3.171138e+01 
-4.760083e+01 -3.173758e+01 
-4.765895e+01 -3.171379e+01 
-4.772205e+01 -3.168500e+01 
-4.773514e+01 -3.170622e+01 
-4.769823e+01 -3.173243e+01 
-4.765633e+01 -3.175363e+01 
-4.766444e+01 -3.177983e+01 
-4.772253e+01 -3.180103e+01 
-4.783060e+01 -3.187222e+01 
-4.794359e+01 -3.194837e+01 
-4.800654e+01 -3.197451e+01 
-4.806448e+01 -3.199564e+01 
-4.812739e+01 -3.206677e+01 
-4.814029e+01 -3.214286e+01 
-4.814819e+01 -3.216893e+01 
-4.816109e+01 -3.219000e+01 
-4.816899e+01 -3.221606e+01 
-4.822688e+01 -3.219213e+01 
-4.833474e+01 -3.211821e+01 
-4.849251e+01 -3.203932e+01 
-4.870011e+01 -3.196546e+01 
-4.895745e+01 -3.188663e+01 
-4.877158e+01 -3.181283e+01 
-4.854992e+01 -3.168908e+01 
-4.833349e+01 -3.151543e+01 
-4.811231e+01 -3.133696e+01 
-4.794133e+01 -3.116362e+01 
-4.782047e+01 -3.098546e+01 
-4.774966e+01 -3.081244e+01 
-4.772885e+01 -3.063459e+01 
-4.775805e+01 -3.050686e+01 
-4.783724e+01 -3.042918e+01 
-4.796637e+01 -3.040153e+01 
-4.810040e+01 -3.042387e+01 
-4.818437e+01 -3.045121e+01 
-4.821831e+01 -3.042855e+01 
-4.820226e+01 -3.040089e+01 
-4.813621e+01 -3.037824e+01 
-4.806520e+01 -3.035059e+01 
-4.799920e+01 -3.037295e+01 
-4.788324e+01 -3.040030e+01 
-4.776237e+01 -3.042264e+01 
-4.769154e+01 -3.049497e+01 
-4.767073e+01 -3.061726e+01 
-4.769992e+01 -3.074446e+01 
-4.773410e+01 -3.082160e+01 
-4.776328e+01 -3.089372e+01 
-4.779745e+01 -3.097080e+01 
-4.778161e+01 -3.099787e+01 
-4.771579e+01 -3.101993e+01 
-4.764499e+01 -3.104699e+01 
-4.762421e+01 -3.106904e+01 
-4.765343e+01 -3.114109e+01 
-4.773263e+01 -3.126308e+01 
-4.781680e+01 -3.143497e+01 
-4.785094e+01 -3.161170e+01 
-4.783508e+01 -3.178328e+01 
-4.781422e+01 -3.195970e+01 
-4.779837e+01 -3.208600e+01 
-4.773252e+01 -3.216224e+01 
-4.766170e+01 -3.223346e+01 
-4.764090e+01 -3.230965e+01 
-4.767010e+01 -3.238081e+01 
-4.774928e+01 -3.245694e+01 
-4.787841e+01 -3.248305e+01 
-4.805742e+01 -3.250416e+01 
-4.824125e+01 -3.257526e+01 
-4.837495e+01 -3.265133e+01 
-4.850357e+01 -3.272237e+01 
-4.863710e+01 -3.279838e+01 
-4.872056e+01 -3.282437e+01 
-4.879899e+01 -3.284536e+01 
-4.888239e+01 -3.287135e+01 
-4.896075e+01 -3.289233e+01 
-4.893193e+01 -3.296330e+01 
-4.886865e+01 -3.308423e+01 
-4.885539e+01 -3.321007e+01 
-4.889212e+01 -3.328585e+01 
-4.893384e+01 -3.331162e+01 
-4.897056e+01 -3.333238e+01 
-4.897774e+01 -3.340314e+01 
-4.889106e+01 -3.352385e+01 
-4.879942e+01 -3.364947e+01 
-4.875781e+01 -3.372503e+01 
-4.876621e+01 -3.375058e+01 
-4.877960e+01 -3.372613e+01 
-4.874300e+01 -3.365170e+01 
-4.870140e+01 -3.357230e+01 
-4.870981e+01 -3.354291e+01 
-4.872322e+01 -3.351853e+01 
-4.868663e+01 -3.344417e+01 
-4.864505e+01 -3.336484e+01 
-4.860847e+01 -3.333553e+01 
-4.856691e+01 -3.331122e+01 
-4.857535e+01 -3.328192e+01 
-4.858879e+01 -3.325762e+01 
-4.859723e+01 -3.322832e+01 
-4.865566e+01 -3.324903e+01 
-4.876406e+01 -3.327473e+01 
-4.887739e+01 -3.329543e+01 
-4.894067e+01 -3.336612e+01 
-4.895394e+01 -3.344178e+01 
-4.891721e+01 -3.351241e+01 
-4.883051e+01 -3.358801e+01 
-4.869386e+01 -3.361360e+01 
-4.850734e+01 -3.363418e+01 
-4.827105e+01 -3.365975e+01 
-4.803006e+01 -3.368033e+01 
-4.783931e+01 -3.370590e+01 
-4.769870e+01 -3.372646e+01 
-4.760816e+01 -3.379702e+01 
-4.756765e+01 -3.391753e+01 
-4.757715e+01 -3.408794e+01 
-4.759164e+01 -3.426318e+01 
-4.755613e+01 -3.438830e+01 
-4.751563e+01 -3.450836e+01 
-4.752514e+01 -3.463333e+01 
-4.758464e+01 -3.475323e+01 
-4.764911e+01 -3.492303e+01 
-4.770857e+01 -3.514265e+01 
-4.781799e+01 -3.536700e+01 
-4.797732e+01 -3.554114e+01 
-4.814151e+01 -3.566517e+01 
-4.830058e+01 -3.573914e+01 
-4.850949e+01 -3.580809e+01 
-4.872315e+01 -3.588201e+01 
-4.888663e+01 -3.590592e+01 
-4.900000e+01 -3.587982e+01 
-4.892667e+01 -3.580374e+01 
-4.885836e+01 -3.567771e+01 
-4.878508e+01 -3.554677e+01 
-4.876182e+01 -3.546590e+01 
-4.878856e+01 -3.539005e+01 
-4.882029e+01 -3.526424e+01 
-4.880201e+01 -3.513354e+01 
-4.877875e+01 -3.500790e+01 
-4.880548e+01 -3.483238e+01 
-4.883721e+01 -3.465203e+01 
-4.881893e+01 -3.447683e+01 
-4.879566e+01 -3.429680e+01 
-4.882239e+01 -3.412191e+01 
-4.889911e+01 -3.394220e+01 
-4.897523e+01 -3.381261e+01 
-4.881866e+01 -3.373308e+01 
-4.865724e+01 -3.370357e+01 
-4.850093e+01 -3.367906e+01 
-4.829478e+01 -3.364956e+01 
-4.808386e+01 -3.362506e+01 
-4.792313e+01 -3.359557e+01 
-4.776751e+01 -3.357108e+01 
-4.760702e+01 -3.349660e+01 
-4.749664e+01 -3.337218e+01 
-4.739130e+01 -3.319786e+01 
-4.728103e+01 -3.297374e+01 
-4.717582e+01 -3.269992e+01 
-4.702068e+01 -3.242151e+01 
-4.686069e+01 -3.219343e+01 
-4.675079e+01 -3.201556e+01 
-4.669093e+01 -3.188781e+01 
-4.663609e+01 -3.176514e+01 
-4.657626e+01 -3.163755e+01 
-4.652145e+01 -3.151503e+01 
-4.641667e+01 -3.134262e+01 
-4.630696e+01 -3.116538e+01 
-4.624729e+01 -3.099327e+01 
-4.623763e+01 -3.081634e+01 
-4.623296e+01 -3.068952e+01 
-4.617831e+01 -3.056777e+01 
-4.611867e+01 -3.044112e+01 
-4.606405e+01 -3.031952e+01 
-4.600445e+01 -3.019302e+01 
-4.599486e+01 -3.011658e+01 
-4.603526e+01 -3.004515e+01 
-4.608066e+01 -2.996876e+01 
-4.607604e+01 -2.989739e+01 
-4.606643e+01 -2.982106e+01 
-4.610682e+01 -2.974975e+01 
-4.619719e+01 -2.962849e+01 
-4.629250e+01 -2.950231e+01 
-4.633779e+01 -2.938120e+01 
-4.633307e+01 -2.925518e+01 
-4.627836e+01 -2.917921e+01 
-4.617368e+01 -2.915326e+01 
-4.606406e+01 -2.917731e+01 
-4.595950e+01 -2.925135e+01 
-4.585000e+01 -2.933035e+01 
-4.579054e+01 -2.935933e+01 
-4.585093e+01 -2.950802e+01 
-4.591630e+01 -2.960662e+01 
-4.597665e+01 -2.965519e+01 
-4.608697e+01 -2.965375e+01 
-4.620221e+01 -2.960232e+01 
-4.631239e+01 -2.950092e+01 
-4.642750e+01 -2.934960e+01 
-4.653756e+01 -2.914843e+01 
-4.669753e+01 -2.889751e+01 
-4.686235e+01 -2.859697e+01 
-4.697706e+01 -2.824695e+01 
-4.708672e+01 -2.784763e+01 
-4.720131e+01 -2.739919e+01 
-4.731085e+01 -2.690187e+01 
-4.742531e+01 -2.635589e+01 
-4.748973e+01 -2.580646e+01 
-4.754913e+01 -2.526348e+01 
-4.761350e+01 -2.467210e+01 
-4.762787e+01 -2.407752e+01 
-4.759224e+01 -2.348965e+01 
-4.755162e+01 -2.285363e+01 
-4.751600e+01 -2.221470e+01 
-4.743040e+01 -2.158274e+01 
-4.729487e+01 -2.090292e+01 
-4.715444e+01 -2.017556e+01 
-4.701909e+01 -1.940100e+01 
-4.687886e+01 -1.862451e+01 
-4.674370e+01 -1.790086e+01 
-4.660366e+01 -1.722966e+01 
-4.651368e+01 -1.661056e+01 
-4.642874e+01 -1.604324e+01 
-4.629386e+01 -1.552740e+01 
-4.615408e+01 -1.506277e+01 
-4.606438e+01 -1.464913e+01 
-4.597970e+01 -1.428624e+01 
-4.584509e+01 -1.392898e+01 
-4.570558e+01 -1.352245e+01 
-4.561614e+01 -1.306683e+01 
-4.557673e+01 -1.260730e+01 
-4.554232e+01 -1.219872e+01 
-4.545793e+01 -1.179593e+01 
-4.532360e+01 -1.138900e+01 
-4.513940e+01 -1.098785e+01 
-4.490541e+01 -1.053760e+01 
-4.466672e+01 -1.008341e+01 
-4.447826e+01 -9.680155e+00 
-4.433995e+01 -9.327623e+00 
-4.420671e+01 -8.980675e+00 
-4.406858e+01 -8.629367e+00 
-4.393554e+01 -8.283638e+00 
-4.379759e+01 -7.933545e+00 
-4.370972e+01 -7.589027e+00 
-4.362687e+01 -7.240139e+00 
-4.353907e+01 -6.896824e+00 
-4.345631e+01 -6.504179e+00 
-4.332359e+01 -6.107346e+00 
-4.314100e+01 -5.716258e+00 
-4.290863e+01 -5.320977e+00 
-4.267155e+01 -4.931435e+00 
-4.243972e+01 -4.537692e+00 
-4.220319e+01 -4.194639e+00 
-4.201689e+01 -3.857140e+00 
-4.183575e+01 -3.470289e+00 
-4.164979e+01 -3.034276e+00 
-4.146898e+01 -2.594260e+00 
-4.128336e+01 -2.205115e+00 
-4.110289e+01 -1.866643e+00 
-4.091760e+01 -1.578672e+00 
-4.078245e+01 -1.341055e+00 
-4.069737e+01 -1.153671e+00 
-4.061731e+01 -1.016425e+00 
-4.053230e+01 -9.292472e-01 
-4.049730e+01 -8.470993e-01 
-4.051231e+01 -7.599949e-01 
-4.057731e+01 -7.229135e-01 
-4.069227e+01 -7.358347e-01 
-4.085713e+01 -7.987476e-01 
-4.102684e+01 -9.116219e-01 
-4.114644e+01 -1.029419e+00 
-4.126098e+01 -1.097170e+00 
-4.142542e+01 -1.159903e+00 
-4.163968e+01 -1.272597e+00 
-4.190367e+01 -1.390215e+00 
-4.217227e+01 -1.502775e+00 
-4.239058e+01 -1.620259e+00 
-4.255868e+01 -1.732684e+00 
-4.267668e+01 -1.850033e+00 
-4.274464e+01 -1.962325e+00 
-4.280757e+01 -2.079540e+00 
-4.292047e+01 -2.146709e+00 
-4.303829e+01 -2.208861e+00 
-4.310606e+01 -2.275985e+00 
-4.312382e+01 -2.293098e+00 
-4.309158e+01 -2.260211e+00 
-4.305435e+01 -2.222335e+00 
-4.302213e+01 -2.234461e+00 
-4.293992e+01 -2.251585e+00 
-4.280777e+01 -2.218709e+00 
-4.267072e+01 -2.135850e+00 
-4.258374e+01 -2.003049e+00 
-4.254678e+01 -1.820371e+00 
-4.251483e+01 -1.587904e+00 
-4.243289e+01 -1.305765e+00 
-4.230101e+01 -1.019054e+00 
-4.211925e+01 -7.826937e-01 
-4.193268e+01 -5.965639e-01 
-4.179624e+01 -4.605700e-01 
-4.166488e+01 -3.746424e-01 
-4.152863e+01 -2.937441e-01 
-4.144244e+01 -1.629012e-01 
-4.140627e+01 -2.715889e-02 
-4.142011e+01 1.035043e-01 
-4.143894e+01 2.390671e-01 
-4.145277e+01 3.245640e-01 
-4.151659e+01 3.600391e-01 
-4.158538e+01 3.455118e-01 
-4.164916e+01 2.809934e-01 
-4.176290e+01 2.115039e-01 
-4.192654e+01 1.920275e-01 
-4.209503e+01 1.775522e-01 
-4.221341e+01 1.130858e-01 
-4.232673e+01 4.364815e-02 
-4.244498e+01 -2.077135e-02 
-4.251317e+01 -9.016205e-02 
-4.257635e+01 -1.095397e-01 
-4.264450e+01 -7.891787e-02 
-4.266264e+01 1.687797e-03 
-4.263078e+01 8.725124e-02 
-4.259393e+01 1.227927e-01 
-4.256209e+01 1.533304e-01 
-4.252525e+01 1.888588e-01 
-4.253842e+01 1.743850e-01 
-4.260158e+01 1.549150e-01 
-4.271469e+01 1.404461e-01 
-4.287772e+01 1.209810e-01 
-4.304559e+01 1.065170e-01 
-4.320834e+01 8.705684e-02 
-4.337594e+01 1.175962e-01 
-4.349343e+01 1.531264e-01 
-4.360587e+01 1.386542e-01 
-4.376821e+01 7.419101e-02 
-4.393540e+01 4.756607e-03 
-4.405248e+01 -1.466472e-02 
-4.411952e+01 1.591344e-02 
-4.413654e+01 9.647545e-02 
-4.414857e+01 2.269823e-01 
-4.416559e+01 3.623891e-01 
-4.413261e+01 4.927172e-01 
-4.409464e+01 6.279454e-01 
-4.410668e+01 7.131081e-01 
-4.416870e+01 7.932421e-01 
-4.423570e+01 9.233215e-01 
-4.425269e+01 1.103282e+00 
-4.421968e+01 1.288061e+00 
-4.413669e+01 1.422707e+00 
-4.400375e+01 1.552274e+00 
-4.386592e+01 1.731724e+00 
-4.373317e+01 1.915993e+00 
-4.355054e+01 2.050130e+00 
-4.336310e+01 2.179189e+00 
-4.318081e+01 2.313150e+00 
-4.299372e+01 2.397046e+00 
-4.285676e+01 2.430922e+00 
-4.276986e+01 2.414796e+00 
-4.273299e+01 2.348680e+00 
-4.274613e+01 2.277593e+00 
-4.280925e+01 2.256521e+00 
-4.287735e+01 2.285448e+00 
-4.294043e+01 2.364360e+00 
-4.305347e+01 2.493218e+00 
-4.321641e+01 2.626979e+00 
-4.338421e+01 2.755663e+00 
-4.350190e+01 2.934231e+00 
-4.356954e+01 3.117619e+00 
-4.363216e+01 3.250876e+00 
-4.369976e+01 3.379057e+00 
-4.376234e+01 3.512141e+00 
-4.387488e+01 3.595162e+00 
-4.403733e+01 3.673156e+00 
-4.424960e+01 3.801098e+00 
-4.446663e+01 3.933942e+00 
-4.463346e+01 4.061712e+00 
-4.479517e+01 4.194385e+00 
-4.496174e+01 4.276995e+00 
-4.507819e+01 4.354579e+00 
-4.518960e+01 4.482110e+00 
-4.530592e+01 4.614546e+00 
-4.537220e+01 4.696919e+00 
-4.538847e+01 4.774265e+00 
-4.539974e+01 4.901560e+00 
-4.541600e+01 5.033759e+00 
-4.542726e+01 5.115896e+00 
-4.548852e+01 5.148013e+00 
-4.555475e+01 5.175127e+00 
-4.557097e+01 5.207233e+00 
-4.553718e+01 5.189337e+00 
-4.545342e+01 5.166446e+00 
-4.531972e+01 5.193555e+00 
-4.518112e+01 5.270650e+00 
-4.504760e+01 5.352706e+00 
-4.490918e+01 5.384742e+00 
-4.482084e+01 5.366777e+00 
-4.478252e+01 5.343816e+00 
-4.474920e+01 5.370855e+00 
-4.466591e+01 5.402886e+00 
-4.453267e+01 5.429915e+00 
-4.434955e+01 5.461935e+00 
-4.416162e+01 5.488953e+00 
-4.397885e+01 5.565956e+00 
-4.379127e+01 5.647920e+00 
-4.365382e+01 5.679865e+00 
-4.352146e+01 5.661808e+00 
-4.338420e+01 5.593761e+00 
-4.329700e+01 5.520746e+00 
-4.321484e+01 5.497745e+00 
-4.308273e+01 5.479746e+00 
-4.294573e+01 5.411757e+00 
-4.281381e+01 5.293812e+00 
-4.267699e+01 5.125967e+00 
-4.259023e+01 4.953281e+00 
-4.250851e+01 4.830711e+00 
-4.242183e+01 4.713203e+00 
-4.238517e+01 4.590779e+00 
-4.239851e+01 4.518406e+00 
-4.246185e+01 4.451054e+00 
-4.253016e+01 4.333743e+00 
-4.254845e+01 4.166533e+00 
-4.256175e+01 3.949504e+00 
-4.262503e+01 3.727735e+00 
-4.273828e+01 3.556166e+00 
-4.290143e+01 3.434710e+00 
-4.306943e+01 3.363305e+00 
-4.318733e+01 3.341914e+00 
-4.330016e+01 3.325525e+00 
-4.346291e+01 3.259145e+00 
-4.367547e+01 3.142806e+00 
-4.389279e+01 3.021549e+00 
-4.410490e+01 2.905354e+00 
-4.432175e+01 2.784240e+00 
-4.448842e+01 2.668187e+00 
-4.460498e+01 2.502233e+00 
-4.467149e+01 2.331435e+00 
-4.468799e+01 2.165766e+00 
-4.465450e+01 1.995253e+00 
-4.457102e+01 1.874851e+00 
-4.448258e+01 1.804500e+00 
-4.439918e+01 1.739167e+00 
-4.431082e+01 1.668863e+00 
-4.422749e+01 1.603578e+00 
-4.413921e+01 1.533323e+00 
-4.405596e+01 1.513081e+00 
-4.396775e+01 1.497840e+00 
-4.392957e+01 1.477603e+00 
-4.389639e+01 1.462368e+00 
-4.385822e+01 1.442136e+00 
-4.382505e+01 1.471904e+00 
-4.378690e+01 1.506663e+00 
-4.379875e+01 1.536419e+00 
-4.381559e+01 1.571166e+00 
-4.382744e+01 1.555910e+00 
-4.388928e+01 1.490664e+00 
-4.400108e+01 1.420447e+00 
-4.411780e+01 1.400244e+00 
-4.418448e+01 1.430040e+00 
-4.424614e+01 1.509820e+00 
-4.431277e+01 1.639546e+00 
-4.437439e+01 1.774174e+00 
-4.444098e+01 1.858736e+00 
-4.445756e+01 1.938270e+00 
-4.446914e+01 2.022763e+00 
-4.448571e+01 2.057234e+00 
-4.445229e+01 2.086702e+00 
-4.441387e+01 2.121161e+00 
-4.438047e+01 2.105619e+00 
-4.429707e+01 2.040085e+00 
-4.416374e+01 1.969581e+00 
-4.402551e+01 1.949091e+00 
-4.389237e+01 1.978600e+00 
-4.370934e+01 2.058094e+00 
-4.352151e+01 2.187533e+00 
-4.333883e+01 2.366856e+00 
-4.310636e+01 2.595972e+00 
-4.286919e+01 2.829802e+00 
-4.268226e+01 3.013406e+00 
-4.250047e+01 3.146878e+00 
-4.231388e+01 3.230287e+00 
-4.213244e+01 3.308668e+00 
-4.194618e+01 3.392009e+00 
-4.181006e+01 3.425330e+00 
-4.172401e+01 3.453647e+00 
-4.168798e+01 3.486956e+00 
-4.165695e+01 3.470263e+00 
-4.162094e+01 3.403580e+00 
-4.158992e+01 3.331927e+00 
-4.150893e+01 3.310289e+00 
-4.137798e+01 3.293652e+00 
-4.124214e+01 3.272019e+00 
-4.111138e+01 3.300386e+00 
-4.093074e+01 3.378738e+00 
-4.074528e+01 3.507037e+00 
-4.152592e+01 3.732011e+00 
-4.225370e+01 3.906778e+00 
-4.292899e+01 4.031427e+00 
-4.355216e+01 4.106022e+00 
-4.412352e+01 4.130601e+00 
-4.464338e+01 4.105180e+00 
-4.511201e+01 4.029773e+00 
-4.552964e+01 3.904415e+00 
-4.589648e+01 3.774151e+00 
-4.621274e+01 3.648958e+00 
-4.647856e+01 3.473877e+00 
-4.669408e+01 3.248993e+00 
-4.685942e+01 2.974417e+00 
-4.697465e+01 2.695247e+00 
-4.703984e+01 2.421438e+00 
-4.705501e+01 2.098070e+00 
-4.702019e+01 1.725301e+00 
-4.693538e+01 1.348267e+00 
-4.680064e+01 1.021861e+00 
-4.661602e+01 7.459191e-01 
-4.638161e+01 5.202998e-01 
-4.609754e+01 2.999124e-01 
-4.576394e+01 7.479208e-02 
-4.538097e+01 -1.001211e-01 
-4.494883e+01 -2.249162e-01 
-4.446772e+01 -3.446453e-01 
-4.393788e+01 -4.692888e-01 
-4.335956e+01 -5.888666e-01 
-4.273304e+01 -7.583413e-01 
-4.205863e+01 -9.776300e-01 
-4.133664e+01 -1.201654e+00 
-4.056741e+01 -1.375473e+00 
-3.975131e+01 -1.499176e+00 
-3.888871e+01 -1.572825e+00 
-3.798002e+01 -1.596460e+00 
-3.702564e+01 -1.570094e+00 
-3.602602e+01 -1.493742e+00 
-3.498160e+01 -1.412429e+00 
-3.389285e+01 -1.381135e+00 
-3.276024e+01 -1.354843e+00 
-3.158427e+01 -1.278566e+00 
-3.036545e+01 -1.152340e+00 
-2.910429e+01 -9.762261e-01 
-2.780132e+01 -7.503115e-01 
-2.645709e+01 -4.747071e-01 
-2.507215e+01 -1.495485e-01 
-2.364704e+01 2.250047e-01 
-2.218235e+01 6.487689e-01 
-2.072347e+01 1.121537e+00 
-1.928001e+01 1.643080e+00 
-1.779723e+01 2.213144e+00 
-1.627570e+01 2.831455e+00 
-1.471602e+01 3.497717e+00 
-1.316357e+01 4.211612e+00 
-1.167275e+01 4.972803e+00 
-1.019782e+01 5.780932e+00 
-8.684022e+00 6.635621e+00 
-7.176765e+00 7.536477e+00 
-5.685635e+00 8.483085e+00 
-4.200705e+00 9.475015e+00 
-2.776401e+00 1.046694e+01 
-1.367028e+00 1.144908e+01 
3.732767e-02 1.247618e+01 
1.382193e+00 1.350293e+01 
2.668364e+00 1.451954e+01 
3.941445e+00 1.558077e+01 
5.211334e+00 1.664128e+01 
6.468336e+00 1.769131e+01 
7.722351e+00 1.874074e+01 
8.918822e+00 1.973492e+01 
1.010330e+01 2.067440e+01 
1.128567e+01 2.155968e+01 
1.241135e+01 2.239126e+01 
1.348097e+01 2.316958e+01 
1.449514e+01 2.389504e+01 
1.549928e+01 2.456804e+01 
1.650331e+01 2.518893e+01 
1.749742e+01 2.580296e+01 
1.849150e+01 2.642005e+01 
1.943089e+01 2.703030e+01 
2.031608e+01 2.768855e+01 
2.114757e+01 2.834957e+01 
2.192579e+01 2.895856e+01 
2.265117e+01 2.951583e+01 
2.332408e+01 3.006661e+01 
2.394488e+01 3.062081e+01 
2.451390e+01 3.112361e+01 
2.503142e+01 3.162019e+01 
2.549772e+01 3.212049e+01 
2.595798e+01 3.261459e+01 
2.642213e+01 3.315736e+01 
2.683531e+01 3.370360e+01 
2.719772e+01 3.419847e+01 
2.755452e+01 3.468717e+01 
2.796059e+01 3.522457e+01 
2.837080e+01 3.576547e+01 
2.873026e+01 3.625502e+01 
2.903915e+01 3.673843e+01 
2.929762e+01 3.722562e+01 
2.950582e+01 3.766173e+01 
2.970882e+01 3.804698e+01 
2.991659e+01 3.842654e+01 
3.007418e+01 3.885528e+01 
3.022667e+01 3.928806e+01 
3.038403e+01 3.967000e+01 
3.053627e+01 4.004625e+01 
3.073837e+01 4.042675e+01 
3.094523e+01 4.075661e+01 
3.114690e+01 4.108096e+01 
3.135335e+01 4.140975e+01 
3.150963e+01 4.168807e+01 
3.161581e+01 4.191606e+01 
3.167196e+01 4.209384e+01 
3.172309e+01 4.222149e+01 
3.182420e+01 4.234408e+01 
3.193024e+01 4.247157e+01 
3.203124e+01 4.259400e+01 
3.213717e+01 4.272134e+01 
3.219307e+01 4.279862e+01 
3.219896e+01 4.287088e+01 
3.219985e+01 4.299309e+01 
3.225074e+01 4.312021e+01 
3.230660e+01 4.324226e+01 
3.231246e+01 4.336923e+01 
3.231332e+01 4.349112e+01 
3.231918e+01 4.366291e+01 
3.232003e+01 4.388451e+01 
3.237089e+01 4.411084e+01 
3.247171e+01 4.433194e+01 
3.262246e+01 4.455777e+01 
3.277807e+01 4.477836e+01 
3.288360e+01 4.500369e+01 
3.293909e+01 4.517881e+01 
3.298956e+01 4.530381e+01 
3.304502e+01 4.542375e+01 
3.305047e+01 4.554860e+01 
3.305092e+01 4.562339e+01 
3.305637e+01 4.564817e+01 
3.301183e+01 4.566795e+01 
3.291730e+01 4.573772e+01 
3.281784e+01 4.581245e+01 
3.276840e+01 4.583717e+01 
3.272398e+01 4.581189e+01 
3.262957e+01 4.573662e+01 
3.253023e+01 4.561140e+01 
3.243592e+01 4.548127e+01 
3.233667e+01 4.540121e+01 
3.228745e+01 4.537116e+01 
3.224324e+01 4.539111e+01 
3.214906e+01 4.546106e+01 
3.200494e+01 4.553597e+01 
3.185594e+01 4.556086e+01 
3.175703e+01 4.553575e+01 
3.166316e+01 4.546066e+01 
3.156434e+01 4.533562e+01 
3.151555e+01 4.520567e+01 
3.147177e+01 4.508079e+01 
3.137801e+01 4.495100e+01 
3.127931e+01 4.487127e+01 
3.118565e+01 4.479657e+01 
3.104206e+01 4.467192e+01 
3.084861e+01 4.454236e+01 
3.065036e+01 4.446286e+01 
3.045730e+01 4.443337e+01 
3.025944e+01 4.445389e+01 
3.006676e+01 4.447940e+01 
2.986928e+01 4.449991e+01 
2.972196e+01 4.452542e+01 
2.962472e+01 4.450092e+01 
2.957751e+01 4.442644e+01 
2.958030e+01 4.434699e+01 
2.963309e+01 4.431757e+01 
2.969086e+01 4.429314e+01 
2.974362e+01 4.421873e+01 
2.984634e+01 4.413936e+01 
2.999899e+01 4.406500e+01 
3.020148e+01 4.398569e+01 
3.045372e+01 4.395639e+01 
3.071061e+01 4.397710e+01 
3.091722e+01 4.404779e+01 
3.107366e+01 4.416844e+01 
3.118001e+01 4.429401e+01 
3.123632e+01 4.436951e+01 
3.124263e+01 4.444000e+01 
3.119894e+01 4.456044e+01 
3.110527e+01 4.468579e+01 
3.100666e+01 4.480608e+01 
3.095808e+01 4.493128e+01 
3.095950e+01 4.500642e+01 
3.101092e+01 4.507655e+01 
3.106732e+01 4.519662e+01 
3.107371e+01 4.532162e+01 
3.103010e+01 4.539656e+01 
3.098151e+01 4.546647e+01 
3.098293e+01 4.554136e+01 
3.098934e+01 4.561122e+01 
3.094576e+01 4.568605e+01 
3.089719e+01 4.571086e+01 
3.089863e+01 4.573067e+01 
3.095006e+01 4.575548e+01 
3.105146e+01 4.573029e+01 
3.115780e+01 4.565511e+01 
3.125910e+01 4.557496e+01 
3.136533e+01 4.554484e+01 
3.142152e+01 4.551972e+01 
3.142770e+01 4.544461e+01 
3.142889e+01 4.536454e+01 
3.148007e+01 4.533449e+01 
3.158122e+01 4.535444e+01 
3.168731e+01 4.537938e+01 
3.174336e+01 4.535432e+01 
3.179440e+01 4.527928e+01 
3.185042e+01 4.519927e+01 
3.190143e+01 4.516929e+01 
3.195742e+01 4.514430e+01 
3.196341e+01 4.506933e+01 
3.196439e+01 4.498940e+01 
3.197037e+01 4.491449e+01 
3.197135e+01 4.483461e+01 
3.202233e+01 4.480476e+01 
3.207829e+01 4.477991e+01 
3.208424e+01 4.475007e+01 
3.204019e+01 4.472522e+01 
3.194617e+01 4.469539e+01 
3.184720e+01 4.471556e+01 
3.179826e+01 4.478571e+01 
3.175433e+01 4.486084e+01 
3.166043e+01 4.493094e+01 
3.156158e+01 4.500600e+01 
3.146777e+01 4.507605e+01 
3.136902e+01 4.515106e+01 
3.132029e+01 4.517606e+01 
3.132158e+01 4.519605e+01 
3.132786e+01 4.526604e+01 
3.132914e+01 4.534099e+01 
3.133542e+01 4.536592e+01 
3.129170e+01 4.538586e+01 
3.119801e+01 4.541079e+01 
3.109937e+01 4.538571e+01 
3.100578e+01 4.531065e+01 
3.090723e+01 4.523063e+01 
3.085872e+01 4.520063e+01 
3.081522e+01 4.517563e+01 
3.076673e+01 4.514564e+01 
3.072325e+01 4.512065e+01 
3.062979e+01 4.509066e+01 
3.053139e+01 4.511068e+01 
3.043802e+01 4.513569e+01 
3.029473e+01 4.515570e+01 
3.010157e+01 4.522570e+01 
2.990363e+01 4.534566e+01 
2.971086e+01 4.547052e+01 
2.951329e+01 4.559033e+01 
2.936589e+01 4.571504e+01 
2.926856e+01 4.578971e+01 
2.922126e+01 4.581435e+01 
2.922397e+01 4.578900e+01 
2.923167e+01 4.571366e+01 
2.923438e+01 4.558837e+01 
2.924208e+01 4.545817e+01 
2.924479e+01 4.537804e+01 
2.929749e+01 4.530292e+01 
2.935516e+01 4.517786e+01 
2.940783e+01 4.500291e+01 
2.946548e+01 4.482313e+01 
2.947311e+01 4.469348e+01 
2.943076e+01 4.456890e+01 
2.933842e+01 4.443941e+01 
2.924114e+01 4.435998e+01 
2.919388e+01 4.428557e+01 
2.915164e+01 4.420620e+01 
2.905942e+01 4.417685e+01 
2.891726e+01 4.419750e+01 
2.877022e+01 4.426814e+01 
2.862828e+01 4.434375e+01 
2.848145e+01 4.441433e+01 
2.833972e+01 4.448988e+01 
2.819310e+01 4.451541e+01 
2.805158e+01 4.449095e+01 
2.786019e+01 4.446149e+01 
2.761904e+01 4.443703e+01 
2.737320e+01 4.436258e+01 
2.717761e+01 4.423819e+01 
2.703218e+01 4.410888e+01 
2.693682e+01 4.398465e+01 
2.689149e+01 4.381053e+01 
2.689616e+01 4.363158e+01 
2.695083e+01 4.350275e+01 
2.705547e+01 4.342398e+01 
2.716504e+01 4.339523e+01 
2.726956e+01 4.337148e+01 
2.737901e+01 4.334274e+01 
2.748342e+01 4.336400e+01 
2.763774e+01 4.343525e+01 
2.784190e+01 4.351146e+01 
2.805083e+01 4.353766e+01 
2.825457e+01 4.355885e+01 
2.846307e+01 4.363003e+01 
2.862140e+01 4.370618e+01 
2.872964e+01 4.373232e+01 
2.919395e+01 4.318661e+01 
2.966215e+01 4.259252e+01 
3.007934e+01 4.195033e+01 
3.044576e+01 4.126034e+01 
3.076159e+01 4.052288e+01 
3.102699e+01 3.973831e+01 
3.124208e+01 3.890698e+01 
3.140699e+01 3.802928e+01 
3.156679e+01 3.715051e+01 
3.173143e+01 3.628050e+01 
3.189096e+01 3.536446e+01 
3.205534e+01 3.440281e+01 
3.216961e+01 3.339598e+01 
3.227884e+01 3.234442e+01 
3.239299e+01 3.124861e+01 
3.245710e+01 3.010902e+01 
3.247119e+01 2.892615e+01 
3.243529e+01 2.770051e+01 
3.234941e+01 2.643261e+01 
3.221358e+01 2.512300e+01 
3.202789e+01 2.377220e+01 
3.179241e+01 2.238078e+01 
3.150727e+01 2.094930e+01 
3.117260e+01 1.947832e+01 
3.078858e+01 1.796841e+01 
3.035537e+01 1.642018e+01 
2.987321e+01 1.483419e+01 
2.938726e+01 1.321105e+01 
2.895238e+01 1.155135e+01 
2.852340e+01 9.855697e+00 
2.809039e+01 8.124693e+00 
2.766327e+01 6.358944e+00 
2.718715e+01 4.603847e+00 
2.666228e+01 2.868849e+00 
2.608891e+01 1.143968e+00 
2.546731e+01 -5.613299e-01 
2.479778e+01 -2.301814e+00 
2.408064e+01 -4.032088e+00 
2.336114e+01 -5.697888e+00 
2.269406e+01 -7.300283e+00 
2.207906e+01 -8.840284e+00 
2.151581e+01 -1.031885e+01 
2.100402e+01 -1.173688e+01 
2.054342e+01 -1.314006e+01 
2.008884e+01 -1.453832e+01 
1.958539e+01 -1.587716e+01 
1.907827e+01 -1.715740e+01 
1.862231e+01 -1.837976e+01 
1.817235e+01 -1.958982e+01 
1.771845e+01 -2.084233e+01 
1.727053e+01 -2.209190e+01 
1.681865e+01 -2.332884e+01 
1.637276e+01 -2.456304e+01 
1.592290e+01 -2.573994e+01 
1.552395e+01 -2.690507e+01 
1.517571e+01 -2.806833e+01 
1.483305e+01 -2.917511e+01 
1.444105e+01 -3.022604e+01 
1.404486e+01 -3.122170e+01 
1.369937e+01 -3.216264e+01 
1.340440e+01 -3.304939e+01 
1.315981e+01 -3.388241e+01 
1.296546e+01 -3.466215e+01 
1.282127e+01 -3.538904e+01 
1.272715e+01 -3.610837e+01 
1.263806e+01 -3.683004e+01 
1.254403e+01 -3.754419e+01 
1.245503e+01 -3.830564e+01 
1.231609e+01 -3.911402e+01 
1.212729e+01 -3.992406e+01 
1.193369e+01 -4.068100e+01 
1.179023e+01 -4.138526e+01 
1.169685e+01 -4.208212e+01 
1.165350e+01 -4.278148e+01 
1.161516e+01 -4.342856e+01 
1.157182e+01 -4.402369e+01 
1.153350e+01 -4.456718e+01 
1.149018e+01 -4.505932e+01 
1.149687e+01 -4.550035e+01 
1.150856e+01 -4.593546e+01 
1.151524e+01 -4.637458e+01 
1.157192e+01 -4.676282e+01 
1.163358e+01 -4.710040e+01 
1.169023e+01 -4.738748e+01 
1.179684e+01 -4.762421e+01 
1.190838e+01 -4.781071e+01 
1.201487e+01 -4.799205e+01 
1.217127e+01 -4.817821e+01 
1.233253e+01 -4.831423e+01 
1.248868e+01 -4.840019e+01 
1.264969e+01 -4.843612e+01 
1.276061e+01 -4.842205e+01 
1.282148e+01 -4.840299e+01 
1.283234e+01 -4.838892e+01 
1.283820e+01 -4.836986e+01 
1.284906e+01 -4.835580e+01 
1.280992e+01 -4.829175e+01 
1.276579e+01 -4.817774e+01 
1.277167e+01 -4.805881e+01 
1.278255e+01 -4.798992e+01 
1.274343e+01 -4.797105e+01 
1.265433e+01 -4.800218e+01 
1.256028e+01 -4.808329e+01 
1.251626e+01 -4.816936e+01 
1.252224e+01 -4.820540e+01 
1.257821e+01 -4.819145e+01 
1.268416e+01 -4.817249e+01 
1.279503e+01 -4.815854e+01 
1.285587e+01 -4.809460e+01 
1.286669e+01 -4.802569e+01 
1.287251e+01 -4.796179e+01 
1.292833e+01 -4.789292e+01 
1.298913e+01 -4.782907e+01 
1.304491e+01 -4.776025e+01 
1.315066e+01 -4.769644e+01 
1.326134e+01 -4.758268e+01 
1.332198e+01 -4.741901e+01 
1.333261e+01 -4.725049e+01 
1.333824e+01 -4.708710e+01 
1.334887e+01 -4.691886e+01 
1.335450e+01 -4.675574e+01 
1.341012e+01 -4.654280e+01 
1.351571e+01 -4.632511e+01 
1.367121e+01 -4.611264e+01 
1.387656e+01 -4.585044e+01 
1.408667e+01 -4.558361e+01 
1.429158e+01 -4.536709e+01 
1.450126e+01 -4.520075e+01 
1.466076e+01 -4.503954e+01 
1.481516e+01 -4.487347e+01 
1.501939e+01 -4.475751e+01 
1.522839e+01 -4.469160e+01 
1.538722e+01 -4.467569e+01 
1.549595e+01 -4.470979e+01 
1.555464e+01 -4.479386e+01 
1.556332e+01 -4.488290e+01 
1.552200e+01 -4.492190e+01 
1.547570e+01 -4.495591e+01 
1.543441e+01 -4.503989e+01 
1.534314e+01 -4.517382e+01 
1.524692e+01 -4.531264e+01 
1.515574e+01 -4.544638e+01 
1.501463e+01 -4.558501e+01 
1.486863e+01 -4.571856e+01 
1.477271e+01 -4.585701e+01 
1.468182e+01 -4.594539e+01 
1.458599e+01 -4.598374e+01 
1.449520e+01 -4.601709e+01 
1.435447e+01 -4.610042e+01 
1.420886e+01 -4.618871e+01 
1.411332e+01 -4.627196e+01 
1.406782e+01 -4.636017e+01 
1.407231e+01 -4.644335e+01 
1.408181e+01 -4.653149e+01 
1.408631e+01 -4.661459e+01 
1.409580e+01 -4.670265e+01 
1.405530e+01 -4.678568e+01 
1.400981e+01 -4.687367e+01 
1.396933e+01 -4.695662e+01 
1.392386e+01 -4.704453e+01 
1.392839e+01 -4.712741e+01 
1.393793e+01 -4.726023e+01 
1.394246e+01 -4.744293e+01 
1.395199e+01 -4.767541e+01 
1.391153e+01 -4.791260e+01 
1.386608e+01 -4.809956e+01 
1.387063e+01 -4.823638e+01 
1.388018e+01 -4.836812e+01 
1.383973e+01 -4.850476e+01 
1.374931e+01 -4.863632e+01 
1.365393e+01 -4.881776e+01 
1.360859e+01 -4.899599e+01 
1.361325e+01 -4.884988e+01 
1.366790e+01 -4.870886e+01 
1.377253e+01 -4.856296e+01 
1.392707e+01 -4.842215e+01 
1.413145e+01 -4.827645e+01 
1.438557e+01 -4.813585e+01 
1.464434e+01 -4.799036e+01 
1.485283e+01 -4.784997e+01 
1.501114e+01 -4.770469e+01 
1.511937e+01 -4.756450e+01 
1.522254e+01 -4.737444e+01 
1.537563e+01 -4.713461e+01 
1.553359e+01 -4.689010e+01 
1.564145e+01 -4.669583e+01 
1.569928e+01 -4.655172e+01 
1.570709e+01 -4.645768e+01 
1.566491e+01 -4.641366e+01 
1.561775e+01 -4.641965e+01 
1.557559e+01 -4.647564e+01 
1.548345e+01 -4.653660e+01 
1.534139e+01 -4.659255e+01 
1.519443e+01 -4.669847e+01 
1.505258e+01 -4.685430e+01 
1.490584e+01 -4.701499e+01 
1.476419e+01 -4.712559e+01 
1.457268e+01 -4.723113e+01 
1.437638e+01 -4.734161e+01 
1.423022e+01 -4.740204e+01 
1.413415e+01 -4.745747e+01 
1.408810e+01 -4.751787e+01 
1.404707e+01 -4.752826e+01 
1.395605e+01 -4.748865e+01 
1.381510e+01 -4.744406e+01 
1.366927e+01 -4.744947e+01 
1.352853e+01 -4.750487e+01 
1.338290e+01 -4.761024e+01 
1.328735e+01 -4.776553e+01 
1.319684e+01 -4.797066e+01 
1.310138e+01 -4.822553e+01 
1.301096e+01 -4.848504e+01 
1.287060e+01 -4.869428e+01 
1.268038e+01 -4.885333e+01 
1.248536e+01 -4.899272e+01 
1.234049e+01 -4.879893e+01 
1.224569e+01 -4.860034e+01 
1.220093e+01 -4.840693e+01 
1.220617e+01 -4.820873e+01 
1.226140e+01 -4.806069e+01 
1.236660e+01 -4.791774e+01 
1.252172e+01 -4.772493e+01 
1.268170e+01 -4.752732e+01 
1.283657e+01 -4.737987e+01 
1.299630e+01 -4.723752e+01 
1.315091e+01 -4.709028e+01 
1.335537e+01 -4.699313e+01 
1.360957e+01 -4.694600e+01 
1.391339e+01 -4.690388e+01 
1.422171e+01 -4.681179e+01 
1.447962e+01 -4.671474e+01 
1.468726e+01 -4.666773e+01 
1.484472e+01 -4.667072e+01 
1.499707e+01 -4.667871e+01 
1.515428e+01 -4.668170e+01 
1.526141e+01 -4.668969e+01 
1.531850e+01 -4.669268e+01 
1.537057e+01 -4.674567e+01 
1.542763e+01 -4.680363e+01 
1.547967e+01 -4.685658e+01 
1.558168e+01 -4.695950e+01 
1.568863e+01 -4.706736e+01 
1.579053e+01 -4.717016e+01 
1.589737e+01 -4.727791e+01 
1.599916e+01 -4.733561e+01 
1.610589e+01 -4.738830e+01 
1.620757e+01 -4.749097e+01 
1.631419e+01 -4.759856e+01 
1.641576e+01 -4.765612e+01 
1.652227e+01 -4.766367e+01 
1.662373e+01 -4.762123e+01 
1.677511e+01 -4.752880e+01 
1.693136e+01 -4.743143e+01 
1.703751e+01 -4.738409e+01 
1.709363e+01 -4.738676e+01 
1.714474e+01 -4.739442e+01 
1.720083e+01 -4.735209e+01 
1.720692e+01 -4.730477e+01 
1.716300e+01 -4.730746e+01 
1.711410e+01 -4.731514e+01 
1.707021e+01 -4.731783e+01 
1.702134e+01 -4.732551e+01 
1.697747e+01 -4.732819e+01 
1.692862e+01 -4.733588e+01 
1.688477e+01 -4.729356e+01 
1.679095e+01 -4.724626e+01 
1.669219e+01 -4.724897e+01 
1.659846e+01 -4.730166e+01 
1.649979e+01 -4.740433e+01 
1.640616e+01 -4.755692e+01 
1.630759e+01 -4.771438e+01 
1.625904e+01 -4.782174e+01 
1.621550e+01 -4.792405e+01 
1.612199e+01 -4.803130e+01 
1.602353e+01 -4.808852e+01 
1.597511e+01 -4.809572e+01 
1.597669e+01 -4.805293e+01 
1.598326e+01 -4.800515e+01 
1.598484e+01 -4.796238e+01 
1.599142e+01 -4.791462e+01 
1.594800e+01 -4.791687e+01 
1.585460e+01 -4.792412e+01 
1.571127e+01 -4.792637e+01 
1.556306e+01 -4.797861e+01 
1.546493e+01 -4.803584e+01 
1.541683e+01 -4.808805e+01 
1.537375e+01 -4.814524e+01 
1.532567e+01 -4.819742e+01 
1.528260e+01 -4.825458e+01 
1.523455e+01 -4.826173e+01 
1.523651e+01 -4.826388e+01 
1.524346e+01 -4.831602e+01 
1.520041e+01 -4.837315e+01 
1.515238e+01 -4.842526e+01 
1.510936e+01 -4.848236e+01 
1.501636e+01 -4.848944e+01 
1.491842e+01 -4.849153e+01 
1.482551e+01 -4.854361e+01 
1.472766e+01 -4.860067e+01 
1.463485e+01 -4.865272e+01 
1.502921e+01 -4.838284e+01 
1.537288e+01 -4.806340e+01 
1.566603e+01 -4.769453e+01 
1.590882e+01 -4.727644e+01 
1.610136e+01 -4.680932e+01 
1.624375e+01 -4.629339e+01 
1.633607e+01 -4.572891e+01 
1.637836e+01 -4.511616e+01 
1.637065e+01 -4.445541e+01 
1.631295e+01 -4.374700e+01 
1.620528e+01 -4.299125e+01 
1.604770e+01 -4.218852e+01 
1.584028e+01 -4.133918e+01 
1.558313e+01 -4.044364e+01 
1.527637e+01 -3.950229e+01 
1.496511e+01 -3.851556e+01 
1.465931e+01 -3.748391e+01 
1.430404e+01 -3.640780e+01 
1.389949e+01 -3.528768e+01 
1.344585e+01 -3.412407e+01 
1.294335e+01 -3.291745e+01 
1.239222e+01 -3.166835e+01 
1.179274e+01 -3.037729e+01 
1.114518e+01 -2.904481e+01 
1.044987e+01 -2.767145e+01 
9.707128e+00 -2.630262e+01 
8.962212e+00 -2.494795e+01 
8.224986e+00 -2.355270e+01 
7.440637e+00 -2.211745e+01 
6.654437e+00 -2.064276e+01 
5.921146e+00 -1.912919e+01 
5.195458e+00 -1.757735e+01 
4.467473e+00 -1.603263e+01 
3.791970e+00 -1.450460e+01 
3.168595e+00 -1.298332e+01 
2.597022e+00 -1.152320e+01 
2.032020e+00 -1.012335e+01 
1.463671e+00 -8.782929e+00 
9.468100e-01 -7.501143e+00 
4.811701e-01 -6.277244e+00 
6.651223e-02 -5.110525e+00 
-2.973760e-01 -3.955456e+00 
-6.556401e-01 -2.757286e+00 
-1.063178e+00 -1.561382e+00 
-1.474844e+00 -4.223280e-01 
-1.835751e+00 6.605216e-01 
-2.146085e+00 1.687774e+00 
-2.406003e+00 2.660000e+00 
-2.615637e+00 3.577732e+00 
-2.820073e+00 4.486366e+00 
-3.029277e+00 5.395792e+00 
-3.188305e+00 6.296193e+00 
-3.342221e+00 7.242351e+00 
-3.501002e+00 8.188952e+00 
-3.654673e+00 9.081299e+00 
-3.858186e+00 9.919875e+00 
-4.111442e+00 1.075003e+01 
-4.369350e+00 1.158167e+01 
-4.576979e+00 1.240495e+01 
-4.779413e+00 1.322977e+01 
-5.031593e+00 1.400137e+01 
-5.333393e+00 1.472018e+01 
-5.639706e+00 1.543149e+01 
-5.895615e+00 1.614520e+01 
-6.101249e+00 1.685144e+01 
-6.256714e+00 1.760504e+01 
-6.362088e+00 1.836072e+01 
-6.462417e+00 1.906373e+01 
-6.612668e+00 1.971442e+01 
-6.767789e+00 2.035807e+01 
-6.872821e+00 2.100459e+01 
-6.927816e+00 2.159916e+01 
-6.977800e+00 2.214210e+01 
-7.077757e+00 2.263368e+01 
-7.182651e+00 2.311911e+01 
-7.282501e+00 2.360831e+01 
-7.387288e+00 2.404642e+01 
-7.442040e+00 2.447862e+01 
-7.446785e+00 2.491484e+01 
-7.446530e+00 2.530021e+01 
-7.496271e+00 2.563491e+01 
-7.550992e+00 2.596409e+01 
-7.555707e+00 2.629770e+01 
-7.510425e+00 2.662578e+01 
-7.415168e+00 2.695828e+01 
-7.314967e+00 2.728527e+01 
-7.264799e+00 2.761669e+01 
-7.219640e+00 2.794260e+01 
-7.169496e+00 2.827294e+01 
-7.124361e+00 2.855280e+01 
-7.029252e+00 2.878233e+01 
-6.929198e+00 2.896165e+01 
-6.879177e+00 2.913582e+01 
-6.879162e+00 2.931482e+01 
-6.929142e+00 2.944370e+01 
-7.029094e+00 2.952251e+01 
-7.178968e+00 2.955131e+01 
-7.333714e+00 2.953011e+01 
-7.438370e+00 2.945892e+01 
-7.537981e+00 2.933778e+01 
-7.687516e+00 2.921172e+01 
-7.841921e+00 2.913572e+01 
-7.991223e+00 2.906474e+01 
-8.145396e+00 2.898880e+01 
-8.249481e+00 2.896287e+01 
-8.303530e+00 2.898694e+01 
-8.352569e+00 2.906100e+01 
-8.406590e+00 2.914003e+01 
-8.455600e+00 2.921403e+01 
-8.509592e+00 2.933798e+01 
-8.558573e+00 2.946683e+01 
-8.612537e+00 2.954563e+01 
-8.616493e+00 2.961941e+01 
-8.615450e+00 2.974314e+01 
-8.664402e+00 2.991676e+01 
-8.763328e+00 3.014018e+01 
-8.867192e+00 3.036833e+01 
-8.921021e+00 3.054627e+01 
-8.969841e+00 3.067409e+01 
-9.023642e+00 3.079683e+01 
-9.072432e+00 3.092449e+01 
-9.126205e+00 3.100209e+01 
-9.129970e+00 3.102967e+01 
-9.128737e+00 3.105225e+01 
-9.132502e+00 3.112481e+01 
-9.086271e+00 3.120234e+01 
-9.035056e+00 3.127485e+01 
-9.033848e+00 3.135233e+01 
-9.037639e+00 3.142478e+01 
-8.991433e+00 3.154718e+01 
-8.940244e+00 3.167449e+01 
-8.894064e+00 3.179674e+01 
-8.842901e+00 3.192389e+01 
-8.841744e+00 3.200099e+01 
-8.890583e+00 3.202807e+01 
-8.989395e+00 3.200516e+01 
-9.093146e+00 3.197724e+01 
-9.191852e+00 3.199933e+01 
-9.295499e+00 3.207141e+01 
-9.349110e+00 3.219344e+01 
-9.352715e+00 3.232038e+01 
-9.306323e+00 3.239727e+01 
-9.254948e+00 3.246913e+01 
-9.253579e+00 3.254596e+01 
-9.257210e+00 3.257277e+01 
-9.255840e+00 3.254958e+01 
-9.259470e+00 3.252139e+01 
-9.258101e+00 3.249821e+01 
-9.261731e+00 3.242504e+01 
-9.260361e+00 3.230192e+01 
-9.263991e+00 3.217389e+01 
-9.262621e+00 3.205093e+01 
-9.311247e+00 3.192306e+01 
-9.409845e+00 3.180026e+01 
-9.558369e+00 3.167254e+01 
-9.756744e+00 3.159489e+01 
-9.959900e+00 3.152226e+01 
-1.011289e+01 3.139967e+01 
-1.021580e+01 3.127218e+01 
-1.026867e+01 3.119474e+01 
-1.031653e+01 3.112233e+01 
-1.041436e+01 3.104495e+01 
-1.051713e+01 3.097259e+01 
-1.056987e+01 3.089527e+01 
-1.057261e+01 3.086796e+01 
-1.057034e+01 3.084566e+01 
-1.061807e+01 3.077337e+01 
-1.067078e+01 3.069612e+01 
-1.071848e+01 3.066888e+01 
-1.081616e+01 3.069164e+01 
-1.091878e+01 3.076439e+01 
-1.097136e+01 3.084211e+01 
-1.097393e+01 3.091480e+01 
-1.092651e+01 3.099245e+01 
-1.087411e+01 3.106509e+01 
-1.082672e+01 3.118767e+01 
-1.072935e+01 3.131517e+01 
-1.058206e+01 3.139261e+01 
-1.042989e+01 3.146502e+01 
-1.028282e+01 3.158739e+01 
-1.008590e+01 3.175965e+01 
-9.839225e+00 3.193675e+01 
-9.587878e+00 3.210870e+01 
-9.386794e+00 3.228549e+01 
-9.235872e+00 3.241216e+01 
-9.135034e+00 3.253376e+01 
-9.039237e+00 3.266027e+01 
-8.893513e+00 3.278171e+01 
-8.742911e+00 3.295305e+01 
-8.642394e+00 3.312922e+01 
-8.591909e+00 3.325527e+01 
-8.546432e+00 3.337626e+01 
-8.495972e+00 3.350215e+01 
-8.495518e+00 3.357799e+01 
-8.500063e+00 3.364881e+01 
-8.454611e+00 3.376959e+01 
-8.359185e+00 3.389527e+01 
-8.213830e+00 3.397090e+01 
-8.018617e+00 3.404151e+01 
-7.818617e+00 3.411709e+01 
-7.668777e+00 3.414265e+01 
-7.569019e+00 3.416321e+01 
-7.519294e+00 3.418876e+01 
-7.519574e+00 3.416431e+01 
-7.524852e+00 3.408988e+01 
-7.525132e+00 3.401048e+01 
-7.575407e+00 3.393610e+01 
-7.630662e+00 3.385677e+01 
-7.635911e+00 3.378245e+01 
-7.591162e+00 3.370318e+01 
-7.541429e+00 3.367392e+01 
-7.496705e+00 3.369466e+01 
-7.446997e+00 3.372040e+01 
-7.447295e+00 3.374114e+01 
-7.452591e+00 3.376687e+01 
-7.452888e+00 3.374260e+01 
-7.458184e+00 3.371333e+01 
-7.413483e+00 3.373407e+01 
-7.318806e+00 3.380480e+01 
-7.219186e+00 3.388049e+01 
-7.124606e+00 3.390617e+01 
-7.025081e+00 3.388184e+01 
-6.930598e+00 3.385252e+01 
-6.786184e+00 3.387321e+01 
-6.636892e+00 3.394388e+01 
-6.537681e+00 3.401952e+01 
-6.488503e+00 3.404514e+01 
-6.489329e+00 3.402076e+01 
-6.540152e+00 3.394640e+01 
-6.595954e+00 3.386707e+01 
-6.601749e+00 3.383776e+01 
-6.602545e+00 3.385845e+01 
-6.653335e+00 3.392913e+01 
-6.754097e+00 3.404976e+01 
-6.859796e+00 3.417531e+01 
-6.960450e+00 3.429579e+01 
-7.066040e+00 3.446617e+01 
-7.166585e+00 3.468636e+01 
-7.272067e+00 3.495625e+01 
-7.372504e+00 3.523075e+01 
-7.477878e+00 3.545493e+01 
-7.578207e+00 3.562890e+01 
-7.683473e+00 3.575276e+01 
-7.738704e+00 3.582657e+01 
-7.743926e+00 3.589535e+01 
-7.744150e+00 3.601409e+01 
-7.749372e+00 3.613774e+01 
-7.749594e+00 3.621135e+01 
-7.799812e+00 3.627993e+01 
-7.900002e+00 3.635348e+01 
-8.005129e+00 3.642201e+01 
-8.060221e+00 3.649550e+01 
-8.065305e+00 3.656398e+01 
-8.065389e+00 3.668241e+01 
-8.115470e+00 3.680576e+01 
-8.215521e+00 3.687906e+01 
-8.365496e+00 3.690234e+01 
-8.520341e+00 3.687562e+01 
-8.670081e+00 3.679892e+01 
-8.869671e+00 3.667227e+01 
-9.074040e+00 3.649573e+01 
-9.228242e+00 3.626939e+01 
-9.332354e+00 3.603833e+01 
-9.431423e+00 3.581251e+01 
-9.535430e+00 3.558198e+01 
-9.634393e+00 3.540166e+01 
-9.783280e+00 3.527147e+01 
-9.937040e+00 3.514635e+01 
-1.004071e+01 3.501632e+01 
-1.013934e+01 3.489137e+01 
-1.024291e+01 3.471653e+01 
-1.029644e+01 3.449188e+01 
-1.034496e+01 3.426251e+01 
-1.044345e+01 3.403838e+01 
-1.054689e+01 3.376456e+01 
-1.060029e+01 3.348614e+01 
-1.064868e+01 3.321308e+01 
-1.070205e+01 3.293542e+01 
-1.070542e+01 3.270809e+01 
-1.065879e+01 3.253097e+01 
-1.056218e+01 3.240397e+01 
-1.041565e+01 3.232703e+01 
-1.021926e+01 3.230011e+01 
-1.001809e+01 3.227819e+01 
-9.822096e+00 3.225127e+01 
-9.576346e+00 3.227436e+01 
-9.325925e+00 3.234743e+01 
-9.125765e+00 3.242547e+01 
-8.930785e+00 3.249848e+01 
-8.731018e+00 3.257646e+01 
-8.536430e+00 3.264941e+01 
-8.292079e+00 3.277232e+01 
-8.043053e+00 3.290014e+01 
-7.799313e+00 3.302288e+01 
-7.550896e+00 3.315054e+01 
-7.352736e+00 3.322814e+01 
-7.204732e+00 3.330072e+01 
-7.106809e+00 3.337826e+01 
-7.013925e+00 3.340579e+01 
-6.916095e+00 3.338331e+01 
-7.556349e+00 3.417831e+01 
-8.144698e+00 3.492034e+01 
-8.681448e+00 3.560979e+01 
-9.166877e+00 3.624701e+01 
-9.601235e+00 3.683235e+01 
-9.984744e+00 3.736611e+01 
-1.031760e+01 3.784856e+01 
-1.059997e+01 3.827996e+01 
-1.083201e+01 3.866051e+01 
-1.101382e+01 3.899043e+01 
-1.114550e+01 3.926987e+01 
-1.122713e+01 3.949898e+01 
-1.125873e+01 3.967788e+01 
-1.124033e+01 3.980665e+01 
-1.117194e+01 3.988536e+01 
-1.105360e+01 3.991405e+01 
-1.088535e+01 3.989275e+01 
-1.066729e+01 3.982145e+01 
-1.039952e+01 3.970020e+01 
-1.008218e+01 3.952906e+01 
-9.715409e+00 3.930810e+01 
-9.299400e+00 3.903745e+01 
-8.834352e+00 3.871722e+01 
-8.320493e+00 3.834758e+01 
-7.758070e+00 3.792872e+01 
-7.147355e+00 3.746082e+01 
-6.488642e+00 3.694413e+01 
-5.782244e+00 3.637889e+01 
-5.028496e+00 3.576538e+01 
-4.227752e+00 3.510388e+01 
-3.380387e+00 3.439472e+01 
-2.486792e+00 3.363823e+01 
-1.547378e+00 3.283476e+01 
-5.625722e-01 3.198470e+01 
4.671808e-01 3.108843e+01 
1.541422e+00 3.014636e+01 
2.659676e+00 2.915893e+01 
3.821454e+00 2.812658e+01 
4.981397e+00 2.704976e+01 
6.084902e+00 2.592896e+01 
7.177462e+00 2.476467e+01 
8.268968e+00 2.355738e+01 
9.304785e+00 2.230761e+01 
1.028549e+01 2.101590e+01 
1.121162e+01 1.968277e+01 
1.208368e+01 1.835361e+01 
1.290215e+01 1.703810e+01 
1.366746e+01 1.568149e+01 
1.438001e+01 1.432916e+01 
1.504019e+01 1.299079e+01 
1.564834e+01 1.165646e+01 
1.620478e+01 1.033584e+01 
1.670979e+01 8.974187e+00 
1.716364e+01 7.616892e+00 
1.761151e+01 6.318454e+00 
1.806333e+01 5.033263e+00 
1.846423e+01 3.751418e+00 
1.881441e+01 2.482610e+00 
1.911405e+01 1.216939e+00 
1.940828e+01 8.953586e-03 
1.970704e+01 -1.142040e+00 
1.995542e+01 -2.281562e+00 
2.015354e+01 -3.419504e+00 
2.030150e+01 -4.501255e+00 
2.044437e+01 -5.527420e+00 
2.063710e+01 -6.498569e+00 
2.087959e+01 -7.415235e+00 
2.112677e+01 -8.277918e+00 
2.132369e+01 -9.087082e+00 
2.147046e+01 -9.843161e+00 
2.156715e+01 -1.054656e+01 
2.165880e+01 -1.119764e+01 
2.175540e+01 -1.184167e+01 
2.184696e+01 -1.253349e+01 
2.194347e+01 -1.322785e+01 
2.198994e+01 -1.391488e+01 
2.203142e+01 -1.460448e+01 
2.207787e+01 -1.524186e+01 
2.211932e+01 -1.587228e+01 
2.216576e+01 -1.650566e+01 
2.220718e+01 -1.708717e+01 
2.229859e+01 -1.761711e+01 
2.239494e+01 -1.814072e+01 
2.244127e+01 -1.871283e+01 
2.248258e+01 -1.928825e+01 
2.252888e+01 -1.981214e+01 
2.257018e+01 -2.032972e+01 
2.266145e+01 -2.085090e+01 
2.280266e+01 -2.132085e+01 
2.299373e+01 -2.173979e+01 
2.318959e+01 -2.215289e+01 
2.333531e+01 -2.261505e+01 
2.347593e+01 -2.308110e+01 
2.366642e+01 -2.349616e+01 
2.390667e+01 -2.386045e+01 
2.415162e+01 -2.417415e+01 
2.434631e+01 -2.443743e+01 
2.449085e+01 -2.469538e+01 
2.458532e+01 -2.500295e+01 
2.462976e+01 -2.531501e+01 
2.462420e+01 -2.562161e+01 
2.461363e+01 -2.597767e+01 
2.465307e+01 -2.638301e+01 
2.474248e+01 -2.683744e+01 
2.483685e+01 -2.734073e+01 
2.488118e+01 -2.784770e+01 
2.492051e+01 -2.830350e+01 
2.496483e+01 -2.870836e+01 
2.495914e+01 -2.910744e+01 
2.494845e+01 -2.951069e+01 
2.494276e+01 -2.986321e+01 
2.493208e+01 -3.016518e+01 
2.497139e+01 -3.046173e+01 
2.501569e+01 -3.076281e+01 
2.505499e+01 -3.101349e+01 
2.509927e+01 -3.121392e+01 
2.509355e+01 -3.140916e+01 
2.508282e+01 -3.165417e+01 
2.512210e+01 -3.190385e+01 
2.521136e+01 -3.210327e+01 
2.530556e+01 -3.225253e+01 
2.534974e+01 -3.239669e+01 
2.534391e+01 -3.259071e+01 
2.528809e+01 -3.278953e+01 
2.522729e+01 -3.293818e+01 
2.517151e+01 -3.308174e+01 
2.511074e+01 -3.327516e+01 
2.505499e+01 -3.351835e+01 
2.499427e+01 -3.376621e+01 
2.498355e+01 -3.400879e+01 
2.497784e+01 -3.430102e+01 
2.496712e+01 -3.464275e+01 
2.496141e+01 -3.498886e+01 
2.495069e+01 -3.532941e+01 
2.494498e+01 -3.567434e+01 
2.493427e+01 -3.596875e+01 
2.492856e+01 -3.621279e+01 
2.491785e+01 -3.640658e+01 
2.491214e+01 -3.659521e+01 
2.490144e+01 -3.678863e+01 
2.489573e+01 -3.693191e+01 
2.488503e+01 -3.707010e+01 
2.487932e+01 -3.721317e+01 
2.486862e+01 -3.730617e+01 
2.490792e+01 -3.739414e+01 
2.495220e+01 -3.753205e+01 
2.499148e+01 -3.767484e+01 
2.503574e+01 -3.776756e+01 
2.503000e+01 -3.785524e+01 
2.497426e+01 -3.794788e+01 
2.491355e+01 -3.803548e+01 
2.490285e+01 -3.812803e+01 
2.489715e+01 -3.817056e+01 
2.484145e+01 -3.820808e+01 
2.478078e+01 -3.829558e+01 
2.472512e+01 -3.838803e+01 
2.466448e+01 -3.843045e+01 
2.460885e+01 -3.846787e+01 
2.450326e+01 -3.851028e+01 
2.439274e+01 -3.850268e+01 
2.428726e+01 -3.844509e+01 
2.413187e+01 -3.838252e+01 
2.397162e+01 -3.832497e+01 
2.386147e+01 -3.826244e+01 
2.380135e+01 -3.820493e+01 
2.379125e+01 -3.814244e+01 
2.378614e+01 -3.812996e+01 
2.377604e+01 -3.816748e+01 
2.381594e+01 -3.825497e+01 
2.386082e+01 -3.834742e+01 
2.385569e+01 -3.838984e+01 
2.384557e+01 -3.842726e+01 
2.388545e+01 -3.846967e+01 
2.397531e+01 -3.850706e+01 
2.407011e+01 -3.854945e+01 
2.415988e+01 -3.854183e+01 
2.429958e+01 -3.848422e+01 
2.444417e+01 -3.837665e+01 
2.453868e+01 -3.826414e+01 
2.458317e+01 -3.820168e+01 
2.462265e+01 -3.814423e+01 
2.466711e+01 -3.808180e+01 
2.470657e+01 -3.802439e+01 
2.475102e+01 -3.796200e+01 
2.474546e+01 -3.790463e+01 
2.473490e+01 -3.779729e+01 
2.477434e+01 -3.764004e+01 
2.481877e+01 -3.747792e+01 
2.481319e+01 -3.736591e+01 
2.480262e+01 -3.730394e+01 
2.484204e+01 -3.724698e+01 
2.488645e+01 -3.718505e+01 
2.488086e+01 -3.712813e+01 
2.482527e+01 -3.706624e+01 
2.471972e+01 -3.705435e+01 
2.456424e+01 -3.704747e+01 
2.440391e+01 -3.703558e+01 
2.424869e+01 -3.707370e+01 
2.408861e+01 -3.716179e+01 
2.397862e+01 -3.725484e+01 
2.391868e+01 -3.729786e+01 
2.386374e+01 -3.733587e+01 
2.380383e+01 -3.737887e+01 
2.379393e+01 -3.741686e+01 
2.383403e+01 -3.750484e+01 
2.392411e+01 -3.764275e+01 
2.401913e+01 -3.778555e+01 
2.406412e+01 -3.787827e+01 
2.410411e+01 -3.792097e+01 
2.419408e+01 -3.795866e+01 
2.433398e+01 -3.800134e+01 
2.447877e+01 -3.799402e+01 
2.457348e+01 -3.793670e+01 
2.466316e+01 -3.787441e+01 
2.475778e+01 -3.786213e+01 
2.484737e+01 -3.785484e+01 
2.494191e+01 -3.784256e+01 
2.503141e+01 -3.788028e+01 
2.517084e+01 -3.792298e+01 
2.531517e+01 -3.796068e+01 
2.540941e+01 -3.800337e+01 
2.549862e+01 -3.799605e+01 
2.559279e+01 -3.793874e+01 
2.563692e+01 -3.783147e+01 
2.563105e+01 -3.771926e+01 
2.557518e+01 -3.761210e+01 
2.551434e+01 -3.745504e+01 
2.545851e+01 -3.729311e+01 
2.539771e+01 -3.713630e+01 
2.538691e+01 -3.697463e+01 
2.542611e+01 -3.686305e+01 
2.547030e+01 -3.680152e+01 
2.550948e+01 -3.674501e+01 
2.555365e+01 -3.663852e+01 
2.559281e+01 -3.648212e+01 
2.563696e+01 -3.632087e+01 
2.567610e+01 -3.620970e+01 
2.572023e+01 -3.610360e+01 
2.575936e+01 -3.599256e+01 
2.584846e+01 -3.593156e+01 
2.598750e+01 -3.592057e+01 
2.613142e+01 -3.591458e+01 
2.622527e+01 -3.585859e+01 
2.626909e+01 -3.579763e+01 
2.626291e+01 -3.574169e+01 
2.625173e+01 -3.568076e+01 
2.624555e+01 -3.562485e+01 
2.618938e+01 -3.556396e+01 
2.612823e+01 -3.555309e+01 
2.607209e+01 -3.554721e+01 
2.601098e+01 -3.553633e+01 
2.595488e+01 -3.557545e+01 
2.589380e+01 -3.561956e+01 
2.588273e+01 -3.561367e+01 
2.587666e+01 -3.560277e+01 
2.586560e+01 -3.559688e+01 
2.585953e+01 -3.554099e+01 
2.580347e+01 -3.548013e+01 
2.574244e+01 -3.542428e+01 
2.568641e+01 -3.531846e+01 
2.562541e+01 -3.520771e+01 
2.556943e+01 -3.514700e+01 
2.550846e+01 -3.509130e+01 
2.549751e+01 -3.498564e+01 
2.553655e+01 -3.487505e+01 
2.562557e+01 -3.481449e+01 
2.576453e+01 -3.480395e+01 
2.590838e+01 -3.484340e+01 
2.600215e+01 -3.493283e+01 
2.609088e+01 -3.502721e+01 
2.618457e+01 -3.507157e+01 
2.627322e+01 -3.506592e+01 
2.636682e+01 -3.501027e+01 
2.645538e+01 -3.490466e+01 
2.654890e+01 -3.474913e+01 
2.659238e+01 -3.458874e+01 
2.663087e+01 -3.447845e+01 
2.671933e+01 -3.441820e+01 
2.681274e+01 -3.440795e+01 
2.685612e+01 -3.440271e+01 
2.689450e+01 -3.439247e+01 
2.693786e+01 -3.438723e+01 
2.693122e+01 -3.433199e+01 
2.691959e+01 -3.422679e+01 
2.695795e+01 -3.411666e+01 
2.700130e+01 -3.405656e+01 
2.703964e+01 -3.400148e+01 
2.712796e+01 -3.394142e+01 
2.726622e+01 -3.393137e+01 
2.740937e+01 -3.397132e+01 
2.750244e+01 -3.406124e+01 
2.754548e+01 -3.415612e+01 
2.758352e+01 -3.420096e+01 
2.767154e+01 -3.419581e+01 
2.776451e+01 -3.414066e+01 
2.780745e+01 -3.403554e+01 
2.784539e+01 -3.388050e+01 
2.788831e+01 -3.372060e+01 
2.792623e+01 -3.361080e+01 


==> figures/puck_cg.dat <==
1000000 -5.187365e+01 9.989944e-02
3100000 -5.170643e+01 9.056061e-02
5200000 -5.139382e+01 9.833362e-02
8500000 -5.148892e+01 1.093648e-01
9800000 -5.135567e+01 1.094759e-01
11500000 -5.128518e+01 1.110148e-01
15000000 -4.885976e+01 3.120454e-01
17300000 -4.845915e+01 3.266612e-01
18600000 -4.857162e+01 3.269785e-01
19900000 -4.857812e+01 3.269541e-01
21800000 -4.602503e+01 3.383223e-01
24000000 -2.825182e+01 1.085443e+00
26900000 -2.634939e+01 1.303207e+00
28800000 -2.452650e+01 1.401370e+00
30900000 -2.166069e+01 1.396071e+00
32800000 -2.063090e+01 1.393397e+00
34400000 -2.028564e+01 1.394263e+00
36200000 -1.948886e+01 1.401179e+00
38100000 -1.885306e+01 1.408745e+00
40100000 -1.772942e+01 1.422911e+00
41400000 -1.712677e+01 1.423282e+00
43200000 -1.625006e+01 1.428155e+00
45100000 -1.562511e+01 1.434383e+00
47000000 -1.527155e+01 1.441459e+00
48300000 -1.529320e+01 1.441924e+00
50100000 -1.441122e+01 1.446475e+00
51700000 -1.437283e+01 1.448497e+00
53400000 -1.440832e+01 1.453375e+00
55400000 -1.377185e+01 1.490466e+00
57400000 -1.360943e+01 1.598238e+00
59200000 -1.246591e+01 1.602585e+00
61000000 -1.238120e+01 1.611738e+00
62900000 -1.210835e+01 1.624708e+00
64600000 -1.217352e+01 1.625454e+00
66300000 -1.192980e+01 1.626932e+00
67900000 -1.178286e+01 1.629534e+00
69700000 -1.182344e+01 1.643754e+00
71600000 -1.185637e+01 1.657322e+00
72900000 -1.180213e+01 1.658603e+00
74800000 -1.169364e+01 1.664226e+00
76200000 -1.163477e+01 1.664391e+00
78900000 -1.143350e+01 1.669625e+00
81400000 -1.154245e+01 1.679253e+00
83100000 -1.136618e+01 1.690376e+00
85100000 -1.176105e+01 1.720720e+00
86800000 -1.111545e+01 1.722719e+00
88700000 -1.080095e+01 1.733198e+00
90500000 -1.087681e+01 1.739737e+00
91800000 -1.103190e+01 1.740354e+00
93100000 -1.095625e+01 1.740508e+00
95400000 -1.087185e+01 1.747392e+00
96700000 -1.089912e+01 1.747986e+00
98300000 -1.079504e+01 1.752232e+00
99600000 -1.075653e+01 1.752488e+00
101200000 -1.092198e+01 1.754483e+00
102800000 -1.092983e+01 1.755921e+00
104200000 -1.079290e+01 1.757062e+00
105600000 -1.089683e+01 1.757907e+00
107600000 -1.079944e+01 1.820769e+00
109500000 -1.086071e+01 2.032497e+00
110800000 -1.077116e+01 2.036286e+00
112600000 -1.019184e+01 2.135495e+00
114300000 -9.737050e+00 2.202596e+00
115900000 -9.582178e+00 2.204313e+00
117200000 -9.536014e+00 2.204405e+00
119100000 -9.459293e+00 2.204873e+00
120700000 -9.429997e+00 2.206186e+00
122100000 -9.470417e+00 2.206223e+00
123800000 -9.438056e+00 2.206342e+00
125100000 -9.492042e+00 2.206538e+00
126500000 -9.412992e+00 2.206846e+00
127900000 -9.347496e+00 2.206893e+00
129600000 -9.240750e+00 2.206993e+00
130900000 -9.357960e+00 2.207265e+00
132300000 -9.406208e+00 2.207286e+00
133800000 -9.267015e+00 2.207866e+00
135500000 -9.373474e+00 2.207915e+00
137100000 -9.358892e+00 2.209104e+00
139400000 -9.347193e+00 2.210512e+00
143500000 -9.351259e+00 2.216877e+00


1000000 -5.198336e+01 9.934957e-02
3100000 -5.144366e+01 1.102005e-01
5400000 -5.106046e+01 1.981912e-01
6800000 -5.086102e+01 1.976289e-01
8100000 -5.077726e+01 1.972378e-01
11400000 -5.070669e+01 1.413078e-01
13300000 -5.043434e+01 1.413319e-01
14900000 -5.033347e+01 1.447293e-01
17000000 -4.956775e+01 2.268011e-01
19400000 -4.459985e+01 6.243757e-01
20800000 -4.424409e+01 6.275778e-01
23100000 -4.396175e+01 6.477986e-01
24400000 -4.359917e+01 6.500432e-01
25700000 -4.360428e+01 6.506818e-01
27200000 -4.367572e+01 6.545084e-01
28500000 -4.341337e+01 6.554791e-01
30600000 -3.654090e+01 1.010040e+00
32700000 -2.655525e+01 1.676270e+00
34400000 -2.541810e+01 1.725682e+00
36000000 -2.481253e+01 1.729130e+00
37900000 -2.382899e+01 1.749528e+00
39700000 -2.248159e+01 1.788384e+00
41700000 -2.106017e+01 1.841492e+00
43700000 -1.991897e+01 1.948533e+00
45800000 -2.742270e+01 2.689722e+00
49100000 -1.771329e+01 2.804745e+00
51000000 -1.584914e+01 2.865014e+00
52800000 -1.427311e+01 2.886648e+00
54800000 -1.331440e+01 2.884720e+00
56500000 -1.290862e+01 2.882807e+00
58400000 -1.185183e+01 2.872792e+00
60000000 -1.168971e+01 2.870147e+00
61800000 -1.146782e+01 2.874422e+00
63200000 -1.148217e+01 2.874783e+00
64600000 -1.139344e+01 2.874979e+00
66300000 -1.109707e+01 2.875079e+00
67600000 -1.093335e+01 2.875213e+00
68900000 -1.096346e+01 2.875547e+00
70900000 -1.123545e+01 2.895096e+00
73400000 -1.095093e+01 2.896555e+00
75200000 -1.074313e+01 2.898600e+00
76600000 -1.073701e+01 2.899059e+00
77900000 -1.076760e+01 2.899151e+00
79800000 -1.065799e+01 2.900979e+00
83500000 -1.051228e+01 2.902235e+00
85200000 -1.031969e+01 2.906054e+00
87100000 -1.037503e+01 2.906108e+00
88500000 -1.038203e+01 2.906391e+00
89800000 -1.050949e+01 2.906479e+00
92300000 -1.033403e+01 2.909370e+00
95600000 -1.027557e+01 2.910580e+00
97300000 -1.025984e+01 2.920270e+00
99000000 -1.022005e+01 2.929669e+00
100800000 -1.006944e+01 2.947365e+00
102600000 -1.010703e+01 2.974674e+00
104300000 -9.827099e+00 2.989846e+00
105900000 -9.711137e+00 2.993380e+00
107200000 -9.705658e+00 2.993770e+00
108500000 -9.809349e+00 2.994060e+00
110000000 -9.623376e+00 2.995570e+00
111800000 -9.641405e+00 3.005837e+00
113300000 -9.627462e+00 3.009854e+00
115200000 -9.660170e+00 3.011685e+00
116500000 -9.598617e+00 3.011850e+00
117900000 -9.718564e+00 3.012208e+00
119600000 -9.693164e+00 3.012382e+00
121200000 -9.506332e+00 3.014164e+00
122800000 -9.594742e+00 3.015080e+00
125300000 -9.618160e+00 3.019717e+00
126600000 -9.560057e+00 3.019940e+00
128000000 -9.635989e+00 3.020147e+00
130500000 -9.614989e+00 3.020259e+00
132100000 -9.620842e+00 3.024361e+00
133600000 -9.519748e+00 3.028320e+00
135200000 -9.508619e+00 3.031373e+00
136700000 -9.606397e+00 3.040814e+00
138500000 -9.431635e+00 3.048981e+00
141200000 -9.564888e+00 3.066052e+00
143200000 -9.757981e+00 3.225688e+00
145000000 -9.428413e+00 3.288728e+00
146800000 -8.803984e+00 3.345767e+00
148400000 -8.951363e+00 3.352646e+00
150300000 -8.850268e+00 3.358269e+00
151900000 -8.789107e+00 3.360365e+00
153600000 -8.547700e+00 3.361421e+00


1000000 -5.186140e+01 9.799045e-02
3100000 -5.191001e+01 1.035407e-01
5000000 -5.143932e+01 1.047587e-01
6400000 -5.124202e+01 1.047230e-01
8300000 -5.152051e+01 9.961042e-02
12000000 -5.076320e+01 1.534740e-01
13400000 -5.065562e+01 1.542607e-01
15000000 -5.066306e+01 1.577043e-01
16300000 -5.037202e+01 1.578247e-01
18600000 -4.453442e+01 5.563695e-01
19900000 -4.404864e+01 5.590438e-01
21800000 -3.859124e+01 7.734265e-01
23600000 -3.635817e+01 8.507265e-01
26700000 -3.097253e+01 1.038903e+00
28300000 -3.062775e+01 1.051082e+00
30000000 -2.910379e+01 1.049004e+00
32100000 -2.321327e+01 1.106039e+00
33600000 -2.273021e+01 1.116521e+00
35500000 -1.964691e+01 1.115366e+00
37300000 -1.915371e+01 1.122639e+00
39200000 -1.732887e+01 1.141741e+00
40900000 -1.736463e+01 1.142170e+00
42800000 -1.656818e+01 1.160471e+00
44700000 -1.575832e+01 1.239029e+00
46400000 -1.538337e+01 1.262143e+00
48200000 -1.484097e+01 1.272205e+00
49900000 -1.472122e+01 1.282333e+00
51700000 -1.455376e+01 1.305969e+00
53300000 -1.451929e+01 1.309282e+00
55000000 -1.454753e+01 1.309521e+00
56400000 -1.437369e+01 1.310701e+00
58100000 -1.431167e+01 1.311419e+00
60600000 -1.416830e+01 1.323826e+00
62600000 -1.389055e+01 1.389337e+00
64500000 -1.369586e+01 1.554472e+00
66500000 -1.281090e+01 1.994814e+00
68300000 -1.237535e+01 2.039100e+00
69800000 -1.227662e+01 2.043033e+00
71400000 -1.203216e+01 2.046875e+00
73100000 -1.172933e+01 2.060510e+00
75000000 -1.123131e+01 2.085275e+00
76300000 -1.130463e+01 2.086178e+00
77700000 -1.108875e+01 2.088031e+00
80000000 -1.096077e+01 2.092670e+00
81400000 -1.105262e+01 2.093143e+00
86700000 -1.060532e+01 2.138608e+00
88000000 -1.041172e+01 2.139486e+00
89400000 -1.057894e+01 2.141510e+00
91100000 -1.044361e+01 2.145863e+00
93000000 -1.027245e+01 2.173622e+00
94700000 -1.018325e+01 2.199149e+00
96600000 -1.010875e+01 2.223280e+00
98000000 -1.009416e+01 2.225383e+00
99700000 -9.720399e+00 2.229938e+00
101000000 -9.856339e+00 2.230157e+00
102600000 -9.724607e+00 2.236415e+00
105900000 -9.687099e+00 2.238900e+00
107300000 -9.642293e+00 2.239008e+00
109000000 -9.621813e+00 2.244626e+00
110500000 -9.713346e+00 2.248365e+00
112200000 -9.730650e+00 2.248785e+00
113500000 -9.501122e+00 2.250695e+00
115100000 -9.562491e+00 2.254680e+00
116400000 -9.609677e+00 2.255655e+00
118100000 -9.424028e+00 2.268647e+00
119600000 -9.544120e+00 2.272453e+00
124100000 -9.444177e+00 2.286753e+00
126600000 -9.497007e+00 2.305220e+00
128500000 -9.387009e+00 2.345770e+00
132600000 -9.419988e+00 2.347143e+00
134100000 -9.516764e+00 2.345423e+00
135400000 -9.406507e+00 2.345446e+00
136700000 -9.364428e+00 2.345582e+00
138300000 -9.628132e+00 2.346533e+00
139800000 -9.412117e+00 2.347959e+00
141500000 -9.268049e+00 2.347991e+00
143200000 -9.354761e+00 2.351668e+00
144500000 -9.271787e+00 2.352226e+00
145900000 -9.378554e+00 2.354099e+00
147500000 -9.251108e+00 2.355087e+00


1000000 -5.206374e+01 9.879877e-02
3200000 -5.103814e+01 1.285871e-01
5000000 -5.134517e+01 1.320268e-01
6400000 -5.112883e+01 1.324152e-01
8100000 -5.088230e+01 1.354366e-01
9800000 -5.127590e+01 1.347330e-01
11100000 -5.159967e+01 1.348612e-01
12500000 -5.093419e+01 1.351392e-01
14000000 -5.104076e+01 1.363593e-01
17100000 -4.998554e+01 2.477287e-01
18800000 -5.007986e+01 2.627823e-01
20400000 -4.973495e+01 2.660809e-01
21700000 -5.018905e+01 2.664610e-01
23100000 -4.992115e+01 2.667010e-01
24800000 -4.997743e+01 2.730645e-01
28500000 -3.256485e+01 1.235638e+00
30500000 -2.660538e+01 1.912454e+00
32200000 -2.668414e+01 1.934418e+00
34300000 -2.007920e+01 2.261806e+00
36300000 -1.699406e+01 2.542883e+00
37800000 -1.551278e+01 2.549153e+00
39700000 -1.373963e+01 2.551295e+00
41600000 -1.304761e+01 2.544081e+00
42900000 -1.289409e+01 2.543950e+00
44600000 -1.269496e+01 2.541231e+00
46300000 -1.201238e+01 2.539206e+00
49000000 -1.181448e+01 2.539257e+00
50400000 -1.173304e+01 2.539197e+00
52200000 -1.160357e+01 2.540147e+00
53900000 -1.176443e+01 2.540273e+00
55700000 -1.120101e+01 2.540858e+00
58600000 -1.091282e+01 2.544337e+00
60400000 -1.082620e+01 2.548626e+00
62200000 -1.055429e+01 2.550436e+00
64100000 -1.056910e+01 2.556733e+00
65700000 -1.022613e+01 2.556745e+00
67400000 -1.031459e+01 2.559108e+00
69200000 -1.016305e+01 2.568041e+00
70500000 -1.004641e+01 2.568241e+00
71800000 -1.014477e+01 2.568272e+00
73400000 -9.911763e+00 2.569831e+00
74800000 -9.988951e+00 2.570382e+00
76100000 -9.948899e+00 2.570595e+00
77500000 -9.971476e+00 2.571164e+00
78800000 -9.901630e+00 2.571475e+00
80600000 -9.981260e+00 2.579196e+00
82500000 -9.964845e+00 2.580680e+00
85400000 -9.907081e+00 2.587611e+00
92100000 -9.894369e+00 2.587286e+00
94800000 -9.882024e+00 2.589076e+00
97700000 -9.830444e+00 2.589444e+00
100400000 -9.703525e+00 2.592240e+00
103900000 -9.801495e+00 2.592465e+00
106200000 -9.801362e+00 2.592780e+00
108500000 -9.767487e+00 2.593236e+00
111300000 -9.685947e+00 2.601094e+00
114100000 -9.632717e+00 2.614916e+00
116400000 -9.678187e+00 2.615508e+00
119300000 -9.638954e+00 2.634247e+00
122400000 -9.630186e+00 2.639288e+00
125200000 -9.616857e+00 2.660397e+00
127800000 -9.483182e+00 2.661696e+00
131700000 -9.464466e+00 2.672902e+00
134200000 -9.365308e+00 2.674236e+00
136600000 -9.511360e+00 2.674673e+00
139500000 -9.278174e+00 2.686000e+00
142400000 -9.354452e+00 2.686204e+00
146100000 -9.342424e+00 2.704895e+00
148500000 -9.271290e+00 2.705073e+00
151200000 -9.319437e+00 2.705244e+00
153500000 -9.354929e+00 2.705433e+00
155900000 -9.266705e+00 2.705650e+00
158500000 -9.195842e+00 2.707421e+00
160800000 -9.242720e+00 2.707526e+00
163500000 -9.176448e+00 2.712519e+00
166000000 -9.272204e+00 2.712571e+00
169700000 -9.228819e+00 2.720276e+00
172000000 -9.193056e+00 2.720379e+00
174800000 -9.159556e+00 2.723180e+00
177100000 -9.262711e+00 2.723350e+00


1000000 -5.171624e+01 9.968560e-02
3200000 -5.156241e+01 9.447086e-02
6500000 -5.132002e+01 9.872076e-02
9400000 -5.115215e+01 1.317383e-01
10700000 -5.076528e+01 1.318905e-01
16800000 -5.043576e+01 1.929940e-01
18400000 -4.998285e+01 2.016871e-01
19700000 -5.016929e+01 2.016890e-01
21900000 -4.840755e+01 3.328627e-01
23400000 -4.815612e+01 3.364687e-01
25700000 -4.448652e+01 5.382526e-01
28000000 -4.388380e+01 1.548655e+00
29800000 -3.946855e+01 1.547382e+00
32900000 -3.619345e+01 1.499275e+00
34900000 -3.055333e+01 1.439200e+00
36800000 -2.689445e+01 1.412935e+00
38200000 -2.700663e+01 1.412508e+00
40300000 -1.951272e+01 1.416543e+00
42300000 -1.853674e+01 1.421664e+00
43600000 -1.837590e+01 1.421833e+00
45400000 -1.694535e+01 1.423495e+00
47200000 -1.640263e+01 1.434897e+00
49100000 -1.579897e+01 1.455220e+00
51600000 -1.559912e+01 1.467646e+00
53400000 -1.543208e+01 1.481495e+00
54800000 -1.493594e+01 1.483864e+00
56600000 -1.458335e+01 1.487958e+00
58500000 -1.453461e+01 1.509687e+00
61000000 -1.437452e+01 1.524521e+00
63000000 -1.384209e+01 1.597031e+00
64700000 -1.336118e+01 1.666895e+00
66500000 -1.304738e+01 1.687801e+00
68300000 -1.273403e+01 1.708731e+00
70100000 -1.239033e+01 1.727624e+00
71700000 -1.238528e+01 1.730178e+00
73400000 -1.222046e+01 1.735742e+00
75100000 -1.210724e+01 1.736087e+00
76900000 -1.200666e+01 1.754886e+00
78300000 -1.192626e+01 1.755661e+00
80000000 -1.189787e+01 1.783891e+00
81400000 -1.154371e+01 1.785320e+00
83100000 -1.152147e+01 1.791297e+00
84500000 -1.149757e+01 1.791582e+00
86200000 -1.147028e+01 1.791758e+00
88100000 -1.153366e+01 1.816947e+00
89800000 -1.130036e+01 1.848174e+00
91600000 -1.118180e+01 1.871812e+00
93000000 -1.123314e+01 1.872181e+00
94900000 -1.107405e+01 1.876951e+00
96600000 -1.095278e+01 1.878730e+00
99300000 -1.091448e+01 1.887528e+00
101000000 -1.074447e+01 1.900557e+00
102900000 -1.089819e+01 1.916511e+00
104200000 -1.088796e+01 1.917056e+00
106000000 -1.079982e+01 1.929129e+00
107500000 -1.083563e+01 1.930772e+00
110000000 -1.084185e+01 1.938119e+00
111500000 -1.078321e+01 1.938345e+00
113300000 -1.077087e+01 1.952398e+00
115800000 -1.058963e+01 1.962297e+00
117200000 -1.060074e+01 1.963701e+00
118600000 -1.064102e+01 1.964808e+00
120500000 -1.075856e+01 1.994140e+00
123000000 -1.046689e+01 1.998589e+00
124900000 -1.055642e+01 1.999177e+00
126200000 -1.064604e+01 1.999492e+00
127900000 -1.050590e+01 2.003814e+00
129400000 -1.051244e+01 2.003932e+00
131200000 -1.031080e+01 2.038205e+00
132700000 -1.035324e+01 2.041554e+00
135400000 -1.020424e+01 2.055674e+00
136900000 -1.038309e+01 2.055756e+00
138600000 -1.033445e+01 2.070827e+00
140500000 -1.021167e+01 2.072052e+00
141800000 -1.011216e+01 2.073316e+00
143500000 -1.015876e+01 2.072502e+00
144800000 -1.006595e+01 2.072601e+00
146200000 -1.005069e+01 2.072999e+00
147700000 -1.014173e+01 2.073705e+00
149000000 -9.998692e+00 2.074078e+00


1000000 -5.179110e+01 9.436633e-02
3200000 -5.155194e+01 8.008078e-02
5400000 -5.135702e+01 2.256897e-01
7300000 -5.131821e+01 2.263004e-01
9300000 -5.068893e+01 2.226228e-01
12000000 -5.045960e+01 2.193079e-01
13800000 -5.092645e+01 2.161479e-01
15500000 -5.035776e+01 2.187743e-01
19000000 -4.731744e+01 3.617776e-01
20300000 -4.740985e+01 3.629751e-01
22500000 -3.088944e+01 7.369463e-01
24300000 -2.881656e+01 9.089534e-01
26200000 -2.423089e+01 1.058015e+00
28300000 -2.222838e+01 1.079438e+00
30100000 -2.098823e+01 1.092533e+00
31900000 -1.816665e+01 1.097904e+00
33800000 -1.735145e+01 1.100979e+00
35600000 -1.721657e+01 1.105531e+00
36900000 -1.745596e+01 1.106082e+00
38400000 -1.735254e+01 1.107675e+00
39700000 -1.676149e+01 1.107722e+00
42400000 -1.632575e+01 1.114181e+00
43700000 -1.638945e+01 1.115023e+00
45000000 -1.649026e+01 1.115203e+00
46300000 -1.650183e+01 1.115348e+00
47700000 -1.605168e+01 1.116516e+00
49500000 -1.582978e+01 1.132432e+00
50900000 -1.566548e+01 1.133376e+00
52800000 -1.541465e+01 1.163539e+00
54900000 -1.443829e+01 1.443803e+00
56800000 -1.296919e+01 1.733136e+00
58800000 -1.118990e+01 2.121134e+00
60500000 -1.094001e+01 2.137776e+00
62000000 -1.075178e+01 2.140231e+00
63900000 -1.018595e+01 2.148901e+00
65300000 -9.991620e+00 2.150079e+00
67200000 -9.795563e+00 2.165125e+00
68700000 -9.685258e+00 2.165793e+00
70500000 -9.735624e+00 2.165767e+00
72000000 -9.607573e+00 2.166011e+00
73700000 -9.492777e+00 2.171659e+00
75000000 -9.506906e+00 2.171967e+00
77300000 -9.401337e+00 2.173001e+00
78600000 -9.368449e+00 2.173066e+00
79900000 -9.326059e+00 2.173166e+00
82400000 -9.391945e+00 2.176358e+00
92300000 -9.238755e+00 2.174610e+00
95000000 -9.223269e+00 2.178474e+00
97700000 -9.230037e+00 2.178566e+00
100400000 -9.162233e+00 2.181636e+00
102700000 -9.163592e+00 2.181822e+00
105100000 -9.080135e+00 2.181852e+00
107400000 -9.096466e+00 2.182393e+00
110300000 -9.136495e+00 2.182720e+00
114200000 -9.048878e+00 2.196734e+00
117000000 -9.125984e+00 2.198499e+00
119600000 -8.843785e+00 2.199814e+00
122100000 -8.852534e+00 2.200359e+00
124400000 -8.746907e+00 2.200380e+00
127100000 -8.796905e+00 2.202617e+00
129500000 -8.756637e+00 2.202948e+00
132200000 -8.761003e+00 2.206761e+00
134600000 -8.755563e+00 2.206849e+00
136900000 -8.751644e+00 2.206976e+00
139800000 -8.782976e+00 2.207023e+00
142900000 -8.825465e+00 2.207158e+00
145200000 -8.797906e+00 2.207279e+00
149500000 -8.741430e+00 2.208045e+00
152400000 -8.776888e+00 2.208263e+00
155500000 -8.742115e+00 2.209681e+00
160200000 -8.750236e+00 2.213555e+00
162500000 -8.770422e+00 2.213819e+00
165300000 -8.720414e+00 2.218477e+00
167900000 -8.662613e+00 2.220782e+00
170200000 -8.695044e+00 2.220976e+00
172500000 -8.720239e+00 2.221223e+00
174800000 -8.712646e+00 2.221389e+00
177300000 -8.594108e+00 2.221414e+00
180200000 -8.619772e+00 2.222075e+00
182600000 -8.802884e+00 2.222142e+00


1000000 -5.214390e+01 9.933212e-02
3100000 -5.143161e+01 1.028450e-01
4600000 -5.163901e+01 1.028038e-01
6200000 -5.180015e+01 1.033886e-01
8000000 -5.122707e+01 1.035434e-01
9900000 -5.173778e+01 9.283686e-02
11300000 -5.130093e+01 9.268034e-02
12800000 -5.210947e+01 9.306144e-02
14500000 -5.130625e+01 9.309812e-02
15800000 -5.158976e+01 9.325717e-02
17100000 -5.172768e+01 9.329373e-02
18400000 -5.150720e+01 9.373827e-02
19900000 -5.184998e+01 9.387543e-02
21200000 -5.133934e+01 9.392478e-02
22500000 -5.171534e+01 9.412293e-02
24600000 -5.099201e+01 1.689213e-01
27000000 -3.772095e+01 1.956054e+00
29200000 -2.962056e+01 1.994650e+00
31300000 -2.935600e+01 1.998691e+00
32800000 -2.918327e+01 1.998807e+00
34800000 -2.579331e+01 2.070978e+00
36600000 -2.527565e+01 2.079412e+00
38700000 -2.214175e+01 2.142683e+00
40500000 -2.112132e+01 2.177406e+00
42600000 -1.917831e+01 2.415959e+00
44400000 -1.792409e+01 2.551850e+00
46300000 -1.491926e+01 2.619994e+00
48100000 -1.344189e+01 2.642195e+00
50000000 -1.209695e+01 2.660538e+00
51800000 -1.178003e+01 2.664712e+00
53700000 -1.139800e+01 2.669501e+00
55400000 -1.135504e+01 2.669726e+00
57100000 -1.129869e+01 2.670494e+00
58700000 -1.104343e+01 2.671669e+00
60300000 -1.106563e+01 2.672286e+00
61600000 -1.101385e+01 2.672496e+00
63100000 -1.088521e+01 2.672786e+00
65800000 -1.075897e+01 2.673054e+00
67200000 -1.070041e+01 2.673108e+00
69000000 -1.067055e+01 2.676119e+00
70800000 -1.053052e+01 2.680706e+00
72200000 -1.055750e+01 2.681338e+00
73700000 -1.057018e+01 2.682644e+00
75000000 -1.061338e+01 2.682735e+00
78100000 -1.051433e+01 2.695506e+00
80400000 -1.023243e+01 2.701750e+00
81800000 -1.034891e+01 2.702915e+00
83700000 -1.022276e+01 2.707482e+00
85000000 -1.031697e+01 2.707813e+00
86700000 -1.015955e+01 2.708685e+00
88200000 -1.015122e+01 2.709031e+00
89800000 -1.007937e+01 2.710780e+00
91100000 -1.017556e+01 2.711206e+00
92500000 -1.016565e+01 2.712348e+00
94200000 -1.018261e+01 2.712664e+00
95900000 -1.008831e+01 2.717663e+00
97700000 -1.008693e+01 2.738694e+00
99000000 -1.016548e+01 2.739441e+00
100900000 -9.875424e+00 2.822687e+00
103600000 -9.919837e+00 2.898480e+00
105400000 -9.539211e+00 2.931983e+00
107200000 -9.618594e+00 2.990106e+00
108900000 -9.255684e+00 3.030097e+00
110200000 -9.376276e+00 3.032044e+00
111800000 -9.206043e+00 3.037526e+00
113300000 -9.180641e+00 3.038364e+00
114600000 -9.095556e+00 3.038595e+00
116000000 -9.147875e+00 3.038979e+00
117300000 -9.115638e+00 3.039171e+00
118800000 -9.087446e+00 3.040601e+00
122500000 -9.103110e+00 3.044689e+00
124600000 -9.042776e+00 3.044913e+00
128700000 -9.102274e+00 3.052295e+00
131200000 -9.017569e+00 3.059237e+00
133900000 -8.836416e+00 3.071158e+00
135300000 -8.940301e+00 3.071626e+00
137000000 -8.995017e+00 3.074018e+00
138400000 -9.034943e+00 3.074947e+00
142500000 -8.905929e+00 3.081342e+00
146600000 -8.878448e+00 3.094154e+00


1000000 -5.158911e+01 9.971197e-02
3100000 -5.173458e+01 1.049216e-01
5300000 -5.178990e+01 1.147548e-01
7800000 -5.131755e+01 1.150238e-01
9100000 -5.147350e+01 1.151044e-01
10700000 -5.161923e+01 1.162161e-01
12900000 -4.989594e+01 2.811532e-01
14800000 -5.021168e+01 2.844506e-01
17200000 -4.293952e+01 5.472853e-01
19100000 -4.094729e+01 6.089193e-01
20400000 -4.088324e+01 6.100317e-01
22600000 -3.596423e+01 1.029037e+00
24000000 -3.568026e+01 1.039126e+00
26100000 -3.127827e+01 1.045831e+00
28200000 -2.760711e+01 1.144407e+00
30200000 -2.465968e+01 1.268154e+00
31600000 -2.453662e+01 1.271505e+00
33600000 -2.357357e+01 1.346332e+00
35500000 -2.181667e+01 1.393713e+00
37500000 -2.157627e+01 1.459097e+00
39400000 -1.905453e+01 1.506225e+00
41400000 -1.797919e+01 1.598754e+00
43200000 -1.691879e+01 1.662950e+00
45000000 -1.603440e+01 1.689974e+00
46300000 -1.609585e+01 1.690280e+00
48100000 -1.526205e+01 1.712800e+00
49800000 -1.509031e+01 1.723341e+00
51500000 -1.464903e+01 1.750309e+00
52900000 -1.473951e+01 1.752735e+00
54200000 -1.467314e+01 1.753253e+00
56100000 -1.459188e+01 1.821712e+00
57800000 -1.390913e+01 1.829507e+00
59800000 -1.378941e+01 1.898515e+00
61300000 -1.379383e+01 1.907355e+00
63100000 -1.313330e+01 1.918565e+00
65100000 -1.328701e+01 1.956519e+00
68000000 -1.338888e+01 1.956923e+00
69800000 -1.272767e+01 1.996403e+00
71400000 -1.263787e+01 2.012530e+00
72700000 -1.243399e+01 2.012690e+00
74400000 -1.228243e+01 2.018723e+00
75800000 -1.232004e+01 2.019770e+00
77800000 -1.199150e+01 2.068171e+00
79900000 -1.198041e+01 2.076848e+00
81500000 -1.178955e+01 2.092014e+00
83100000 -1.165190e+01 2.093454e+00
85000000 -1.157770e+01 2.119843e+00
86400000 -1.165145e+01 2.121038e+00
87700000 -1.170877e+01 2.122241e+00
89400000 -1.153745e+01 2.128408e+00
90700000 -1.143627e+01 2.128530e+00
92100000 -1.156305e+01 2.129357e+00
93900000 -1.136649e+01 2.153032e+00
95600000 -1.129802e+01 2.156411e+00
97000000 -1.141798e+01 2.156907e+00
98600000 -1.123863e+01 2.159808e+00
99900000 -1.126986e+01 2.160109e+00
101800000 -1.122836e+01 2.176658e+00
103200000 -1.121803e+01 2.178586e+00
104900000 -1.106256e+01 2.189436e+00
106900000 -1.103627e+01 2.261430e+00
108700000 -1.129003e+01 2.412755e+00
110200000 -1.124867e+01 2.436896e+00
112000000 -1.068837e+01 2.428472e+00
113700000 -1.059772e+01 2.428146e+00
115600000 -1.066188e+01 2.435765e+00
117200000 -1.045882e+01 2.437344e+00
119100000 -1.038994e+01 2.458396e+00
120500000 -1.046237e+01 2.458652e+00
121800000 -1.030385e+01 2.459358e+00
123100000 -1.038923e+01 2.459602e+00
124700000 -1.024517e+01 2.462877e+00
126200000 -1.027464e+01 2.464869e+00
128000000 -1.021882e+01 2.477531e+00
129500000 -1.018960e+01 2.481411e+00
131200000 -1.011394e+01 2.497206e+00
133100000 -9.942542e+00 2.527697e+00
134700000 -9.851002e+00 2.529578e+00
136400000 -9.812431e+00 2.534037e+00
138300000 -9.774668e+00 2.534072e+00


1000000 -5.206350e+01 9.857116e-02
3100000 -5.149840e+01 9.629580e-02
6600000 -5.172782e+01 1.044556e-01
8000000 -5.179306e+01 1.046737e-01
9300000 -5.122168e+01 1.049498e-01
11200000 -5.079306e+01 1.094808e-01
12900000 -5.126224e+01 1.146697e-01
14600000 -5.117158e+01 1.172542e-01
18500000 -4.678345e+01 5.485277e-01
20500000 -4.175139e+01 5.996772e-01
21800000 -4.099207e+01 5.999457e-01
23800000 -3.898261e+01 6.567030e-01
25100000 -3.868797e+01 6.573622e-01
26500000 -3.863234e+01 6.578691e-01
28600000 -3.623413e+01 8.244996e-01
30600000 -2.879425e+01 9.199103e-01
32500000 -2.706586e+01 1.009181e+00
34500000 -2.382347e+01 1.093224e+00
36200000 -2.305862e+01 1.107758e+00
38300000 -2.024261e+01 1.249522e+00
40200000 -1.740267e+01 1.345806e+00
41500000 -1.738829e+01 1.346593e+00
43500000 -1.653773e+01 1.385713e+00
45200000 -1.634401e+01 1.394762e+00
46600000 -1.629432e+01 1.396226e+00
47900000 -1.596907e+01 1.396634e+00
49900000 -1.526542e+01 1.433224e+00
51200000 -1.525576e+01 1.434296e+00
52700000 -1.522399e+01 1.435558e+00
54200000 -1.505272e+01 1.436421e+00
55500000 -1.488656e+01 1.436566e+00
57100000 -1.492523e+01 1.438776e+00
58800000 -1.471559e+01 1.448215e+00
60800000 -1.383956e+01 1.540870e+00
62700000 -1.327002e+01 1.606475e+00
65600000 -1.332484e+01 1.613720e+00
67400000 -1.266241e+01 1.629174e+00
69400000 -1.244327e+01 1.656477e+00
70800000 -1.238193e+01 1.658510e+00
72600000 -1.224854e+01 1.673048e+00
74400000 -1.225783e+01 1.686897e+00
76400000 -1.222537e+01 1.745182e+00
78100000 -1.209909e+01 1.748193e+00
79800000 -1.163823e+01 1.754861e+00
81400000 -1.158210e+01 1.756342e+00
83100000 -1.151869e+01 1.764464e+00
85800000 -1.141902e+01 1.782332e+00
87500000 -1.136983e+01 1.797268e+00
89100000 -1.120041e+01 1.807621e+00
90700000 -1.117987e+01 1.810354e+00
92000000 -1.118072e+01 1.810799e+00
93700000 -1.115683e+01 1.811048e+00
95200000 -1.120909e+01 1.811945e+00
96500000 -1.105318e+01 1.812291e+00
98600000 -1.102764e+01 1.813454e+00
100700000 -1.112452e+01 1.813481e+00
102100000 -1.103621e+01 1.813579e+00
103400000 -1.105769e+01 1.814497e+00
105200000 -1.094221e+01 1.834274e+00
106900000 -1.098909e+01 1.837524e+00
108500000 -1.095202e+01 1.837976e+00
109900000 -1.099795e+01 1.838048e+00
111200000 -1.093505e+01 1.838359e+00
112800000 -1.092292e+01 1.841503e+00
114400000 -1.102013e+01 1.846603e+00
116100000 -1.094113e+01 1.855542e+00
117600000 -1.090039e+01 1.862686e+00
119400000 -1.068543e+01 1.884338e+00
121200000 -1.074992e+01 1.927085e+00
123000000 -1.026688e+01 1.998700e+00
124800000 -1.004627e+01 2.019409e+00
126700000 -1.003594e+01 2.049131e+00
128400000 -9.980544e+00 2.066155e+00
129900000 -9.827204e+00 2.069332e+00
131500000 -9.839482e+00 2.079015e+00
133600000 -9.897214e+00 2.080004e+00
135400000 -9.776393e+00 2.089359e+00
136800000 -9.847089e+00 2.091250e+00
138100000 -9.886447e+00 2.091475e+00
139400000 -9.880839e+00 2.091642e+00


1000000 -5.176271e+01 9.994501e-02
3100000 -5.149830e+01 1.016210e-01
4400000 -5.170192e+01 1.016024e-01
6200000 -5.147809e+01 9.796181e-02
7600000 -5.164529e+01 9.803630e-02
11300000 -5.074418e+01 2.311112e-01
13000000 -5.064545e+01 2.322719e-01
14300000 -5.083957e+01 2.322343e-01
16500000 -4.833309e+01 4.419363e-01
18000000 -4.844086e+01 4.504098e-01
19800000 -4.714040e+01 4.847126e-01
21900000 -4.163586e+01 6.657596e-01
24200000 -3.577219e+01 1.566031e+00
25900000 -3.597902e+01 1.567785e+00
27800000 -2.887397e+01 1.610029e+00
29200000 -2.763232e+01 1.608405e+00
31100000 -2.460083e+01 1.601056e+00
33100000 -2.064723e+01 1.597018e+00
34900000 -1.727169e+01 1.590362e+00
37400000 -1.654923e+01 1.588082e+00
39200000 -1.442351e+01 1.591022e+00
40600000 -1.422516e+01 1.591564e+00
42400000 -1.381563e+01 1.595429e+00
44100000 -1.379101e+01 1.597556e+00
45600000 -1.376262e+01 1.598075e+00
48300000 -1.307222e+01 1.603416e+00
49700000 -1.310870e+01 1.604947e+00
51600000 -1.285142e+01 1.625778e+00
52900000 -1.280879e+01 1.626250e+00
54300000 -1.303846e+01 1.627870e+00
56100000 -1.250805e+01 1.652379e+00
57400000 -1.248407e+01 1.653486e+00
59100000 -1.246961e+01 1.666344e+00
61000000 -1.220067e+01 1.745206e+00
62700000 -1.220575e+01 1.776461e+00
64300000 -1.184321e+01 1.792753e+00
65800000 -1.177369e+01 1.794110e+00
68300000 -1.180754e+01 1.800723e+00
69700000 -1.177268e+01 1.800853e+00
71000000 -1.166644e+01 1.801091e+00
72300000 -1.176902e+01 1.801393e+00
73800000 -1.181600e+01 1.803487e+00
75300000 -1.169068e+01 1.807778e+00
76700000 -1.179799e+01 1.807832e+00
78000000 -1.153819e+01 1.808263e+00
79300000 -1.161398e+01 1.808551e+00
80600000 -1.170494e+01 1.810304e+00
82300000 -1.156651e+01 1.820698e+00
83600000 -1.163937e+01 1.821623e+00
86700000 -1.170966e+01 1.959067e+00
88600000 -1.175097e+01 2.102757e+00
90400000 -1.163759e+01 2.215659e+00
92200000 -1.129935e+01 2.266889e+00
94100000 -1.064031e+01 2.334831e+00
95800000 -1.050484e+01 2.357456e+00
97700000 -9.954918e+00 2.438539e+00
99300000 -9.809494e+00 2.463807e+00
101000000 -9.572691e+00 2.464602e+00
102500000 -9.605577e+00 2.465896e+00
104000000 -9.525678e+00 2.467437e+00
105300000 -9.495330e+00 2.467468e+00
106600000 -9.585997e+00 2.467711e+00
107900000 -9.509057e+00 2.468228e+00
109500000 -9.441920e+00 2.471349e+00
111200000 -9.405570e+00 2.482688e+00
112500000 -9.458555e+00 2.482968e+00
113800000 -9.487875e+00 2.483510e+00
117100000 -9.311161e+00 2.485354e+00
118500000 -9.428235e+00 2.485541e+00
119900000 -9.370252e+00 2.486368e+00
121800000 -9.403607e+00 2.488270e+00
123100000 -9.328829e+00 2.488611e+00
124500000 -9.431029e+00 2.488789e+00
127000000 -9.284052e+00 2.489438e+00
128500000 -9.440938e+00 2.491435e+00
129800000 -9.354674e+00 2.491654e+00
132100000 -9.455527e+00 2.494444e+00
133400000 -9.441300e+00 2.494806e+00
134700000 -9.405389e+00 2.495517e+00
136300000 -9.297214e+00 2.499040e+00


1000000 -5.184179e+01 9.967647e-02
3100000 -5.181917e+01 1.177164e-01
5300000 -5.143651e+01 1.356236e-01
7500000 -4.935851e+01 2.893418e-01
8800000 -4.936604e+01 2.892268e-01
10400000 -4.928576e+01 2.872408e-01
11900000 -4.888454e+01 2.872316e-01
13200000 -4.888317e+01 2.873710e-01
14900000 -4.904678e+01 2.876282e-01
16900000 -4.796505e+01 3.460158e-01
18700000 -4.744528e+01 3.677659e-01
20600000 -4.648906e+01 4.148702e-01
22900000 -3.012715e+01 1.227713e+00
24200000 -2.994305e+01 1.234080e+00
26200000 -2.515762e+01 1.429428e+00
28200000 -2.305544e+01 1.489869e+00
31100000 -2.209673e+01 1.610131e+00
33000000 -1.716889e+01 1.631393e+00
34700000 -1.665553e+01 1.639590e+00
36100000 -1.666244e+01 1.640540e+00
37900000 -1.518711e+01 1.644937e+00
39800000 -1.476995e+01 1.664304e+00
41700000 -1.442296e+01 1.680197e+00
43000000 -1.439788e+01 1.680453e+00
44500000 -1.425163e+01 1.681292e+00
46400000 -1.395229e+01 1.693482e+00
48200000 -1.389761e+01 1.703689e+00
49500000 -1.398395e+01 1.704406e+00
52200000 -1.373894e+01 1.710852e+00
54000000 -1.367032e+01 1.725335e+00
55900000 -1.339005e+01 1.755770e+00
57300000 -1.336877e+01 1.760758e+00
59000000 -1.315376e+01 1.763121e+00
60500000 -1.316265e+01 1.763156e+00
63200000 -1.313955e+01 1.771859e+00
64500000 -1.297738e+01 1.772116e+00
66400000 -1.278185e+01 1.815270e+00
68000000 -1.263978e+01 1.817760e+00
70500000 -1.253900e+01 1.823897e+00
72100000 -1.271028e+01 1.827714e+00
73900000 -1.240008e+01 1.852808e+00
75200000 -1.239837e+01 1.853320e+00
77000000 -1.229113e+01 1.870462e+00
78500000 -1.221534e+01 1.873390e+00
80300000 -1.196667e+01 1.902481e+00
81600000 -1.201272e+01 1.903670e+00
83400000 -1.176477e+01 1.916953e+00
85400000 -1.157031e+01 2.014335e+00
87100000 -1.141564e+01 2.110341e+00
89000000 -1.104244e+01 2.151460e+00
90500000 -1.086732e+01 2.157740e+00
92100000 -1.079489e+01 2.169208e+00
93500000 -1.068972e+01 2.169731e+00
95100000 -1.060359e+01 2.172813e+00
96700000 -1.064889e+01 2.174828e+00
98600000 -1.030274e+01 2.201907e+00
99900000 -1.049523e+01 2.202306e+00
101700000 -1.023800e+01 2.240864e+00
103000000 -1.031587e+01 2.243602e+00
104300000 -1.030017e+01 2.243490e+00
105900000 -1.024952e+01 2.243872e+00
108000000 -1.016841e+01 2.244410e+00
109300000 -1.020570e+01 2.244780e+00
111200000 -1.018709e+01 2.245023e+00
112500000 -1.022589e+01 2.245564e+00
114400000 -1.011491e+01 2.246726e+00
115800000 -1.009210e+01 2.246877e+00
117400000 -1.020052e+01 2.250390e+00
118900000 -9.944346e+00 2.251589e+00
120500000 -1.006805e+01 2.254709e+00
121800000 -1.005874e+01 2.255293e+00
123200000 -1.007271e+01 2.256340e+00
125100000 -1.011768e+01 2.303176e+00
128800000 -1.006475e+01 2.303297e+00
130100000 -1.002055e+01 2.303638e+00
131700000 -1.001893e+01 2.306583e+00
133400000 -9.989238e+00 2.313407e+00
135500000 -9.992519e+00 2.314635e+00
136800000 -1.000667e+01 2.315541e+00
138600000 -9.933362e+00 2.329626e+00


1000000 -5.230491e+01 9.944391e-02
3200000 -5.161157e+01 9.449118e-02
5300000 -5.148128e+01 1.022265e-01
7400000 -5.165150e+01 1.172960e-01
10700000 -5.147179e+01 1.180212e-01
12000000 -5.152825e+01 1.180094e-01
13500000 -5.135260e+01 1.181468e-01
14800000 -5.170082e+01 1.182441e-01
17500000 -5.124363e+01 1.242301e-01
18800000 -5.119915e+01 1.244606e-01
20200000 -5.150662e+01 1.251845e-01
21500000 -5.141413e+01 1.254039e-01
22800000 -5.098815e+01 1.255712e-01
24400000 -5.130942e+01 1.271886e-01
25700000 -5.091360e+01 1.273633e-01
29600000 -4.380795e+01 7.764014e-01
31500000 -3.796407e+01 1.655690e+00
33200000 -3.786652e+01 1.666111e+00
35200000 -2.906756e+01 1.722286e+00
37200000 -2.723470e+01 1.667976e+00
39200000 -2.239854e+01 1.654444e+00
41500000 -4.013117e+01 2.173197e+00
45200000 -4.011457e+01 2.191445e+00
47200000 -3.598769e+01 2.278068e+00
49100000 -3.465306e+01 2.351897e+00
50400000 -3.442829e+01 2.352117e+00
51700000 -3.467784e+01 2.352907e+00
53200000 -3.472261e+01 2.353068e+00
54500000 -3.463838e+01 2.353279e+00
56000000 -3.467558e+01 2.353988e+00
59300000 -2.642006e+01 2.476464e+00
60700000 -2.626085e+01 2.477695e+00
62900000 -1.892442e+01 2.740647e+00
64300000 -1.882910e+01 2.747769e+00
66200000 -1.552801e+01 2.753107e+00
68200000 -1.349810e+01 2.768879e+00
70100000 -1.249575e+01 2.786869e+00
71900000 -1.186717e+01 2.793405e+00
73800000 -1.144411e+01 2.804814e+00
75600000 -1.122452e+01 2.812531e+00
76900000 -1.088148e+01 2.812641e+00
78600000 -1.086173e+01 2.815928e+00
80500000 -1.076938e+01 2.821740e+00
83400000 -1.044505e+01 2.843008e+00
84700000 -1.040971e+01 2.843752e+00
86500000 -1.017732e+01 2.851086e+00
88300000 -1.008697e+01 2.860946e+00
90000000 -9.975344e+00 2.876972e+00
91900000 -9.744643e+00 2.907938e+00
93600000 -9.796464e+00 2.923096e+00
95400000 -9.616841e+00 2.959946e+00
96700000 -9.439834e+00 2.960667e+00
98400000 -9.389259e+00 2.971390e+00
100000000 -9.340536e+00 2.975349e+00
101300000 -9.264192e+00 2.975508e+00
103000000 -9.389469e+00 2.981702e+00
104800000 -9.216464e+00 2.997360e+00
106100000 -9.320797e+00 2.997697e+00
109000000 -9.274313e+00 2.999717e+00
110400000 -9.276742e+00 2.999779e+00
113100000 -9.235515e+00 3.006749e+00
114700000 -9.340218e+00 3.008021e+00
116400000 -9.208064e+00 3.008087e+00
118300000 -9.313052e+00 3.025903e+00
120000000 -9.115099e+00 3.028774e+00
121300000 -9.191194e+00 3.028919e+00
122600000 -9.164339e+00 3.029076e+00
125500000 -9.130008e+00 3.029639e+00
127400000 -9.221074e+00 3.053078e+00
128800000 -9.313931e+00 3.054335e+00
130300000 -9.309560e+00 3.063840e+00
131900000 -9.132884e+00 3.065933e+00
133600000 -9.138097e+00 3.068346e+00
134900000 -9.194493e+00 3.068473e+00
137000000 -9.081088e+00 3.068509e+00
138300000 -9.114557e+00 3.068545e+00
140400000 -9.046583e+00 3.069612e+00
142300000 -9.029670e+00 3.069657e+00
144200000 -8.965523e+00 3.069726e+00
145500000 -9.120215e+00 3.069869e+00
147300000 -9.099185e+00 3.075789e+00
148700000 -9.115804e+00 3.077330e+00
150000000 -9.171745e+00 3.077718e+00
151400000 -9.102376e+00 3.079352e+00
152700000 -9.076381e+00 3.079897e+00


1000000 -5.247551e+01 9.865810e-02
3200000 -5.165109e+01 8.915070e-02
5400000 -5.175957e+01 1.089236e-01
6800000 -5.167122e+01 1.089479e-01
8700000 -5.104276e+01 1.102859e-01
12200000 -5.169803e+01 1.197709e-01
13900000 -5.132212e+01 1.284556e-01
15600000 -5.115354e+01 1.348400e-01
16900000 -5.131912e+01 1.349396e-01
18200000 -5.135159e+01 1.351215e-01
19700000 -5.153948e+01 1.355140e-01
21100000 -5.141884e+01 1.358390e-01
22400000 -5.114346e+01 1.362790e-01
24500000 -5.015964e+01 2.084436e-01
25800000 -5.022089e+01 2.087306e-01
27800000 -4.976565e+01 2.707130e-01
31300000 -4.258687e+01 9.892607e-01
33300000 -3.469795e+01 1.781211e+00
35300000 -3.167918e+01 2.037745e+00
37400000 -2.497742e+01 2.282843e+00
38800000 -2.377305e+01 2.286052e+00
40800000 -2.211929e+01 2.338833e+00
42700000 -1.992033e+01 2.368757e+00
44700000 -1.775219e+01 2.412753e+00
46600000 -1.618000e+01 2.462760e+00
48500000 -1.496089e+01 2.512976e+00
50300000 -1.399227e+01 2.524695e+00
52100000 -1.312424e+01 2.530981e+00
54000000 -1.248422e+01 2.528887e+00
55300000 -1.234356e+01 2.528971e+00
56800000 -1.212372e+01 2.529289e+00
58100000 -1.186663e+01 2.529268e+00
59800000 -1.195816e+01 2.528564e+00
61300000 -1.199069e+01 2.528682e+00
63000000 -1.174402e+01 2.529539e+00
65900000 -1.169728e+01 2.534762e+00
67600000 -1.126563e+01 2.537953e+00
69100000 -1.130076e+01 2.538105e+00
70500000 -1.140886e+01 2.538368e+00
72200000 -1.149733e+01 2.538379e+00
73700000 -1.131795e+01 2.538402e+00
76200000 -1.122372e+01 2.540655e+00
78700000 -1.125851e+01 2.540886e+00
80700000 -1.134875e+01 2.571563e+00
82100000 -1.136274e+01 2.572168e+00
83800000 -1.088239e+01 2.572572e+00
85200000 -1.091609e+01 2.572866e+00
86900000 -1.098614e+01 2.578299e+00
88500000 -1.088125e+01 2.581638e+00
89900000 -1.080752e+01 2.582160e+00
91600000 -1.075161e+01 2.584615e+00
92900000 -1.055698e+01 2.584658e+00
94800000 -1.065474e+01 2.596300e+00
96100000 -1.078205e+01 2.598493e+00
97700000 -1.054012e+01 2.599927e+00
99400000 -1.044978e+01 2.605046e+00
101000000 -1.042411e+01 2.608728e+00
102500000 -1.045384e+01 2.613004e+00
104200000 -1.046094e+01 2.613002e+00
105500000 -1.046411e+01 2.613114e+00
107600000 -1.046814e+01 2.613551e+00
110300000 -1.038413e+01 2.616666e+00
111600000 -1.042968e+01 2.616835e+00
113200000 -1.039726e+01 2.618684e+00
114600000 -1.037586e+01 2.618763e+00
117500000 -1.046614e+01 2.641878e+00
119300000 -1.025871e+01 2.643618e+00
121000000 -1.028890e+01 2.645191e+00
122700000 -1.020586e+01 2.647765e+00
124100000 -1.011157e+01 2.648485e+00
126600000 -1.010274e+01 2.662090e+00
128300000 -1.013176e+01 2.662974e+00
129600000 -1.010701e+01 2.662985e+00
131000000 -1.009315e+01 2.663015e+00
132400000 -1.002884e+01 2.663568e+00
134000000 -1.004386e+01 2.664559e+00
135700000 -1.000044e+01 2.664641e+00
137700000 -1.004616e+01 2.711426e+00
139400000 -1.004013e+01 2.712309e+00
141200000 -9.713618e+00 2.715991e+00


1000000 -5.203219e+01 9.976260e-02
3100000 -5.127379e+01 1.107775e-01
4600000 -5.110095e+01 1.109970e-01
6300000 -5.178228e+01 1.129274e-01
7900000 -5.155410e+01 1.149775e-01
9700000 -5.156634e+01 1.144924e-01
11000000 -5.136529e+01 1.145624e-01
12700000 -5.147235e+01 1.172802e-01
14600000 -5.118012e+01 1.179738e-01
16100000 -5.103473e+01 1.190289e-01
18200000 -5.059682e+01 2.028504e-01
19500000 -5.100337e+01 2.031643e-01
20800000 -5.049064e+01 2.034400e-01
24700000 -4.909260e+01 1.171996e+00
26200000 -4.872797e+01 1.172028e+00
28300000 -4.807517e+01 1.579029e+00
30000000 -4.876284e+01 1.580204e+00
31500000 -4.828728e+01 1.581198e+00
32900000 -4.842320e+01 1.581424e+00
34200000 -4.820349e+01 1.581488e+00
35900000 -4.729821e+01 1.581799e+00
37900000 -4.373866e+01 1.619140e+00
40300000 -4.208269e+01 2.618365e+00
42600000 -4.286332e+01 4.515879e+00
63700000 -5.375092e+01 2.203069e+00
66400000 -5.379992e+01 2.204127e+00
69300000 -5.409919e+01 2.204159e+00
71600000 -5.374866e+01 2.203831e+00
73900000 -5.340045e+01 2.202076e+00
84600000 -4.478063e+01 2.348788e+00
87100000 -4.380847e+01 2.348015e+00
89600000 -4.370498e+01 2.349207e+00
92700000 -4.021056e+01 2.392587e+00
95000000 -4.012287e+01 2.392731e+00
98100000 -4.030322e+01 2.397366e+00
101600000 -3.958064e+01 2.397766e+00
105700000 -3.925817e+01 2.702049e+00
108400000 -3.930832e+01 2.702073e+00
111400000 -4.158968e+01 2.697112e+00
113800000 -4.168230e+01 2.697108e+00
116100000 -4.142880e+01 2.697357e+00
118400000 -4.140655e+01 2.697571e+00
124300000 -4.147196e+01 2.697723e+00
127000000 -4.134957e+01 2.697909e+00
129400000 -4.139817e+01 2.698466e+00
132900000 -4.129442e+01 2.698533e+00
137600000 -4.125554e+01 2.700498e+00
139900000 -4.133780e+01 2.700973e+00
142700000 -4.087904e+01 2.704026e+00
151000000 -4.084250e+01 2.708759e+00
153300000 -4.059554e+01 2.711412e+00
157000000 -3.943413e+01 2.779446e+00
166900000 -3.878095e+01 2.874185e+00
169200000 -3.883965e+01 2.878521e+00
171500000 -3.865855e+01 2.879853e+00
174200000 -3.880918e+01 2.881377e+00
177700000 -3.872302e+01 2.882658e+00
180000000 -3.888349e+01 2.882851e+00
182700000 -3.867453e+01 2.882954e+00
185400000 -3.866595e+01 2.883104e+00
188100000 -3.877226e+01 2.883319e+00
191000000 -3.864436e+01 2.883855e+00
196500000 -3.884064e+01 2.896736e+00
199500000 -3.850718e+01 2.956231e+00
201900000 -3.846143e+01 2.958342e+00
204400000 -3.836504e+01 2.964621e+00
206700000 -3.859237e+01 2.967609e+00
209200000 -3.856769e+01 2.972519e+00
213100000 -3.834243e+01 2.972709e+00
215500000 -3.832539e+01 2.973043e+00
217800000 -3.840764e+01 2.979187e+00
220200000 -3.844256e+01 2.980319e+00
222900000 -3.803275e+01 2.991727e+00
225200000 -3.806221e+01 2.991799e+00
227500000 -3.811213e+01 2.992019e+00
229800000 -3.804225e+01 2.992585e+00
232600000 -3.782623e+01 3.012084e+00
234900000 -3.786444e+01 3.012954e+00
237200000 -3.761709e+01 3.013345e+00
240100000 -3.526617e+01 3.067946e+00
242500000 -3.514678e+01 3.070330e+00
245200000 -3.522486e+01 3.071180e+00
247500000 -3.514052e+01 3.071435e+00
252200000 -3.509101e+01 3.080816e+00
254500000 -3.473039e+01 3.081966e+00


1000000 -5.166294e+01 9.863634e-02
3200000 -5.161184e+01 1.272984e-01
4600000 -5.192310e+01 1.274289e-01
6700000 -5.077310e+01 1.843707e-01
8000000 -5.085420e+01 1.845291e-01
9300000 -5.056647e+01 1.845998e-01
10600000 -5.092413e+01 1.848050e-01
12300000 -5.049931e+01 1.855745e-01
14500000 -4.922193e+01 3.218060e-01
16200000 -4.947458e+01 3.220677e-01
18600000 -3.788719e+01 1.063466e+00
20100000 -3.648515e+01 1.159370e+00
22100000 -2.778566e+01 1.689868e+00
24000000 -2.474367e+01 1.636970e+00
26100000 -1.984629e+01 1.584500e+00
28000000 -1.699165e+01 1.566230e+00
29900000 -1.646437e+01 1.552969e+00
31700000 -1.549845e+01 1.555119e+00
33300000 -1.530076e+01 1.554755e+00
35400000 -1.520150e+01 1.539609e+00
37000000 -1.437670e+01 1.535808e+00
38300000 -1.442883e+01 1.535309e+00
39900000 -1.435119e+01 1.536604e+00
41700000 -1.433912e+01 1.541330e+00
43400000 -1.431928e+01 1.544427e+00
45200000 -1.360336e+01 1.552171e+00
46700000 -1.359789e+01 1.555470e+00
48500000 -1.319678e+01 1.563885e+00
49800000 -1.338698e+01 1.564200e+00
51300000 -1.340783e+01 1.564972e+00
52600000 -1.314493e+01 1.565066e+00
55300000 -1.284367e+01 1.578420e+00
56800000 -1.312249e+01 1.581232e+00
58600000 -1.286896e+01 1.604824e+00
60200000 -1.279900e+01 1.623419e+00
62000000 -1.235285e+01 1.626791e+00
64900000 -1.230185e+01 1.639975e+00
66800000 -1.201198e+01 1.678472e+00
68700000 -1.171706e+01 1.726433e+00
70500000 -1.150019e+01 1.786050e+00
72300000 -1.113490e+01 1.809755e+00
73600000 -1.101386e+01 1.809913e+00
75500000 -1.117453e+01 1.828213e+00
78000000 -1.085278e+01 1.833773e+00
80500000 -1.085027e+01 1.837873e+00
83400000 -1.093200e+01 1.855608e+00
84900000 -1.070983e+01 1.861700e+00
86200000 -1.071693e+01 1.862060e+00
88500000 -1.067090e+01 1.863177e+00
89800000 -1.060048e+01 1.863276e+00
91100000 -1.055125e+01 1.863581e+00
92900000 -1.061062e+01 1.871078e+00
94200000 -1.060877e+01 1.871446e+00
95500000 -1.048195e+01 1.871692e+00
97200000 -1.047501e+01 1.878986e+00
98800000 -1.045561e+01 1.882984e+00
100900000 -1.044148e+01 1.887954e+00
102600000 -1.040353e+01 1.891800e+00
104000000 -1.039132e+01 1.891904e+00
105700000 -1.036482e+01 1.898629e+00
111400000 -1.031402e+01 1.898681e+00
112700000 -1.055651e+01 1.899552e+00
114500000 -1.039026e+01 1.905474e+00
117200000 -1.029545e+01 1.917588e+00
118500000 -1.025830e+01 1.918080e+00
120600000 -1.018434e+01 1.918818e+00
122300000 -1.027629e+01 1.918988e+00
124200000 -1.023653e+01 1.932164e+00
125700000 -1.023598e+01 1.932256e+00
128200000 -1.018540e+01 1.933926e+00
129700000 -1.020159e+01 1.935343e+00
131000000 -1.021143e+01 1.935687e+00
132400000 -1.012246e+01 1.936109e+00
135100000 -1.015373e+01 1.947010e+00
136800000 -1.010655e+01 1.947741e+00
138600000 -1.016947e+01 1.967833e+00
140300000 -9.962043e+00 1.968490e+00
142000000 -9.907048e+00 1.968816e+00
143800000 -1.002312e+01 1.979342e+00
146300000 -1.000106e+01 1.981652e+00


1000000 -5.213294e+01 9.924472e-02
3100000 -5.176324e+01 1.412931e-01
4400000 -5.125829e+01 1.414718e-01
7900000 -5.126151e+01 1.531702e-01
9400000 -5.143711e+01 1.534343e-01
12500000 -5.037285e+01 1.722284e-01
13800000 -5.114248e+01 1.725290e-01
15900000 -5.069756e+01 1.729304e-01
17200000 -5.049469e+01 1.731439e-01
20500000 -5.064178e+01 2.248743e-01
21900000 -5.015093e+01 2.262922e-01
24400000 -5.000742e+01 2.298488e-01
26000000 -5.013273e+01 2.353619e-01
28200000 -4.159079e+01 5.863487e-01
30400000 -3.010793e+01 1.112310e+00
32300000 -2.550414e+01 1.312472e+00
34400000 -1.759626e+01 1.668189e+00
37100000 -1.689774e+01 1.738343e+00
39000000 -1.508895e+01 1.716958e+00
40900000 -1.393825e+01 1.709693e+00
42300000 -1.296706e+01 1.709452e+00
44300000 -1.290146e+01 1.727152e+00
45800000 -1.280345e+01 1.728473e+00
47300000 -1.278082e+01 1.729208e+00
49100000 -1.262462e+01 1.732788e+00
50500000 -1.194652e+01 1.732805e+00
51800000 -1.227839e+01 1.732914e+00
53500000 -1.217065e+01 1.733578e+00
54800000 -1.214126e+01 1.733990e+00
56600000 -1.203822e+01 1.739172e+00
58500000 -1.188414e+01 1.739306e+00
60300000 -1.164054e+01 1.742598e+00
61600000 -1.176860e+01 1.742743e+00
63300000 -1.178115e+01 1.742884e+00
64700000 -1.175629e+01 1.744015e+00
66300000 -1.157001e+01 1.748736e+00
68000000 -1.145800e+01 1.757636e+00
69400000 -1.145266e+01 1.759433e+00
71300000 -1.153544e+01 1.775319e+00
72900000 -1.154101e+01 1.776660e+00
74200000 -1.138452e+01 1.776713e+00
75800000 -1.138684e+01 1.778098e+00
77600000 -1.126918e+01 1.788101e+00
79300000 -1.127182e+01 1.788659e+00
80600000 -1.112693e+01 1.788821e+00
82400000 -1.131552e+01 1.796672e+00
83700000 -1.106930e+01 1.797391e+00
85500000 -1.121079e+01 1.810339e+00
87200000 -1.118579e+01 1.817583e+00
88900000 -1.119799e+01 1.836747e+00
90400000 -1.089004e+01 1.841545e+00
92200000 -1.087141e+01 1.849737e+00
93700000 -1.080686e+01 1.852452e+00
95500000 -1.092664e+01 1.862417e+00
96900000 -1.092540e+01 1.864239e+00
99400000 -1.076856e+01 1.869114e+00
100700000 -1.077311e+01 1.869840e+00
103600000 -1.054461e+01 1.898480e+00
105200000 -1.051199e+01 1.910729e+00
106800000 -1.035120e+01 1.917224e+00
108400000 -1.049165e+01 1.920517e+00
109800000 -1.032173e+01 1.920861e+00
111100000 -1.034880e+01 1.920946e+00
112800000 -1.034802e+01 1.924035e+00
114500000 -1.037627e+01 1.924147e+00
119000000 -1.034141e+01 1.929567e+00
120300000 -1.037079e+01 1.929761e+00
121600000 -1.032952e+01 1.930116e+00
123100000 -1.037344e+01 1.931412e+00
124800000 -1.034992e+01 1.939003e+00
126800000 -1.061993e+01 1.984385e+00
128500000 -1.010901e+01 1.987288e+00
130200000 -1.003592e+01 1.989111e+00
131900000 -9.916223e+00 1.992564e+00
133200000 -9.983694e+00 1.992660e+00
134600000 -9.899631e+00 1.993699e+00
136700000 -1.007524e+01 1.996234e+00
138300000 -9.919656e+00 1.999476e+00
139600000 -9.966426e+00 2.000172e+00
141100000 -1.011072e+01 2.005756e+00


1000000 -5.178362e+01 9.896073e-02
3200000 -5.129106e+01 1.032490e-01
4500000 -5.186368e+01 1.033053e-01
7800000 -5.095908e+01 1.429782e-01
12300000 -5.111397e+01 1.468618e-01
13700000 -5.100531e+01 1.468494e-01
15200000 -5.072702e+01 1.481076e-01
16700000 -5.088777e+01 1.491068e-01
20600000 -5.117440e+01 7.923676e-01
21900000 -5.126213e+01 7.922009e-01
24000000 -4.938028e+01 7.909133e-01
25400000 -4.995986e+01 7.914681e-01
26700000 -4.977442e+01 7.912434e-01
28200000 -4.997230e+01 7.911200e-01
29700000 -4.979776e+01 7.910835e-01
31000000 -4.877055e+01 7.913052e-01
32400000 -4.912886e+01 7.922796e-01
33900000 -4.944039e+01 7.996955e-01
37600000 -4.855334e+01 8.071888e-01
39300000 -4.876897e+01 8.080850e-01
41400000 -4.811201e+01 8.150966e-01
43700000 -3.839437e+01 3.691376e+00
50400000 -3.842570e+01 3.691277e+00
52700000 -3.833709e+01 3.691020e+00
55600000 -3.826529e+01 3.688546e+00
58000000 -3.579059e+01 3.686604e+00
61900000 -3.586888e+01 3.680056e+00
64400000 -3.605176e+01 3.680003e+00
67900000 -3.608856e+01 3.679994e+00
70600000 -3.604437e+01 3.679095e+00
73000000 -3.526243e+01 3.678502e+00
75700000 -3.510936e+01 3.678297e+00
78100000 -3.469297e+01 3.678258e+00
81600000 -3.466140e+01 3.678146e+00
84000000 -3.466881e+01 3.677930e+00
86700000 -3.410039e+01 3.677382e+00
89600000 -3.354361e+01 3.677532e+00
91900000 -3.368369e+01 3.677477e+00
97000000 -3.362044e+01 3.677242e+00
99300000 -3.346736e+01 3.676932e+00
108400000 -3.044887e+01 3.639260e+00
111100000 -3.036436e+01 3.638912e+00
119800000 -3.056191e+01 3.639015e+00
124100000 -3.058231e+01 3.638811e+00
128400000 -3.040360e+01 3.638492e+00
132800000 -3.047309e+01 3.638455e+00
137200000 -3.031198e+01 3.638397e+00
142700000 -3.015509e+01 3.638485e+00
147000000 -2.987193e+01 3.638492e+00
153300000 -3.007441e+01 3.638566e+00
160400000 -3.002219e+01 3.638710e+00
164700000 -2.998932e+01 3.638491e+00
169000000 -3.006618e+01 3.638831e+00
173500000 -2.989974e+01 3.638809e+00
178100000 -3.003922e+01 3.637313e+00
182600000 -2.985667e+01 3.637727e+00
188300000 -2.711037e+01 3.642830e+00
201000000 -2.381592e+01 3.624735e+00
205700000 -2.373245e+01 3.624858e+00
217600000 -2.348294e+01 3.627343e+00
222300000 -2.365594e+01 3.627290e+00
231800000 -2.321399e+01 3.628550e+00
236500000 -2.336781e+01 3.628553e+00
240900000 -2.328087e+01 3.628622e+00
245200000 -2.335851e+01 3.628644e+00
249500000 -2.329006e+01 3.628418e+00
253800000 -2.323923e+01 3.628469e+00
259300000 -2.312043e+01 3.628557e+00
264000000 -2.334295e+01 3.628639e+00
269500000 -2.334382e+01 3.628641e+00
275000000 -2.320911e+01 3.628561e+00
279700000 -2.309297e+01 3.628370e+00
284400000 -2.320068e+01 3.628379e+00
290300000 -2.328146e+01 3.628641e+00
296200000 -2.323723e+01 3.628613e+00
300600000 -2.321474e+01 3.628310e+00
304900000 -2.320512e+01 3.628156e+00
309200000 -2.304958e+01 3.627896e+00
314900000 -2.296628e+01 3.627006e+00
320200000 -2.281486e+01 3.627005e+00


1000000 -5.160018e+01 9.872908e-02
3000000 -5.133525e+01 9.645532e-02
5200000 -5.198790e+01 8.238991e-02
6600000 -5.127026e+01 8.243221e-02
9900000 -5.145402e+01 8.222245e-02
15200000 -5.092018e+01 8.679389e-02
22100000 -5.048244e+01 6.841298e-01
24400000 -4.412721e+01 7.695793e-01
27300000 -4.375984e+01 7.697457e-01
29400000 -3.817460e+01 7.751326e-01
31300000 -3.461556e+01 7.752534e-01
33500000 -3.000592e+01 1.033377e+00
36000000 -3.020553e+01 1.036542e+00
37300000 -2.997890e+01 1.037379e+00
38600000 -3.013825e+01 1.037872e+00
41500000 -2.658648e+01 1.073306e+00
43000000 -2.623567e+01 1.076867e+00
45000000 -2.248402e+01 1.128142e+00
47000000 -1.839695e+01 1.259954e+00
48700000 -1.761290e+01 1.276495e+00
50000000 -1.699831e+01 1.276591e+00
51700000 -1.685342e+01 1.281857e+00
53700000 -1.623310e+01 1.327634e+00
55400000 -1.585837e+01 1.362166e+00
57400000 -1.617330e+01 1.437439e+00
59300000 -1.647898e+01 1.596238e+00
61200000 -1.569198e+01 1.695959e+00
63200000 -1.455222e+01 1.827450e+00
65000000 -1.362966e+01 1.867299e+00
66900000 -1.283236e+01 1.877288e+00
68800000 -1.234031e+01 1.886087e+00
70800000 -1.261363e+01 1.925830e+00
72700000 -1.203043e+01 1.937560e+00
74100000 -1.195444e+01 1.939155e+00
75800000 -1.156129e+01 1.944858e+00
77600000 -1.125908e+01 1.956109e+00
78900000 -1.136420e+01 1.956637e+00
80700000 -1.117348e+01 1.968061e+00
83000000 -1.112953e+01 1.972388e+00
85500000 -1.110812e+01 1.979520e+00
86800000 -1.100257e+01 1.979887e+00
88100000 -1.099236e+01 1.980352e+00
89500000 -1.104424e+01 1.980592e+00
93200000 -1.102038e+01 1.985182e+00
94500000 -1.097389e+01 1.985544e+00
95800000 -1.101806e+01 1.985715e+00
97200000 -1.094136e+01 1.986241e+00
99300000 -1.105841e+01 1.987504e+00
101100000 -1.084517e+01 1.999843e+00
102600000 -1.104673e+01 2.000053e+00
104000000 -1.093803e+01 2.000108e+00
106300000 -1.084072e+01 2.003365e+00
109200000 -1.087890e+01 2.024607e+00
110600000 -1.081427e+01 2.026953e+00
112300000 -1.071856e+01 2.037942e+00
114100000 -1.055137e+01 2.041645e+00
117800000 -1.055922e+01 2.046311e+00
119100000 -1.061408e+01 2.046943e+00
121100000 -1.065449e+01 2.088513e+00
123000000 -1.049749e+01 2.099293e+00
124500000 -1.040763e+01 2.101566e+00
126300000 -1.037926e+01 2.113844e+00
128000000 -1.023848e+01 2.118009e+00
129700000 -1.031138e+01 2.118266e+00
131100000 -1.034372e+01 2.118999e+00
132700000 -1.023677e+01 2.122738e+00
134400000 -1.026098e+01 2.130926e+00
135900000 -1.024179e+01 2.135079e+00
137200000 -1.028102e+01 2.135194e+00
138600000 -1.020294e+01 2.135711e+00
139900000 -1.025711e+01 2.135871e+00
141200000 -1.020431e+01 2.136013e+00
142600000 -1.037261e+01 2.136662e+00
145900000 -1.023182e+01 2.138537e+00
148000000 -1.014766e+01 2.142231e+00
150500000 -1.006566e+01 2.174790e+00
152200000 -1.000845e+01 2.181362e+00
156700000 -1.008808e+01 2.190386e+00
158000000 -1.002063e+01 2.190986e+00
159600000 -9.946447e+00 2.192552e+00


1000000 -5.200879e+01 9.897728e-02
3200000 -5.153658e+01 1.613190e-01
4500000 -5.109281e+01 1.613618e-01
5800000 -5.147840e+01 1.611300e-01
8000000 -5.161341e+01 1.838883e-01
9400000 -5.067584e+01 1.849366e-01
10700000 -5.146927e+01 1.853131e-01
12300000 -5.127094e+01 1.877548e-01
14800000 -4.632463e+01 1.624487e+00
16700000 -4.227553e+01 1.570061e+00
18800000 -4.034838e+01 1.561888e+00
20600000 -3.977840e+01 1.551402e+00
22000000 -3.984350e+01 1.549938e+00
23900000 -4.002632e+01 1.548972e+00
25900000 -4.266640e+01 1.441419e+00
28400000 -4.134282e+01 1.441429e+00
29700000 -4.130914e+01 1.442407e+00
32800000 -3.049506e+01 1.664125e+00
34700000 -2.580123e+01 1.878214e+00
36700000 -2.277106e+01 1.899516e+00
38800000 -1.881846e+01 1.937123e+00
40200000 -1.874521e+01 1.938886e+00
42000000 -1.728139e+01 1.946691e+00
43800000 -1.663942e+01 1.951332e+00
45600000 -1.628037e+01 1.959156e+00
47000000 -1.565194e+01 1.959720e+00
48700000 -1.550824e+01 1.964575e+00
50400000 -1.524742e+01 1.968688e+00
52100000 -1.523722e+01 1.971804e+00
54000000 -1.435609e+01 1.979812e+00
55900000 -1.360957e+01 2.008528e+00
57900000 -1.260124e+01 2.118955e+00
59700000 -1.117760e+01 2.252266e+00
61100000 -1.091112e+01 2.257138e+00
63600000 -1.106687e+01 2.255395e+00
65900000 -1.076746e+01 2.256076e+00
67600000 -1.051093e+01 2.259683e+00
69300000 -1.059452e+01 2.266747e+00
70900000 -1.050691e+01 2.276185e+00
73600000 -1.031351e+01 2.299845e+00
75200000 -1.014773e+01 2.306365e+00
76500000 -1.007385e+01 2.307007e+00
78100000 -9.975233e+00 2.317930e+00
80000000 -9.957892e+00 2.318695e+00
81300000 -1.006110e+01 2.318971e+00
82900000 -9.917798e+00 2.329159e+00
84800000 -9.997028e+00 2.334618e+00
87300000 -9.938069e+00 2.338099e+00
89200000 -9.791325e+00 2.369582e+00
90500000 -1.009115e+01 2.372870e+00
91800000 -9.794568e+00 2.373070e+00
93400000 -9.721712e+00 2.375989e+00
96500000 -9.588799e+00 2.389458e+00
97800000 -9.802884e+00 2.390187e+00
99600000 -9.480469e+00 2.400852e+00
101200000 -9.680597e+00 2.411358e+00
102500000 -9.471826e+00 2.412130e+00
103800000 -9.560046e+00 2.412820e+00
105700000 -9.343219e+00 2.431775e+00
107300000 -9.244586e+00 2.431804e+00
108700000 -9.371177e+00 2.433757e+00
110300000 -9.427050e+00 2.442105e+00
111700000 -9.403313e+00 2.442480e+00
114200000 -9.479935e+00 2.448588e+00
115500000 -9.452234e+00 2.448981e+00
118200000 -9.324751e+00 2.457065e+00
119900000 -9.262621e+00 2.457611e+00
121600000 -9.450914e+00 2.457730e+00
123300000 -9.322599e+00 2.466049e+00
124800000 -9.284611e+00 2.470826e+00
126200000 -9.289950e+00 2.472895e+00
128300000 -9.370326e+00 2.474714e+00
129600000 -9.363906e+00 2.474808e+00
131200000 -9.231782e+00 2.480425e+00
133000000 -9.232991e+00 2.483505e+00
139700000 -9.273424e+00 2.482940e+00
142000000 -9.367081e+00 2.483049e+00
144300000 -9.286912e+00 2.483235e+00
146600000 -9.299195e+00 2.483352e+00
149300000 -9.195634e+00 2.484425e+00


1000000 -5.173763e+01 9.870369e-02
3200000 -5.124131e+01 1.094666e-01
5100000 -5.159202e+01 1.044037e-01
7100000 -5.192930e+01 1.002269e-01
8900000 -5.157932e+01 1.002634e-01
10700000 -5.164596e+01 9.935008e-02
12800000 -5.094664e+01 1.860949e-01
14100000 -5.035441e+01 1.875746e-01
15900000 -4.933302e+01 2.191388e-01
22600000 -4.956324e+01 2.192875e-01
25200000 -4.943345e+01 2.209334e-01
28000000 -4.893296e+01 2.360813e-01
30400000 -4.882332e+01 2.361772e-01
33200000 -4.805830e+01 2.466015e-01
35500000 -4.819204e+01 2.471158e-01
38500000 -4.525621e+01 3.050401e-01
40800000 -4.561786e+01 3.053567e-01
44000000 -3.254795e+01 8.750136e-01
46500000 -3.212370e+01 8.942825e-01
49500000 -2.686529e+01 9.455151e-01
52700000 -2.130814e+01 1.104111e+00
55600000 -1.875182e+01 1.377885e+00
58500000 -1.650389e+01 1.419521e+00
61400000 -1.464763e+01 1.463087e+00
63900000 -1.449759e+01 1.464257e+00
66500000 -1.404156e+01 1.469629e+00
69400000 -1.356816e+01 1.496896e+00
72400000 -1.304130e+01 1.560096e+00
74900000 -1.301590e+01 1.574286e+00
77600000 -1.263012e+01 1.582375e+00
80200000 -1.242167e+01 1.583913e+00
82800000 -1.244714e+01 1.586560e+00
85700000 -1.215958e+01 1.611349e+00
88000000 -1.217580e+01 1.611910e+00
90700000 -1.212914e+01 1.616901e+00
93000000 -1.201877e+01 1.617035e+00
95300000 -1.213590e+01 1.617410e+00
98000000 -1.199363e+01 1.617688e+00
100300000 -1.199689e+01 1.617991e+00
104000000 -1.189291e+01 1.627122e+00
106700000 -1.181551e+01 1.645634e+00
109000000 -1.175468e+01 1.645755e+00
111700000 -1.168273e+01 1.651251e+00
114200000 -1.173662e+01 1.652775e+00
117200000 -1.163332e+01 1.721278e+00
119500000 -1.173674e+01 1.722896e+00
122100000 -1.148178e+01 1.729737e+00
124400000 -1.153123e+01 1.729763e+00
127100000 -1.140640e+01 1.733774e+00
129600000 -1.142910e+01 1.735015e+00
132500000 -1.126799e+01 1.759459e+00
135200000 -1.130120e+01 1.759965e+00
138100000 -1.124515e+01 1.772521e+00
140900000 -1.114507e+01 1.790189e+00
143800000 -1.112944e+01 1.809709e+00
146400000 -1.094887e+01 1.820619e+00
149100000 -1.080373e+01 1.823946e+00
151500000 -1.077560e+01 1.824002e+00
154400000 -1.079683e+01 1.839593e+00
157300000 -1.076584e+01 1.869864e+00
160000000 -1.092983e+01 1.906843e+00
162800000 -1.058693e+01 1.934684e+00
165700000 -1.046463e+01 1.949079e+00
168000000 -1.044391e+01 1.949546e+00
170800000 -1.039433e+01 1.953702e+00
173600000 -1.030684e+01 1.962788e+00
176000000 -1.036917e+01 1.963313e+00
178600000 -1.034462e+01 1.966595e+00
181500000 -1.028813e+01 2.010823e+00
183900000 -1.026666e+01 2.013478e+00
186700000 -1.010665e+01 2.024591e+00
189500000 -1.008846e+01 2.044540e+00
191900000 -1.008831e+01 2.045660e+00
194400000 -1.003729e+01 2.047842e+00
196700000 -9.962922e+00 2.048372e+00
199100000 -1.004819e+01 2.049157e+00
201500000 -1.002788e+01 2.049703e+00
205000000 -9.970562e+00 2.053212e+00
207300000 -1.000635e+01 2.053434e+00
209600000 -9.934485e+00 2.053816e+00

1000000 -5.175242e+01 9.979252e-02
3100000 -5.155153e+01 1.203990e-01
5200000 -5.171637e+01 1.200279e-01
6500000 -5.148911e+01 1.199502e-01
8300000 -5.113808e+01 1.248306e-01
10000000 -5.108661e+01 1.246423e-01
11900000 -5.106054e+01 1.454009e-01
13300000 -5.105904e+01 1.459745e-01
14600000 -5.161058e+01 1.459749e-01
16900000 -5.117150e+01 1.472649e-01
21000000 -4.111034e+01 1.309728e+00
22300000 -4.156343e+01 1.309625e+00
23900000 -4.095757e+01 1.308624e+00
26100000 -3.465019e+01 1.310572e+00
27500000 -3.436832e+01 1.310598e+00
29600000 -2.712321e+01 1.319655e+00
31500000 -2.487147e+01 1.331103e+00
33600000 -2.158355e+01 1.371358e+00
35200000 -2.113972e+01 1.376645e+00
37000000 -1.845929e+01 1.388105e+00
39000000 -1.640276e+01 1.412142e+00
40900000 -1.537204e+01 1.454282e+00
42200000 -1.537462e+01 1.454861e+00
43900000 -1.509898e+01 1.466305e+00
45200000 -1.502233e+01 1.466514e+00
46800000 -1.471611e+01 1.472186e+00
48800000 -1.374768e+01 1.542017e+00
51700000 -1.308770e+01 1.659161e+00
53400000 -1.285720e+01 1.676224e+00
55100000 -1.263263e+01 1.685115e+00
56400000 -1.237149e+01 1.685216e+00
58100000 -1.205260e+01 1.694861e+00
59500000 -1.209308e+01 1.696316e+00
61600000 -1.211263e+01 1.698235e+00
63000000 -1.208967e+01 1.699600e+00
64400000 -1.201660e+01 1.700699e+00
65700000 -1.193359e+01 1.700989e+00
67000000 -1.182856e+01 1.701403e+00
68700000 -1.193940e+01 1.702440e+00
70300000 -1.191823e+01 1.709903e+00
71700000 -1.167984e+01 1.711975e+00
73000000 -1.178411e+01 1.713568e+00
75100000 -1.169504e+01 1.715256e+00
76700000 -1.164243e+01 1.720928e+00
78100000 -1.172836e+01 1.722734e+00
79500000 -1.159926e+01 1.724737e+00
81600000 -1.180966e+01 1.820241e+00
83700000 -1.177753e+01 1.821054e+00
85400000 -1.140017e+01 1.823009e+00
86900000 -1.134925e+01 1.824327e+00
88400000 -1.136214e+01 1.827527e+00
90300000 -1.127190e+01 1.860112e+00
91800000 -1.132067e+01 1.874366e+00
93300000 -1.111153e+01 1.877052e+00
96000000 -1.092111e+01 1.886838e+00
97300000 -1.117813e+01 1.887309e+00
98600000 -1.108895e+01 1.887574e+00
100400000 -1.087667e+01 1.897678e+00
102300000 -1.109251e+01 1.899342e+00
104100000 -1.087428e+01 1.919454e+00
105800000 -1.103675e+01 1.937405e+00
107700000 -1.063083e+01 2.002009e+00
109200000 -1.079753e+01 2.002320e+00
110700000 -1.071591e+01 2.001634e+00
112400000 -1.069222e+01 2.002132e+00
113700000 -1.067555e+01 2.002197e+00
115600000 -1.058210e+01 2.024078e+00
117300000 -1.054749e+01 2.026507e+00
118600000 -1.041165e+01 2.026698e+00
119900000 -1.035758e+01 2.026871e+00
121200000 -1.047701e+01 2.027279e+00
122500000 -1.053652e+01 2.027491e+00
124300000 -1.057457e+01 2.038251e+00
125600000 -1.042896e+01 2.038924e+00
127300000 -1.045676e+01 2.050880e+00
128600000 -1.041435e+01 2.051796e+00
130300000 -1.040422e+01 2.066541e+00
131600000 -1.042165e+01 2.067426e+00
133200000 -1.040733e+01 2.080859e+00
135000000 -1.028427e+01 2.088658e+00


1000000 -5.148538e+01 9.940336e-02
3100000 -5.191777e+01 1.123583e-01
5300000 -5.130628e+01 1.935710e-01
7000000 -5.157283e+01 1.936997e-01
8700000 -5.125646e+01 1.943421e-01
10000000 -5.092115e+01 1.943615e-01
11400000 -5.107120e+01 1.950934e-01
12700000 -5.094652e+01 1.951677e-01
14000000 -5.124196e+01 1.956185e-01
15400000 -5.106615e+01 1.963592e-01
16900000 -5.150224e+01 1.963460e-01
18300000 -5.135124e+01 1.963669e-01
20500000 -4.937565e+01 4.039333e-01
24200000 -4.343785e+01 1.193224e+00
30700000 -4.349715e+01 1.195304e+00
32000000 -4.308039e+01 1.193515e+00
33700000 -4.218866e+01 1.203733e+00
35800000 -3.421161e+01 1.536892e+00
37700000 -2.896482e+01 1.754889e+00
39700000 -2.285347e+01 1.864457e+00
41700000 -2.016272e+01 1.942991e+00
43700000 -1.787924e+01 2.064496e+00
46200000 -1.756773e+01 2.098920e+00
48100000 -1.618996e+01 2.132090e+00
49900000 -1.546891e+01 2.156669e+00
51300000 -1.528590e+01 2.157281e+00
53100000 -1.477164e+01 2.174320e+00
54800000 -1.469073e+01 2.179749e+00
56100000 -1.459163e+01 2.180419e+00
57700000 -1.437638e+01 2.186444e+00
60600000 -1.417011e+01 2.215199e+00
61900000 -1.409506e+01 2.216754e+00
63700000 -1.377380e+01 2.235624e+00
65100000 -1.383512e+01 2.237595e+00
67000000 -1.335442e+01 2.290293e+00
69000000 -1.229351e+01 2.504544e+00
70400000 -1.238991e+01 2.518494e+00
72200000 -1.179109e+01 2.515308e+00
73800000 -1.151722e+01 2.518751e+00
76700000 -1.147001e+01 2.538501e+00
78100000 -1.155746e+01 2.540695e+00
79400000 -1.134132e+01 2.540974e+00
81200000 -1.152135e+01 2.553742e+00
82700000 -1.136711e+01 2.555010e+00
84400000 -1.127052e+01 2.562589e+00
85900000 -1.113306e+01 2.564020e+00
87800000 -1.117177e+01 2.593005e+00
89600000 -1.101116e+01 2.600398e+00
90900000 -1.110342e+01 2.600643e+00
93000000 -1.119597e+01 2.714187e+00
94600000 -1.109738e+01 2.740383e+00
96400000 -1.090798e+01 2.772682e+00
97700000 -1.096582e+01 2.773306e+00
99300000 -1.092268e+01 2.776414e+00
100700000 -1.067545e+01 2.777193e+00
102400000 -1.091366e+01 2.785900e+00
108900000 -1.084604e+01 2.794407e+00
111200000 -1.064825e+01 2.804313e+00
113300000 -1.059699e+01 2.805253e+00
114600000 -1.057309e+01 2.805457e+00
116300000 -1.059927e+01 2.816543e+00
117900000 -1.067466e+01 2.819113e+00
119800000 -1.069794e+01 2.819174e+00
121300000 -1.055906e+01 2.823999e+00
122800000 -1.045081e+01 2.825604e+00
124400000 -1.063774e+01 2.835147e+00
125800000 -1.041906e+01 2.836360e+00
127200000 -1.048630e+01 2.838472e+00
130100000 -1.072130e+01 2.877542e+00
131900000 -1.036973e+01 2.884193e+00
133200000 -1.054326e+01 2.884281e+00
134800000 -1.033328e+01 2.886568e+00
136300000 -1.029396e+01 2.887296e+00
137600000 -1.040155e+01 2.887569e+00
140300000 -1.027133e+01 2.897168e+00
141800000 -1.026497e+01 2.901033e+00
143500000 -1.045501e+01 2.905080e+00
145300000 -1.028547e+01 2.920156e+00
146600000 -1.031450e+01 2.921394e+00
147900000 -1.017322e+01 2.921799e+00


1000000 -5.159815e+01 9.900497e-02
3100000 -5.130684e+01 1.423499e-01
4600000 -5.121982e+01 1.422146e-01
6000000 -5.111852e+01 1.421751e-01
7600000 -5.147629e+01 1.401582e-01
9600000 -5.156667e+01 1.221482e-01
11900000 -4.774933e+01 4.440965e-01
13200000 -4.784668e+01 4.447698e-01
14700000 -4.792604e+01 4.474306e-01
16900000 -3.755143e+01 9.152161e-01
18900000 -2.864984e+01 1.491399e+00
20800000 -2.522671e+01 1.641633e+00
22100000 -2.538042e+01 1.641745e+00
24100000 -2.219863e+01 1.586582e+00
26000000 -2.050397e+01 1.512742e+00
27800000 -1.874295e+01 1.477398e+00
29600000 -1.707941e+01 1.454580e+00
31500000 -1.551033e+01 1.440897e+00
33000000 -1.537761e+01 1.439758e+00
34900000 -1.534595e+01 1.430639e+00
36600000 -1.448000e+01 1.431077e+00
40700000 -1.442772e+01 1.432032e+00
42500000 -1.446906e+01 1.435670e+00
45400000 -1.452081e+01 1.453786e+00
46700000 -1.451694e+01 1.454130e+00
48500000 -1.362896e+01 1.457568e+00
50400000 -1.298837e+01 1.466445e+00
51800000 -1.307829e+01 1.467242e+00
53100000 -1.301766e+01 1.467398e+00
54600000 -1.293465e+01 1.467718e+00
55900000 -1.262025e+01 1.467910e+00
58800000 -1.263513e+01 1.475420e+00
60600000 -1.256452e+01 1.489541e+00
62300000 -1.234979e+01 1.494249e+00
64200000 -1.242668e+01 1.504581e+00
66100000 -1.224828e+01 1.509133e+00
67700000 -1.199782e+01 1.509521e+00
69400000 -1.191660e+01 1.510576e+00
72100000 -1.188521e+01 1.515960e+00
73400000 -1.182839e+01 1.516270e+00
75100000 -1.159634e+01 1.522899e+00
76400000 -1.168842e+01 1.523256e+00
78400000 -1.228152e+01 1.673105e+00
80200000 -1.136279e+01 1.682993e+00
81900000 -1.117375e+01 1.690201e+00
83200000 -1.117171e+01 1.690425e+00
84700000 -1.106181e+01 1.690960e+00
87400000 -1.107916e+01 1.698211e+00
89500000 -1.109597e+01 1.698294e+00
91200000 -1.081274e+01 1.708806e+00
92500000 -1.082886e+01 1.709446e+00
93800000 -1.094591e+01 1.709927e+00
95300000 -1.082316e+01 1.711691e+00
96800000 -1.074691e+01 1.712746e+00
98500000 -1.085151e+01 1.713042e+00
100000000 -1.074202e+01 1.715673e+00
101300000 -1.087516e+01 1.716032e+00
103000000 -1.073158e+01 1.731866e+00
104300000 -1.082197e+01 1.734158e+00
105600000 -1.065294e+01 1.734652e+00
107500000 -1.061611e+01 1.735523e+00
109000000 -1.063367e+01 1.736976e+00
110300000 -1.060809e+01 1.737134e+00
112600000 -1.067468e+01 1.739711e+00
113900000 -1.057452e+01 1.739948e+00
115700000 -1.046788e+01 1.757039e+00
117200000 -1.040413e+01 1.759181e+00
118600000 -1.047725e+01 1.760704e+00
120100000 -1.032280e+01 1.761815e+00
121500000 -1.036620e+01 1.762270e+00
123200000 -1.035058e+01 1.762465e+00
124700000 -1.044426e+01 1.763078e+00
126000000 -1.042107e+01 1.763319e+00
127300000 -1.043896e+01 1.763447e+00
128600000 -1.042446e+01 1.763969e+00
130500000 -1.037607e+01 1.775067e+00
131900000 -1.048529e+01 1.775123e+00
133500000 -1.040948e+01 1.776847e+00
135000000 -1.031823e+01 1.778167e+00
136300000 -1.048879e+01 1.778632e+00


1000000 -5.190596e+01 9.903725e-02
3100000 -5.146954e+01 1.018416e-01
5400000 -5.148446e+01 1.277320e-01
7100000 -5.173503e+01 1.277093e-01
8700000 -5.154612e+01 1.290812e-01
10100000 -5.089080e+01 1.291230e-01
12200000 -5.063491e+01 1.955936e-01
13700000 -5.037583e+01 1.983805e-01
15400000 -5.081312e+01 1.984194e-01
17700000 -5.092316e+01 2.000329e-01
19200000 -5.029446e+01 2.016620e-01
21100000 -5.019585e+01 2.493294e-01
22600000 -4.993319e+01 2.518167e-01
24400000 -4.867916e+01 2.832907e-01
26600000 -4.116453e+01 7.810381e-01
28200000 -4.072297e+01 7.906374e-01
30400000 -2.591941e+01 2.074393e+00
33700000 -2.288506e+01 2.078167e+00
35000000 -2.267585e+01 2.078342e+00
37000000 -2.078204e+01 2.088062e+00
38900000 -1.883198e+01 2.084797e+00
40800000 -1.517652e+01 2.098165e+00
42600000 -1.440993e+01 2.101824e+00
44400000 -1.407653e+01 2.103217e+00
46000000 -1.360274e+01 2.102185e+00
47600000 -1.287239e+01 2.100806e+00
49000000 -1.305276e+01 2.100833e+00
50300000 -1.305584e+01 2.100864e+00
51600000 -1.307638e+01 2.101101e+00
53500000 -1.257030e+01 2.114812e+00
54800000 -1.230372e+01 2.115111e+00
56300000 -1.223215e+01 2.115456e+00
57900000 -1.213095e+01 2.117183e+00
59800000 -1.202720e+01 2.117658e+00
61700000 -1.171567e+01 2.131611e+00
63500000 -1.128660e+01 2.156955e+00
64800000 -1.134109e+01 2.157125e+00
66600000 -1.118460e+01 2.169988e+00
67900000 -1.116466e+01 2.170537e+00
69500000 -1.104086e+01 2.176543e+00
70800000 -1.077030e+01 2.176579e+00
72600000 -1.078980e+01 2.180562e+00
74500000 -1.086380e+01 2.190851e+00
75800000 -1.069446e+01 2.190985e+00
77700000 -1.066937e+01 2.210118e+00
79400000 -1.039295e+01 2.211027e+00
81100000 -1.040531e+01 2.216487e+00
82600000 -1.030757e+01 2.217087e+00
84300000 -1.035114e+01 2.217339e+00
86000000 -1.037796e+01 2.219730e+00
87300000 -1.030952e+01 2.219825e+00
88700000 -1.042725e+01 2.220568e+00
90000000 -1.015145e+01 2.220868e+00
91600000 -1.028327e+01 2.225420e+00
93400000 -1.021942e+01 2.240564e+00
94700000 -1.031534e+01 2.240777e+00
96300000 -1.035038e+01 2.240789e+00
97700000 -1.022762e+01 2.241287e+00
99000000 -1.019114e+01 2.241377e+00
100300000 -1.035382e+01 2.241539e+00
101700000 -1.020706e+01 2.241880e+00
103300000 -1.025671e+01 2.243437e+00
104600000 -1.019305e+01 2.243614e+00
105900000 -1.024354e+01 2.243727e+00
107200000 -1.009861e+01 2.244122e+00
109000000 -1.003157e+01 2.258442e+00
110600000 -1.007835e+01 2.258461e+00
112000000 -1.005181e+01 2.259482e+00
114700000 -1.012513e+01 2.269789e+00
116000000 -1.021087e+01 2.270263e+00
118100000 -1.020485e+01 2.272690e+00
119500000 -1.003664e+01 2.274443e+00
121300000 -9.959481e+00 2.278820e+00
122600000 -9.978445e+00 2.279117e+00
124000000 -1.002189e+01 2.279832e+00
125300000 -9.940760e+00 2.280008e+00
127400000 -9.974721e+00 2.280696e+00
128800000 -1.004248e+01 2.281307e+00
130100000 -1.005304e+01 2.281573e+00
134600000 -9.918365e+00 2.287801e+00


1000000 -5.176145e+01 9.917463e-02
3200000 -5.130132e+01 1.037057e-01
4900000 -5.145934e+01 1.055029e-01
6900000 -5.153958e+01 1.125255e-01
8800000 -5.071395e+01 1.234628e-01
10900000 -5.099518e+01 1.235274e-01
12200000 -5.140997e+01 1.236187e-01
13900000 -5.119394e+01 1.279561e-01
17400000 -4.823992e+01 3.703307e-01
18700000 -4.802560e+01 3.722385e-01
25200000 -3.165457e+01 1.449121e+00
27300000 -3.095053e+01 1.504637e+00
29300000 -2.706621e+01 1.633051e+00
31400000 -2.496855e+01 1.876668e+00
33300000 -2.034794e+01 1.927404e+00
35000000 -1.750516e+01 1.930656e+00
37900000 -1.659719e+01 1.936378e+00
39700000 -1.595224e+01 1.939091e+00
41600000 -1.549264e+01 1.938734e+00
43200000 -1.538593e+01 1.938584e+00
45000000 -1.415912e+01 1.940420e+00
46300000 -1.415788e+01 1.940540e+00
48000000 -1.402893e+01 1.946064e+00
49300000 -1.408154e+01 1.946059e+00
52400000 -1.396048e+01 1.959482e+00
54100000 -1.311772e+01 1.962307e+00
55800000 -1.305101e+01 1.965704e+00
57700000 -1.275769e+01 1.992443e+00
59200000 -1.288615e+01 1.996618e+00
61000000 -1.278247e+01 1.997894e+00
62500000 -1.232787e+01 1.998770e+00
64400000 -1.236589e+01 2.010564e+00
65700000 -1.224217e+01 2.012230e+00
67000000 -1.250673e+01 2.012367e+00
68400000 -1.224435e+01 2.013015e+00
69900000 -1.220593e+01 2.014665e+00
72200000 -1.220284e+01 2.021478e+00
74300000 -1.205140e+01 2.112702e+00
76000000 -1.206312e+01 2.183178e+00
77900000 -1.144067e+01 2.198559e+00
79200000 -1.136740e+01 2.198977e+00
81000000 -1.136544e+01 2.202129e+00
82600000 -1.112985e+01 2.204235e+00
84100000 -1.116918e+01 2.206241e+00
85900000 -1.121228e+01 2.217042e+00
87500000 -1.106494e+01 2.217075e+00
88800000 -1.110027e+01 2.217462e+00
90400000 -1.102283e+01 2.220933e+00
92100000 -1.110954e+01 2.221000e+00
93500000 -1.105716e+01 2.221394e+00
95300000 -1.094116e+01 2.230364e+00
97100000 -1.092614e+01 2.247491e+00
98400000 -1.068273e+01 2.248256e+00
100500000 -1.079829e+01 2.250451e+00
101800000 -1.078337e+01 2.250665e+00
103100000 -1.076593e+01 2.250895e+00
105600000 -1.065206e+01 2.253844e+00
107100000 -1.083086e+01 2.255995e+00
108600000 -1.074635e+01 2.257986e+00
110000000 -1.064398e+01 2.259884e+00
111400000 -1.065346e+01 2.261744e+00
113100000 -1.071251e+01 2.262302e+00
114800000 -1.051258e+01 2.268154e+00
116100000 -1.066932e+01 2.268485e+00
117400000 -1.067971e+01 2.268902e+00
119100000 -1.054136e+01 2.277033e+00
120400000 -1.058706e+01 2.277337e+00
122700000 -1.053684e+01 2.281210e+00
124500000 -1.050985e+01 2.307656e+00
126200000 -1.061947e+01 2.356173e+00
128000000 -1.066539e+01 2.515523e+00
129700000 -1.009575e+01 2.537919e+00
131700000 -9.909012e+00 2.572885e+00
133400000 -9.660568e+00 2.575522e+00
134700000 -9.525788e+00 2.575561e+00
136000000 -9.620246e+00 2.575905e+00
137300000 -9.630543e+00 2.576126e+00
139000000 -9.651979e+00 2.584375e+00
140600000 -9.471055e+00 2.585969e+00
142000000 -9.747740e+00 2.586006e+00


1000000 -5.167741e+01 9.854968e-02
4500000 -5.129495e+01 1.372862e-01
6000000 -5.140250e+01 1.369700e-01
7400000 -5.129208e+01 1.368859e-01
9100000 -5.113971e+01 1.352007e-01
10400000 -5.117251e+01 1.352322e-01
11800000 -5.119841e+01 1.353117e-01
13200000 -5.131185e+01 1.353639e-01
14600000 -5.134652e+01 1.353749e-01
16000000 -5.165377e+01 1.355931e-01
18100000 -4.973512e+01 2.649210e-01
19500000 -4.980011e+01 2.733029e-01
21300000 -4.936216e+01 2.877783e-01
23300000 -4.717268e+01 3.721055e-01
25600000 -3.961093e+01 1.660102e+00
26900000 -3.735430e+01 1.660241e+00
29000000 -2.621435e+01 1.623796e+00
31100000 -2.282425e+01 1.785692e+00
33100000 -1.908929e+01 1.918795e+00
35000000 -1.663847e+01 1.957384e+00
36900000 -1.461882e+01 1.966539e+00
38800000 -1.396147e+01 1.978953e+00
40600000 -1.289971e+01 1.982792e+00
42100000 -1.307501e+01 1.983265e+00
43900000 -1.267238e+01 1.984793e+00
45700000 -1.217337e+01 1.986628e+00
47000000 -1.209641e+01 1.986711e+00
48700000 -1.194913e+01 1.988608e+00
50300000 -1.184891e+01 1.989989e+00
51900000 -1.191715e+01 1.991507e+00
53500000 -1.152184e+01 1.995705e+00
55100000 -1.153904e+01 1.997981e+00
56400000 -1.162210e+01 1.998236e+00
58700000 -1.145021e+01 2.000061e+00
60000000 -1.151196e+01 2.000152e+00
61500000 -1.126465e+01 2.001700e+00
64000000 -1.122038e+01 2.008434e+00
65300000 -1.128541e+01 2.008776e+00
66700000 -1.143277e+01 2.008831e+00
68800000 -1.152921e+01 2.009895e+00
70300000 -1.128820e+01 2.013871e+00
72800000 -1.118617e+01 2.018366e+00
74800000 -1.087594e+01 2.071120e+00
76400000 -1.084899e+01 2.077714e+00
78000000 -1.080098e+01 2.080895e+00
79300000 -1.072678e+01 2.081423e+00
81100000 -1.066858e+01 2.095875e+00
83000000 -1.070865e+01 2.138935e+00
84800000 -1.031486e+01 2.155096e+00
86200000 -1.040851e+01 2.155184e+00
87500000 -1.041500e+01 2.155511e+00
89200000 -1.037832e+01 2.155913e+00
90500000 -1.042906e+01 2.156016e+00
92100000 -1.034318e+01 2.156756e+00
93400000 -1.042117e+01 2.156984e+00
95100000 -1.036088e+01 2.157205e+00
97400000 -1.041180e+01 2.163736e+00
98800000 -1.029247e+01 2.166024e+00
102900000 -1.037485e+01 2.174157e+00
104300000 -1.035178e+01 2.175914e+00
105700000 -1.019698e+01 2.178543e+00
107400000 -1.036179e+01 2.190599e+00
109100000 -1.008506e+01 2.200321e+00
110500000 -1.013315e+01 2.204651e+00
112400000 -1.017910e+01 2.225876e+00
114100000 -1.017402e+01 2.229019e+00
119800000 -1.006044e+01 2.230085e+00
121100000 -1.004796e+01 2.230220e+00
122700000 -1.006972e+01 2.235134e+00
127200000 -1.006071e+01 2.252540e+00
130100000 -1.007322e+01 2.284384e+00
131900000 -9.944386e+00 2.290422e+00
133600000 -9.931221e+00 2.292295e+00
135100000 -9.775266e+00 2.292926e+00
136400000 -9.865537e+00 2.293060e+00
137900000 -9.817157e+00 2.296383e+00
139700000 -9.901010e+00 2.302462e+00
141400000 -9.944932e+00 2.302660e+00
142900000 -9.713815e+00 2.305762e+00
144400000 -9.793228e+00 2.307554e+00


1000000 -5.157825e+01 9.645006e-02
3200000 -5.178789e+01 9.081426e-02
4600000 -5.111212e+01 9.084718e-02
5900000 -5.191253e+01 9.081484e-02
7400000 -5.157396e+01 9.123297e-02
8800000 -5.097518e+01 9.140827e-02
10100000 -5.140953e+01 9.151921e-02
12200000 -5.164717e+01 1.398840e-01
13500000 -5.134099e+01 1.403049e-01
14900000 -5.139860e+01 1.413988e-01
19000000 -4.850746e+01 1.819330e+00
20400000 -4.905468e+01 1.817842e+00
22100000 -4.856330e+01 1.816794e+00
23900000 -4.402779e+01 1.785325e+00
26000000 -3.251799e+01 1.638784e+00
27300000 -3.101827e+01 1.637017e+00
29000000 -3.065769e+01 1.637164e+00
31000000 -2.834631e+01 1.629165e+00
32300000 -2.871286e+01 1.629128e+00
34100000 -2.596844e+01 1.623562e+00
37400000 -2.367161e+01 1.596031e+00
39400000 -1.901143e+01 1.774944e+00
41300000 -1.659376e+01 1.795727e+00
43100000 -1.603838e+01 1.800066e+00
44900000 -1.510360e+01 1.789960e+00
46900000 -1.425298e+01 1.761205e+00
48200000 -1.409590e+01 1.760390e+00
50000000 -1.397961e+01 1.755247e+00
53100000 -1.358596e+01 1.762172e+00
54500000 -1.361055e+01 1.762712e+00
56200000 -1.326219e+01 1.772478e+00
58100000 -1.221536e+01 1.832561e+00
60100000 -1.219483e+01 2.134577e+00
61400000 -1.221962e+01 2.137138e+00
63200000 -1.162115e+01 2.157866e+00
64500000 -1.138185e+01 2.158729e+00
66500000 -1.110963e+01 2.185798e+00
68400000 -1.067478e+01 2.227370e+00
70400000 -1.062576e+01 2.258075e+00
71900000 -1.040736e+01 2.259836e+00
73800000 -1.025854e+01 2.267671e+00
75300000 -1.032981e+01 2.270418e+00
76600000 -1.025000e+01 2.270793e+00
77900000 -1.024014e+01 2.271091e+00
80400000 -1.015543e+01 2.290739e+00
81800000 -1.024259e+01 2.291186e+00
83200000 -1.008338e+01 2.297460e+00
85000000 -1.020221e+01 2.337669e+00
86700000 -9.875162e+00 2.387553e+00
88200000 -9.889037e+00 2.406379e+00
89600000 -9.796881e+00 2.406262e+00
91200000 -9.849368e+00 2.405484e+00
92600000 -9.800555e+00 2.405468e+00
94900000 -9.812785e+00 2.406299e+00
96700000 -9.841431e+00 2.421149e+00
98300000 -9.721485e+00 2.422794e+00
99600000 -9.611604e+00 2.422950e+00
101300000 -9.800843e+00 2.423597e+00
102700000 -9.647410e+00 2.424201e+00
104100000 -9.652322e+00 2.424474e+00
105500000 -9.869006e+00 2.425469e+00
107200000 -9.640707e+00 2.425876e+00
108600000 -9.686934e+00 2.427144e+00
110100000 -9.660698e+00 2.427637e+00
111800000 -9.653244e+00 2.427721e+00
113700000 -9.763159e+00 2.427726e+00
115400000 -9.703148e+00 2.427901e+00
117300000 -9.806397e+00 2.428818e+00
119200000 -9.680077e+00 2.428915e+00
121300000 -9.612231e+00 2.432355e+00
123000000 -9.642503e+00 2.438395e+00
124500000 -9.657808e+00 2.445833e+00
126600000 -9.619610e+00 2.451855e+00
128900000 -9.660051e+00 2.457974e+00
131200000 -9.566047e+00 2.465682e+00
133700000 -9.533945e+00 2.481872e+00
135000000 -9.558982e+00 2.482717e+00
136700000 -9.546849e+00 2.493919e+00
138100000 -9.732511e+00 2.494116e+00
139600000 -9.693733e+00 2.496232e+00


1000000 -5.147911e+01 9.928261e-02
3200000 -5.173043e+01 1.370815e-01
6500000 -5.090900e+01 1.691482e-01
8000000 -5.094855e+01 1.691498e-01
9400000 -5.106452e+01 1.692390e-01
10700000 -5.090836e+01 1.694748e-01
12200000 -5.035122e+01 1.704074e-01
13500000 -5.067913e+01 1.704813e-01
15500000 -4.984588e+01 2.020080e-01
16800000 -5.032254e+01 2.026183e-01
18300000 -5.024383e+01 2.044995e-01
19600000 -4.995346e+01 2.044833e-01
21200000 -4.968651e+01 2.073899e-01
23100000 -4.892721e+01 2.434728e-01
25300000 -4.286006e+01 6.826190e-01
28600000 -3.178965e+01 1.702504e+00
30600000 -2.910262e+01 2.283844e+00
32100000 -2.878852e+01 2.286347e+00
35400000 -2.517416e+01 2.327836e+00
37400000 -2.155258e+01 2.392387e+00
39400000 -1.452885e+01 2.417119e+00
41200000 -1.339083e+01 2.422359e+00
43100000 -1.278842e+01 2.426893e+00
44800000 -1.225437e+01 2.429696e+00
46600000 -1.202427e+01 2.428781e+00
48200000 -1.121028e+01 2.427405e+00
49500000 -1.115127e+01 2.427252e+00
51100000 -1.113518e+01 2.426628e+00
52700000 -1.107934e+01 2.425253e+00
54000000 -1.105639e+01 2.425350e+00
55600000 -1.061558e+01 2.427595e+00
57200000 -1.057711e+01 2.431714e+00
59000000 -1.063696e+01 2.449144e+00
60800000 -1.055301e+01 2.451060e+00
62100000 -1.052645e+01 2.450990e+00
63900000 -1.006455e+01 2.450140e+00
65200000 -1.004014e+01 2.450206e+00
66500000 -1.009696e+01 2.450309e+00
67900000 -1.012210e+01 2.451220e+00
69300000 -1.013996e+01 2.451944e+00
71400000 -1.006057e+01 2.453882e+00
72800000 -1.011107e+01 2.454072e+00
74100000 -1.000598e+01 2.454367e+00
75900000 -9.966245e+00 2.462985e+00
77300000 -9.808464e+00 2.463388e+00
80000000 -9.981531e+00 2.471106e+00
81300000 -1.000352e+01 2.471352e+00
83800000 -9.885851e+00 2.472339e+00
85900000 -9.892741e+00 2.473136e+00
87200000 -9.841085e+00 2.473229e+00
88800000 -9.801373e+00 2.474138e+00
90100000 -9.769397e+00 2.474304e+00
92600000 -9.771282e+00 2.479070e+00
94500000 -9.698521e+00 2.480134e+00
96600000 -9.661322e+00 2.480193e+00
98000000 -9.849606e+00 2.481049e+00
99300000 -9.760918e+00 2.481291e+00
101200000 -9.701437e+00 2.495232e+00
103900000 -9.951703e+00 2.553542e+00
105200000 -9.894985e+00 2.555299e+00
107000000 -9.479381e+00 2.562892e+00
108400000 -9.330985e+00 2.563563e+00
110000000 -9.417349e+00 2.565592e+00
111300000 -9.436152e+00 2.565723e+00
113600000 -9.344770e+00 2.567812e+00
114900000 -9.498176e+00 2.568126e+00
116600000 -9.447763e+00 2.568248e+00
117900000 -9.308420e+00 2.568351e+00
119400000 -9.365445e+00 2.571601e+00
121100000 -9.386628e+00 2.572051e+00
122500000 -9.206404e+00 2.573884e+00
124200000 -9.307196e+00 2.574396e+00
126300000 -9.247174e+00 2.574450e+00
128000000 -9.254961e+00 2.580204e+00
129700000 -9.297937e+00 2.580883e+00
132200000 -9.221582e+00 2.588648e+00
134700000 -9.352228e+00 2.600183e+00
136400000 -9.270154e+00 2.633107e+00
138300000 -9.099817e+00 2.679040e+00
140000000 -9.098544e+00 2.696158e+00


1000000 -5.169671e+01 9.997174e-02
3200000 -5.149841e+01 1.198263e-01
5200000 -5.174939e+01 1.200177e-01
6900000 -5.179867e+01 1.200856e-01
8300000 -5.126614e+01 1.201503e-01
9600000 -5.133057e+01 1.201340e-01
11100000 -5.152555e+01 1.205436e-01
14000000 -5.111793e+01 1.394413e-01
15900000 -5.143044e+01 1.395114e-01
18000000 -5.177778e+01 1.399193e-01
20400000 -4.833894e+01 7.186762e-01
22100000 -4.804080e+01 7.218727e-01
23800000 -4.826557e+01 7.340158e-01
25200000 -4.759386e+01 7.333020e-01
27100000 -4.168276e+01 6.724274e-01
28400000 -4.147947e+01 6.734609e-01
29800000 -4.157091e+01 6.741238e-01
32000000 -3.893225e+01 9.717653e-01
34500000 -3.867154e+01 1.118274e+00
36500000 -2.457451e+01 1.352690e+00
38700000 -1.818072e+01 1.439604e+00
40500000 -1.632944e+01 1.473299e+00
42500000 -1.521593e+01 1.470629e+00
44600000 -1.466619e+01 1.510139e+00
46300000 -1.474079e+01 1.510448e+00
48200000 -1.365577e+01 1.519833e+00
50200000 -1.335271e+01 1.547304e+00
51700000 -1.321592e+01 1.549985e+00
53500000 -1.309987e+01 1.554962e+00
54800000 -1.288909e+01 1.555096e+00
56600000 -1.239688e+01 1.567618e+00
57900000 -1.241023e+01 1.567995e+00
59700000 -1.233661e+01 1.576720e+00
61000000 -1.241345e+01 1.577034e+00
63900000 -1.214836e+01 1.590693e+00
65800000 -1.224696e+01 1.630267e+00
67700000 -1.177398e+01 1.704486e+00
69600000 -1.155152e+01 1.788483e+00
71200000 -1.143995e+01 1.822386e+00
72800000 -1.114756e+01 1.832629e+00
74500000 -1.094246e+01 1.832635e+00
75900000 -1.095379e+01 1.832817e+00
77600000 -1.085307e+01 1.834207e+00
78900000 -1.073559e+01 1.834357e+00
80700000 -1.083050e+01 1.840174e+00
82400000 -1.075647e+01 1.840813e+00
84300000 -1.055854e+01 1.852791e+00
85600000 -1.060603e+01 1.853296e+00
87400000 -1.013559e+01 1.870915e+00
88700000 -1.004216e+01 1.871350e+00
91000000 -1.004882e+01 1.871826e+00
92900000 -1.002366e+01 1.871965e+00
94200000 -1.004893e+01 1.872172e+00
95500000 -9.970229e+00 1.872398e+00
96800000 -1.007054e+01 1.872803e+00
98500000 -1.013405e+01 1.873347e+00
99800000 -1.006350e+01 1.873586e+00
102300000 -1.000751e+01 1.881499e+00
103700000 -1.006061e+01 1.881566e+00
105300000 -1.010998e+01 1.883404e+00
106600000 -1.004704e+01 1.883437e+00
108000000 -9.968968e+00 1.884231e+00
109500000 -1.002923e+01 1.885850e+00
110800000 -1.000159e+01 1.886116e+00
112100000 -1.008583e+01 1.886697e+00
113500000 -9.887889e+00 1.887370e+00
115200000 -1.010420e+01 1.887819e+00
116500000 -9.949339e+00 1.888137e+00
120600000 -1.001889e+01 1.900959e+00
122400000 -9.932392e+00 1.956558e+00
124200000 -9.823290e+00 2.014384e+00
125600000 -9.708726e+00 2.021302e+00
126900000 -9.814663e+00 2.021132e+00
128300000 -9.843033e+00 2.020973e+00
130800000 -9.801785e+00 2.022078e+00
132100000 -9.738399e+00 2.022136e+00
133500000 -9.746630e+00 2.022468e+00
135200000 -9.757344e+00 2.022535e+00
136500000 -9.649054e+00 2.022656e+00
137900000 -9.800731e+00 2.023613e+00


1000000 -5.197414e+01 9.961783e-02
3100000 -5.128356e+01 1.050582e-01
4500000 -5.136176e+01 1.050563e-01
6200000 -5.136527e+01 1.042672e-01
7600000 -5.114029e+01 1.039680e-01
9000000 -5.124346e+01 1.034930e-01
12100000 -5.107361e+01 1.512759e-01
13400000 -5.108952e+01 1.516103e-01
15100000 -5.084149e+01 1.516836e-01
16700000 -5.075546e+01 1.534875e-01
18300000 -5.123939e+01 1.559540e-01
19600000 -5.091541e+01 1.565139e-01
20900000 -5.081238e+01 1.565849e-01
24800000 -3.952382e+01 9.659179e-01
26500000 -3.948847e+01 9.825765e-01
28500000 -3.365327e+01 1.007075e+00
30500000 -2.854115e+01 1.201516e+00
31800000 -2.878311e+01 1.203055e+00
33300000 -2.845225e+01 1.203938e+00
35300000 -2.532431e+01 1.241532e+00
37400000 -2.118281e+01 1.357013e+00
39200000 -1.910565e+01 1.410167e+00
41100000 -1.608501e+01 1.435417e+00
42900000 -1.557680e+01 1.447245e+00
44700000 -1.464264e+01 1.454814e+00
46000000 -1.421517e+01 1.454956e+00
48500000 -1.393682e+01 1.455668e+00
49800000 -1.388730e+01 1.455754e+00
51700000 -1.365318e+01 1.464652e+00
53200000 -1.367238e+01 1.465187e+00
55000000 -1.328513e+01 1.473310e+00
57100000 -1.281363e+01 1.549102e+00
58900000 -1.262651e+01 1.619349e+00
60900000 -1.206704e+01 1.783605e+00
62700000 -1.160193e+01 1.853749e+00
64700000 -1.128393e+01 1.979789e+00
66400000 -1.063786e+01 1.981117e+00
67800000 -1.072142e+01 1.981115e+00
69400000 -1.055114e+01 1.982946e+00
71200000 -1.042795e+01 1.988505e+00
73000000 -1.017915e+01 1.994485e+00
75500000 -1.009458e+01 1.999733e+00
77200000 -1.005065e+01 2.002954e+00
78900000 -9.788944e+00 2.005802e+00
80300000 -9.747073e+00 2.006013e+00
82200000 -9.782248e+00 2.013933e+00
83800000 -9.697470e+00 2.014729e+00
85200000 -9.550349e+00 2.014900e+00
86500000 -9.644607e+00 2.014966e+00
87800000 -9.682686e+00 2.015050e+00
90500000 -9.562543e+00 2.016861e+00
91800000 -9.586969e+00 2.017061e+00
93400000 -9.682135e+00 2.017852e+00
95200000 -9.605888e+00 2.021484e+00
96500000 -9.528348e+00 2.021841e+00
99000000 -9.526848e+00 2.031960e+00
100500000 -9.480377e+00 2.034113e+00
101800000 -9.528982e+00 2.034225e+00
103100000 -9.397579e+00 2.034569e+00
104400000 -9.474078e+00 2.034666e+00
105900000 -9.459894e+00 2.035318e+00
107500000 -9.413016e+00 2.037611e+00
109200000 -9.317258e+00 2.042192e+00
110500000 -9.278385e+00 2.042453e+00
112800000 -9.465642e+00 2.047932e+00
114300000 -9.365799e+00 2.047965e+00
115800000 -9.366988e+00 2.050152e+00
117200000 -9.329776e+00 2.050312e+00
118900000 -9.470892e+00 2.055624e+00
120600000 -9.238329e+00 2.066824e+00
127300000 -9.328356e+00 2.065480e+00
130000000 -9.346802e+00 2.065729e+00
132300000 -9.256502e+00 2.065856e+00
134700000 -9.192793e+00 2.066285e+00
137200000 -9.323978e+00 2.067118e+00
139900000 -9.314601e+00 2.067266e+00
143400000 -9.287873e+00 2.069946e+00
146100000 -9.327721e+00 2.070257e+00
148500000 -9.345992e+00 2.070356e+00
151400000 -9.259660e+00 2.078789e+00


1000000 -5.194271e+01 9.882147e-02
3100000 -5.206823e+01 1.127975e-01
5300000 -5.152726e+01 1.165152e-01
6600000 -5.157676e+01 1.166891e-01
8900000 -5.144962e+01 1.183319e-01
10400000 -5.141578e+01 1.195972e-01
11700000 -5.089887e+01 1.196915e-01
13400000 -5.136405e+01 1.197672e-01
14900000 -5.144894e+01 1.214670e-01
16300000 -5.125779e+01 1.218873e-01
18000000 -5.135138e+01 1.219498e-01
21500000 -4.989644e+01 3.868894e-01
22900000 -5.075661e+01 3.935719e-01
24300000 -5.052219e+01 3.935910e-01
26100000 -5.008693e+01 4.081861e-01
27800000 -4.940240e+01 4.203141e-01
29900000 -4.562209e+01 6.092737e-01
32000000 -3.414922e+01 1.422931e+00
34000000 -2.665212e+01 2.039053e+00
36200000 -2.097461e+01 2.421809e+00
38200000 -1.695110e+01 2.559264e+00
39500000 -1.695392e+01 2.560237e+00
41400000 -1.525915e+01 2.574650e+00
43300000 -1.407844e+01 2.595921e+00
45100000 -1.320331e+01 2.603354e+00
46900000 -1.211866e+01 2.609757e+00
48500000 -1.187075e+01 2.612009e+00
50400000 -1.183611e+01 2.609839e+00
57100000 -1.176344e+01 2.609759e+00
59700000 -1.138519e+01 2.610821e+00
62500000 -1.109339e+01 2.611074e+00
66200000 -1.111323e+01 2.618826e+00
69000000 -1.095365e+01 2.627988e+00
71900000 -1.093788e+01 2.658682e+00
74600000 -1.090459e+01 2.691178e+00
77200000 -1.062754e+01 2.692529e+00
79900000 -1.045903e+01 2.694711e+00
82900000 -1.033783e+01 2.707917e+00
85300000 -1.035758e+01 2.709040e+00
88600000 -1.025621e+01 2.711146e+00
91100000 -1.022775e+01 2.712574e+00
93700000 -1.023264e+01 2.714620e+00
96400000 -1.018714e+01 2.716752e+00
99000000 -1.025309e+01 2.719385e+00
102700000 -1.016811e+01 2.732576e+00
105800000 -1.005758e+01 2.734680e+00
108500000 -9.922415e+00 2.742153e+00
110900000 -1.002745e+01 2.742184e+00
113300000 -1.001721e+01 2.742625e+00
116400000 -1.003372e+01 2.744329e+00
119100000 -1.001382e+01 2.744507e+00
121500000 -9.971481e+00 2.745140e+00
124500000 -1.003590e+01 2.780685e+00
127200000 -9.855224e+00 2.783164e+00
129700000 -9.872077e+00 2.782090e+00
132400000 -9.929240e+00 2.784132e+00
134900000 -9.826509e+00 2.785051e+00
137700000 -9.893612e+00 2.791902e+00
141000000 -9.812902e+00 2.797294e+00
143400000 -9.820471e+00 2.797693e+00
146100000 -9.695685e+00 2.802531e+00
148500000 -9.693468e+00 2.803452e+00
151100000 -9.795761e+00 2.808449e+00
153400000 -9.828337e+00 2.808832e+00
156300000 -9.875720e+00 2.834240e+00
159600000 -9.702795e+00 2.835225e+00
162400000 -9.765568e+00 2.843618e+00
164800000 -9.769452e+00 2.844612e+00
168300000 -9.722827e+00 2.856109e+00
170800000 -9.779660e+00 2.859780e+00
173500000 -9.693489e+00 2.860594e+00
177000000 -9.541478e+00 2.864944e+00
179300000 -9.702723e+00 2.865591e+00
182000000 -9.690714e+00 2.865726e+00
184300000 -9.746140e+00 2.865798e+00
187000000 -9.581132e+00 2.870011e+00
190100000 -9.752337e+00 2.870116e+00
192400000 -9.645210e+00 2.870287e+00
195100000 -9.598020e+00 2.873163e+00
197400000 -9.691975e+00 2.873380e+00


1000000 -5.219349e+01 9.780067e-02
3200000 -5.182298e+01 8.077969e-02
4800000 -5.133327e+01 8.158682e-02
7900000 -5.165100e+01 1.006198e-01
9400000 -5.117891e+01 1.010696e-01
12300000 -5.135784e+01 1.147098e-01
14400000 -5.125250e+01 2.166043e-01
15700000 -5.042518e+01 2.170895e-01
17000000 -5.046218e+01 2.175676e-01
18400000 -5.111826e+01 2.187466e-01
19900000 -5.078639e+01 2.206870e-01
22100000 -4.494474e+01 7.785304e-01
23400000 -4.442485e+01 7.788409e-01
25600000 -3.058360e+01 1.447038e+00
27500000 -2.797381e+01 1.593671e+00
29600000 -2.086887e+01 1.874926e+00
30900000 -2.117919e+01 1.878689e+00
32800000 -1.872890e+01 1.983448e+00
34100000 -1.884693e+01 1.984025e+00
36000000 -1.773981e+01 1.998674e+00
37900000 -1.544893e+01 2.044151e+00
39600000 -1.515806e+01 2.057517e+00
41400000 -1.431860e+01 2.062153e+00
43200000 -1.393344e+01 2.067070e+00
45000000 -1.382913e+01 2.076574e+00
46600000 -1.332659e+01 2.079600e+00
48700000 -1.274757e+01 2.126663e+00
50200000 -1.283139e+01 2.130231e+00
52100000 -1.236196e+01 2.154245e+00
53900000 -1.238677e+01 2.182701e+00
55600000 -1.190998e+01 2.190549e+00
57200000 -1.172970e+01 2.193187e+00
58900000 -1.152981e+01 2.195673e+00
60500000 -1.141236e+01 2.198040e+00
63200000 -1.136917e+01 2.206952e+00
65000000 -1.120772e+01 2.228920e+00
66600000 -1.124032e+01 2.235666e+00
68400000 -1.106105e+01 2.275555e+00
69900000 -1.082445e+01 2.278820e+00
71700000 -1.080427e+01 2.281509e+00
73000000 -1.068927e+01 2.281620e+00
74800000 -1.075814e+01 2.289115e+00
76100000 -1.072429e+01 2.289464e+00
77400000 -1.064298e+01 2.290002e+00
80500000 -1.037638e+01 2.347646e+00
82800000 -1.032217e+01 2.363144e+00
84100000 -1.023640e+01 2.364503e+00
85900000 -1.016103e+01 2.389928e+00
87400000 -1.012250e+01 2.397963e+00
89200000 -9.915151e+00 2.404229e+00
90800000 -1.000495e+01 2.407521e+00
92200000 -1.012660e+01 2.407707e+00
94000000 -9.929865e+00 2.419700e+00
95600000 -9.921784e+00 2.430738e+00
96900000 -9.876253e+00 2.430911e+00
98200000 -1.001618e+01 2.431103e+00
99900000 -9.978362e+00 2.433516e+00
101500000 -9.947836e+00 2.433544e+00
103800000 -9.852758e+00 2.435920e+00
105100000 -9.951052e+00 2.436075e+00
106900000 -9.963469e+00 2.460520e+00
109200000 -9.944756e+00 2.460714e+00
111100000 -9.830591e+00 2.461778e+00
112400000 -9.991540e+00 2.462088e+00
114500000 -9.981814e+00 2.462791e+00
116800000 -9.784333e+00 2.464964e+00
118400000 -9.888191e+00 2.464989e+00
120700000 -1.000255e+01 2.469271e+00
123000000 -9.621877e+00 2.475900e+00
124800000 -9.779768e+00 2.494701e+00
126100000 -9.841912e+00 2.495364e+00
127400000 -9.677449e+00 2.495749e+00
129500000 -9.740708e+00 2.496893e+00
131800000 -9.817538e+00 2.499106e+00
133100000 -9.863161e+00 2.499336e+00
134400000 -9.803946e+00 2.499706e+00
135800000 -9.883816e+00 2.499832e+00
137700000 -9.793991e+00 2.501271e+00
140000000 -9.754331e+00 2.504159e+00
142100000 -9.734147e+00 2.505695e+00


1000000 -5.169278e+01 9.763937e-02
3100000 -5.128218e+01 1.067071e-01
5300000 -5.170864e+01 1.302996e-01
8800000 -5.034344e+01 2.564861e-01
10500000 -5.075053e+01 2.571047e-01
12800000 -4.896308e+01 4.496762e-01
14100000 -4.881570e+01 4.506351e-01
15500000 -4.849612e+01 4.527953e-01
17800000 -4.028149e+01 1.066685e+00
19500000 -4.001624e+01 1.071988e+00
21600000 -2.937088e+01 1.384369e+00
23500000 -2.618939e+01 1.453368e+00
25400000 -2.432874e+01 1.454918e+00
27300000 -2.347107e+01 1.450450e+00
28900000 -2.346860e+01 1.449673e+00
31000000 -1.936961e+01 1.388681e+00
32700000 -1.785554e+01 1.371285e+00
34500000 -1.723436e+01 1.379315e+00
36300000 -1.684992e+01 1.384709e+00
38200000 -1.641394e+01 1.400219e+00
40100000 -1.552958e+01 1.435226e+00
42000000 -1.473863e+01 1.522654e+00
43600000 -1.479272e+01 1.530437e+00
45500000 -1.431957e+01 1.554598e+00
47300000 -1.423019e+01 1.582294e+00
48600000 -1.386012e+01 1.583001e+00
50100000 -1.374559e+01 1.585223e+00
51900000 -1.359894e+01 1.594652e+00
53400000 -1.341093e+01 1.596324e+00
55300000 -1.330966e+01 1.628055e+00
57200000 -1.271674e+01 1.675995e+00
59100000 -1.249984e+01 1.763343e+00
60400000 -1.259720e+01 1.765064e+00
62100000 -1.219837e+01 1.800443e+00
63400000 -1.217021e+01 1.800875e+00
65200000 -1.208797e+01 1.813408e+00
66500000 -1.202294e+01 1.813732e+00
68300000 -1.205922e+01 1.830143e+00
69900000 -1.194282e+01 1.838419e+00
71200000 -1.177339e+01 1.838792e+00
72700000 -1.183833e+01 1.840465e+00
74200000 -1.147416e+01 1.840800e+00
75600000 -1.157967e+01 1.840850e+00
77000000 -1.171488e+01 1.841100e+00
79500000 -1.158876e+01 1.843839e+00
80800000 -1.149278e+01 1.844112e+00
82400000 -1.147825e+01 1.847880e+00
84200000 -1.148113e+01 1.856778e+00
85500000 -1.153268e+01 1.857025e+00
87000000 -1.143442e+01 1.860282e+00
88600000 -1.136417e+01 1.870072e+00
90400000 -1.124854e+01 1.899107e+00
92200000 -1.103549e+01 1.931416e+00
94300000 -1.071423e+01 2.050353e+00
95600000 -1.044463e+01 2.052733e+00
97300000 -1.026359e+01 2.074726e+00
98600000 -1.026202e+01 2.075478e+00
100400000 -1.030909e+01 2.078119e+00
104900000 -1.023366e+01 2.084279e+00
106200000 -1.024303e+01 2.084376e+00
107900000 -1.007018e+01 2.088927e+00
109300000 -1.023873e+01 2.090203e+00
111100000 -1.019585e+01 2.102619e+00
112400000 -1.017681e+01 2.103105e+00
113800000 -1.018578e+01 2.103845e+00
115100000 -1.017512e+01 2.103951e+00
116400000 -1.010706e+01 2.104065e+00
118100000 -1.005962e+01 2.107752e+00
119700000 -1.004735e+01 2.107764e+00
121000000 -1.004759e+01 2.108067e+00
123500000 -9.960899e+00 2.114185e+00
124800000 -9.963211e+00 2.114851e+00
126200000 -9.958417e+00 2.115726e+00
128700000 -9.919473e+00 2.130203e+00
132400000 -9.995748e+00 2.137883e+00
135100000 -9.993732e+00 2.207314e+00
136900000 -9.992186e+00 2.328549e+00
138900000 -9.345228e+00 2.777768e+00
140700000 -9.070254e+00 3.017659e+00
142100000 -8.917662e+00 3.021769e+00


1000000 -5.156813e+01 9.815898e-02
3100000 -5.158243e+01 1.239238e-01
4400000 -5.152913e+01 1.240196e-01
5800000 -5.146478e+01 1.244009e-01
7900000 -5.186736e+01 1.287902e-01
9200000 -5.122887e+01 1.288537e-01
11100000 -5.169004e+01 1.372118e-01
14600000 -4.768398e+01 4.307414e-01
18700000 -4.693529e+01 4.916670e-01
20800000 -4.162623e+01 9.756197e-01
22800000 -3.664048e+01 9.505479e-01
24500000 -3.586258e+01 9.550920e-01
26500000 -3.029336e+01 9.881557e-01
28600000 -2.302612e+01 1.037672e+00
30700000 -2.065633e+01 1.236708e+00
32500000 -1.773204e+01 1.395827e+00
34200000 -1.737638e+01 1.392916e+00
36000000 -1.700297e+01 1.398566e+00
37500000 -1.697272e+01 1.399309e+00
39400000 -1.649071e+01 1.404241e+00
40700000 -1.587841e+01 1.404729e+00
42200000 -1.595435e+01 1.405972e+00
43500000 -1.584649e+01 1.406473e+00
45400000 -1.589865e+01 1.420889e+00
47100000 -1.600992e+01 1.420911e+00
49000000 -1.495146e+01 1.457786e+00
50300000 -1.516087e+01 1.458857e+00
52100000 -1.456423e+01 1.471657e+00
54000000 -1.450863e+01 1.494647e+00
55500000 -1.436822e+01 1.499861e+00
57300000 -1.392855e+01 1.513517e+00
59800000 -1.385972e+01 1.526588e+00
61400000 -1.365440e+01 1.535981e+00
63300000 -1.366727e+01 1.541284e+00
65200000 -1.337487e+01 1.558662e+00
67300000 -1.324202e+01 1.701243e+00
68600000 -1.322939e+01 1.702849e+00
70500000 -1.242660e+01 1.710467e+00
72300000 -1.237445e+01 1.719752e+00
74000000 -1.205028e+01 1.726197e+00
75300000 -1.193795e+01 1.726682e+00
76800000 -1.204128e+01 1.729867e+00
79500000 -1.175870e+01 1.744374e+00
81400000 -1.166957e+01 1.786354e+00
83000000 -1.158745e+01 1.788453e+00
84500000 -1.160417e+01 1.789775e+00
86400000 -1.155807e+01 1.804461e+00
88200000 -1.140920e+01 1.823517e+00
89500000 -1.128974e+01 1.824065e+00
91500000 -1.134144e+01 1.842468e+00
93000000 -1.126100e+01 1.844952e+00
94800000 -1.099816e+01 1.864473e+00
96500000 -1.100579e+01 1.874992e+00
98300000 -1.092056e+01 1.894293e+00
100000000 -1.098979e+01 1.894941e+00
101300000 -1.090319e+01 1.895524e+00
102600000 -1.083684e+01 1.895792e+00
104100000 -1.077194e+01 1.895890e+00
105900000 -1.088524e+01 1.900530e+00
107300000 -1.071933e+01 1.901318e+00
108800000 -1.074328e+01 1.904701e+00
110500000 -1.085827e+01 1.910655e+00
112400000 -1.077525e+01 1.982156e+00
114100000 -1.083830e+01 2.086888e+00
116000000 -1.060656e+01 2.110962e+00
117800000 -1.029931e+01 2.115493e+00
119300000 -1.035496e+01 2.116635e+00
121100000 -1.021720e+01 2.122628e+00
122600000 -1.024100e+01 2.123106e+00
124100000 -1.028799e+01 2.124010e+00
125900000 -1.012816e+01 2.128068e+00
127200000 -1.020902e+01 2.128395e+00
128500000 -1.015470e+01 2.128628e+00
130100000 -1.012153e+01 2.131057e+00
131900000 -1.009805e+01 2.140919e+00
133200000 -9.936937e+00 2.141595e+00
135000000 -1.005041e+01 2.142808e+00
136600000 -1.006798e+01 2.144072e+00
138000000 -9.989717e+00 2.144970e+00
139400000 -9.886476e+00 2.145615e+00


1000000 -5.153694e+01 9.963501e-02
3100000 -5.149127e+01 1.151933e-01
5200000 -5.171335e+01 1.168906e-01
6600000 -5.150022e+01 1.170693e-01
8100000 -5.121933e+01 1.172988e-01
9400000 -5.080504e+01 1.173353e-01
10700000 -5.139303e+01 1.176240e-01
13800000 -5.048795e+01 2.055892e-01
16300000 -4.370591e+01 9.403995e-01
17900000 -4.346275e+01 9.376705e-01
19700000 -3.949627e+01 9.310376e-01
21900000 -2.702557e+01 9.692403e-01
23800000 -2.365945e+01 9.688414e-01
25800000 -2.294713e+01 9.687041e-01
27600000 -2.193315e+01 9.619857e-01
29500000 -1.977368e+01 9.654063e-01
31300000 -1.930601e+01 9.773313e-01
32600000 -1.928943e+01 9.774302e-01
34200000 -1.926662e+01 9.814234e-01
35500000 -1.911239e+01 9.817253e-01
37300000 -1.815016e+01 9.915306e-01
39200000 -1.752502e+01 1.033726e+00
41300000 -1.576484e+01 1.174224e+00
43200000 -1.446734e+01 1.334623e+00
44700000 -1.458241e+01 1.351054e+00
46500000 -1.344540e+01 1.380834e+00
48400000 -1.299656e+01 1.419554e+00
49700000 -1.294213e+01 1.420683e+00
51200000 -1.286797e+01 1.420029e+00
52500000 -1.300984e+01 1.420307e+00
54200000 -1.269346e+01 1.423225e+00
55600000 -1.270296e+01 1.424171e+00
57700000 -1.286487e+01 1.523521e+00
59400000 -1.198502e+01 1.526870e+00
60800000 -1.188669e+01 1.527204e+00
62700000 -1.159767e+01 1.533407e+00
64000000 -1.156272e+01 1.533539e+00
65600000 -1.155847e+01 1.535406e+00
67100000 -1.159388e+01 1.535977e+00
68800000 -1.167062e+01 1.540170e+00
70400000 -1.139625e+01 1.543111e+00
71900000 -1.137452e+01 1.544729e+00
73200000 -1.148251e+01 1.544840e+00
74800000 -1.130596e+01 1.547862e+00
76500000 -1.139423e+01 1.547923e+00
78400000 -1.129693e+01 1.563344e+00
81700000 -1.136783e+01 1.571384e+00
83500000 -1.111211e+01 1.585915e+00
85000000 -1.119260e+01 1.586621e+00
86400000 -1.112675e+01 1.586751e+00
88300000 -1.107799e+01 1.601527e+00
91200000 -1.107262e+01 1.629216e+00
92500000 -1.099087e+01 1.631186e+00
94200000 -1.088579e+01 1.645042e+00
96000000 -1.072476e+01 1.654496e+00
97700000 -1.077951e+01 1.659639e+00
99700000 -1.072677e+01 1.707098e+00
101200000 -1.071996e+01 1.718112e+00
102800000 -1.071788e+01 1.721479e+00
104700000 -1.037468e+01 1.735003e+00
106000000 -1.062914e+01 1.735434e+00
107800000 -1.043006e+01 1.739292e+00
109300000 -1.030546e+01 1.739865e+00
111600000 -1.032641e+01 1.744382e+00
113000000 -1.023807e+01 1.744939e+00
115900000 -1.019490e+01 1.745993e+00
117500000 -1.023808e+01 1.747803e+00
119200000 -1.021233e+01 1.758028e+00
120700000 -1.023430e+01 1.760780e+00
122400000 -1.034914e+01 1.767984e+00
123700000 -1.019894e+01 1.768375e+00
125000000 -1.014703e+01 1.769169e+00
126400000 -1.021012e+01 1.770572e+00
128300000 -1.010713e+01 1.800215e+00
129900000 -1.006305e+01 1.801392e+00
131200000 -1.004769e+01 1.801541e+00
133000000 -1.002938e+01 1.806079e+00
134500000 -1.003769e+01 1.807448e+00
135800000 -9.961420e+00 1.807935e+00
137100000 -9.904844e+00 1.808210e+00


1000000 -5.174162e+01 9.985715e-02
3200000 -5.159527e+01 9.354573e-02
4900000 -5.147346e+01 9.301699e-02
7400000 -5.107975e+01 9.094869e-02
9300000 -5.149894e+01 8.074843e-02
15000000 -5.082805e+01 8.394430e-02
16500000 -5.148867e+01 8.507810e-02
20200000 -4.983382e+01 4.364935e-01
23300000 -4.855070e+01 6.517792e-01
24800000 -4.792538e+01 6.577517e-01
27300000 -4.752547e+01 6.587210e-01
29500000 -3.626849e+01 1.323708e+00
31400000 -3.123847e+01 1.861602e+00
32800000 -3.104162e+01 1.869744e+00
34200000 -3.059481e+01 1.868909e+00
36100000 -2.581895e+01 1.856616e+00
38100000 -2.280248e+01 1.871919e+00
40000000 -1.976700e+01 1.892506e+00
41900000 -1.676196e+01 1.907641e+00
43300000 -1.686256e+01 1.907852e+00
45200000 -1.535218e+01 1.914589e+00
46500000 -1.551542e+01 1.914882e+00
48300000 -1.516531e+01 1.925100e+00
49800000 -1.503155e+01 1.927147e+00
51100000 -1.495260e+01 1.927453e+00
52900000 -1.439713e+01 1.932249e+00
55200000 -1.428006e+01 1.934314e+00
57200000 -1.361619e+01 1.959781e+00
60100000 -1.299785e+01 1.996196e+00
61700000 -1.276569e+01 2.006719e+00
63400000 -1.236721e+01 2.016058e+00
65100000 -1.216206e+01 2.022824e+00
66400000 -1.217977e+01 2.023532e+00
68000000 -1.219306e+01 2.027336e+00
69600000 -1.235220e+01 2.030991e+00
70900000 -1.203314e+01 2.031570e+00
72300000 -1.206182e+01 2.033154e+00
73800000 -1.187586e+01 2.034972e+00
75900000 -1.154679e+01 2.144347e+00
77400000 -1.146688e+01 2.148731e+00
79100000 -1.145136e+01 2.148912e+00
83600000 -1.136303e+01 2.155932e+00
85100000 -1.129600e+01 2.158418e+00
86900000 -1.129996e+01 2.167840e+00
88600000 -1.111334e+01 2.173484e+00
90400000 -1.116626e+01 2.184610e+00
93300000 -1.098898e+01 2.186920e+00
94600000 -1.119090e+01 2.187014e+00
96100000 -1.101063e+01 2.188392e+00
97700000 -1.114254e+01 2.191795e+00
99100000 -1.096765e+01 2.192416e+00
101200000 -1.103632e+01 2.324081e+00
102500000 -1.116323e+01 2.329333e+00
104300000 -1.085519e+01 2.408892e+00
105800000 -1.085719e+01 2.419905e+00
107500000 -1.060465e+01 2.436076e+00
109500000 -1.063010e+01 2.449879e+00
110800000 -1.054225e+01 2.450390e+00
112600000 -1.043116e+01 2.457348e+00
114300000 -1.048915e+01 2.457880e+00
115600000 -1.039018e+01 2.458052e+00
116900000 -1.044352e+01 2.458357e+00
118200000 -1.039276e+01 2.458463e+00
119500000 -1.029369e+01 2.459006e+00
121400000 -1.035897e+01 2.459043e+00
123500000 -1.028933e+01 2.461043e+00
125200000 -1.023195e+01 2.461529e+00
126500000 -1.030638e+01 2.461904e+00
127800000 -1.027681e+01 2.462187e+00
129100000 -1.020965e+01 2.462352e+00
130800000 -1.037405e+01 2.462730e+00
132500000 -1.030989e+01 2.462898e+00
133900000 -1.024654e+01 2.463860e+00
135800000 -1.013603e+01 2.484071e+00
137100000 -1.018120e+01 2.484921e+00
139000000 -9.931915e+00 2.509842e+00
140900000 -1.012636e+01 2.511106e+00
142300000 -1.013067e+01 2.512079e+00
143700000 -9.942400e+00 2.512836e+00
145400000 -9.964837e+00 2.519948e+00


1000000 -5.262333e+01 9.864966e-02
3100000 -5.152792e+01 1.169707e-01
5100000 -5.114303e+01 1.375212e-01
7000000 -5.152229e+01 1.375996e-01
8900000 -5.132138e+01 1.379895e-01
10600000 -5.141185e+01 1.416871e-01
17900000 -4.469312e+01 7.383105e-01
24600000 -4.492636e+01 7.364400e-01
27700000 -3.814076e+01 7.731408e-01
30700000 -3.248525e+01 9.008857e-01
33800000 -2.502289e+01 1.080910e+00
36200000 -2.507926e+01 1.081445e+00
39100000 -2.313829e+01 1.101204e+00
42200000 -2.177136e+01 1.204748e+00
45100000 -2.115058e+01 1.296998e+00
47900000 -1.923248e+01 1.327656e+00
50900000 -1.801860e+01 1.387565e+00
53500000 -1.782383e+01 1.392357e+00
56400000 -1.719757e+01 1.399163e+00
59200000 -1.708057e+01 1.407649e+00
61900000 -1.625160e+01 1.420530e+00
64200000 -1.618743e+01 1.420866e+00
67000000 -1.602250e+01 1.430535e+00
70000000 -1.534641e+01 1.479931e+00
73000000 -1.427559e+01 1.712648e+00
75500000 -1.364945e+01 1.761931e+00
78100000 -1.327139e+01 1.768626e+00
80900000 -1.296911e+01 1.774271e+00
83500000 -1.282185e+01 1.776579e+00
86500000 -1.279136e+01 1.795530e+00
89100000 -1.217988e+01 1.798794e+00
91500000 -1.234722e+01 1.799274e+00
93900000 -1.228229e+01 1.800016e+00
96500000 -1.222369e+01 1.803286e+00
98800000 -1.227548e+01 1.803848e+00
101800000 -1.221895e+01 1.857737e+00
104200000 -1.215622e+01 1.865763e+00
106900000 -1.184287e+01 1.873842e+00
109300000 -1.197158e+01 1.874539e+00
111900000 -1.193379e+01 1.877610e+00
114400000 -1.175716e+01 1.880093e+00
117100000 -1.181397e+01 1.885898e+00
119400000 -1.170556e+01 1.886468e+00
122300000 -1.154200e+01 1.922396e+00
125300000 -1.157682e+01 2.070536e+00
127800000 -1.159242e+01 2.090524e+00
130500000 -1.106023e+01 2.103826e+00
133400000 -1.064720e+01 2.120136e+00
136700000 -1.065276e+01 2.122684e+00
139600000 -1.065567e+01 2.123157e+00
141900000 -1.071524e+01 2.123281e+00
144200000 -1.063980e+01 2.123384e+00
146900000 -1.062255e+01 2.127698e+00
149200000 -1.054535e+01 2.128121e+00
152100000 -1.052393e+01 2.155401e+00
154600000 -1.051195e+01 2.155713e+00
157200000 -1.051525e+01 2.158826e+00
160900000 -1.046791e+01 2.165594e+00
163200000 -1.045484e+01 2.165750e+00
165500000 -1.048069e+01 2.166449e+00
168200000 -1.043868e+01 2.174267e+00
172100000 -1.040166e+01 2.175300e+00
176000000 -1.031659e+01 2.187919e+00
178400000 -1.038141e+01 2.190858e+00
181100000 -1.036611e+01 2.199447e+00
183800000 -1.024573e+01 2.208488e+00
186100000 -1.033752e+01 2.209394e+00
189600000 -1.024152e+01 2.212031e+00
192000000 -1.024050e+01 2.212541e+00
194900000 -1.021537e+01 2.242347e+00
197200000 -1.022519e+01 2.244461e+00
200000000 -1.013411e+01 2.278143e+00
202600000 -1.004618e+01 2.291744e+00
205600000 -1.031845e+01 2.346925e+00
208300000 -1.001854e+01 2.350336e+00
211200000 -9.934533e+00 2.350442e+00
213500000 -9.839415e+00 2.350551e+00
216200000 -9.939157e+00 2.354059e+00
219700000 -9.900753e+00 2.358196e+00
222000000 -9.858025e+00 2.358273e+00


1000000 -5.186122e+01 9.662665e-02
3100000 -5.159068e+01 9.402036e-02
4400000 -5.167230e+01 9.399332e-02
6000000 -5.144538e+01 9.368182e-02
8100000 -5.153663e+01 9.877620e-02
10800000 -5.082031e+01 1.017521e-01
12200000 -5.094357e+01 1.018031e-01
15700000 -4.778074e+01 3.331794e-01
17100000 -4.888245e+01 3.350419e-01
18400000 -4.876479e+01 3.357942e-01
19700000 -4.844142e+01 3.367260e-01
21900000 -3.285100e+01 1.075777e+00
23700000 -3.086523e+01 1.325065e+00
25500000 -2.873988e+01 1.439643e+00
27500000 -2.641672e+01 1.478195e+00
29600000 -2.119987e+01 1.480964e+00
31200000 -2.110992e+01 1.483156e+00
33200000 -1.932913e+01 1.544243e+00
35200000 -1.812972e+01 1.613697e+00
36700000 -1.799356e+01 1.620619e+00
38400000 -1.636019e+01 1.628480e+00
40200000 -1.612931e+01 1.631276e+00
43100000 -1.555696e+01 1.640789e+00
45100000 -1.418035e+01 1.687451e+00
46800000 -1.362360e+01 1.699227e+00
48700000 -1.308696e+01 1.711080e+00
50700000 -1.300850e+01 1.753976e+00
52200000 -1.310005e+01 1.757624e+00
53900000 -1.310773e+01 1.761213e+00
55800000 -1.294667e+01 1.785633e+00
57700000 -1.260162e+01 1.787881e+00
59400000 -1.243718e+01 1.792630e+00
60900000 -1.260214e+01 1.793410e+00
65000000 -1.234083e+01 1.798475e+00
66400000 -1.229537e+01 1.799189e+00
67700000 -1.224259e+01 1.799813e+00
69000000 -1.225596e+01 1.799975e+00
70300000 -1.218398e+01 1.800330e+00
72000000 -1.209343e+01 1.806055e+00
73700000 -1.199095e+01 1.814895e+00
75600000 -1.180524e+01 1.847749e+00
77400000 -1.169930e+01 1.881563e+00
79200000 -1.140961e+01 1.912775e+00
81100000 -1.121827e+01 2.005228e+00
82600000 -1.124815e+01 2.021994e+00
84300000 -1.086975e+01 2.038096e+00
85800000 -1.084796e+01 2.038928e+00
87600000 -1.067062e+01 2.050784e+00
88900000 -1.067683e+01 2.051578e+00
90700000 -1.050250e+01 2.053879e+00
92600000 -1.053590e+01 2.054749e+00
97500000 -1.047259e+01 2.062129e+00
99100000 -1.039304e+01 2.062153e+00
101100000 -1.039693e+01 2.091444e+00
102800000 -1.041271e+01 2.130534e+00
104600000 -1.013951e+01 2.165340e+00
106500000 -1.032827e+01 2.262600e+00
108800000 -1.028946e+01 2.290325e+00
110500000 -9.923206e+00 2.296779e+00
112400000 -9.638696e+00 2.298211e+00
113700000 -9.705999e+00 2.298294e+00
116400000 -9.531658e+00 2.301097e+00
117700000 -9.518636e+00 2.301345e+00
119000000 -9.454851e+00 2.301531e+00
121100000 -9.455326e+00 2.302688e+00
122800000 -9.515825e+00 2.310980e+00
124600000 -9.496648e+00 2.315434e+00
126200000 -9.310688e+00 2.315649e+00
130700000 -9.356865e+00 2.321323e+00
132600000 -9.351353e+00 2.322761e+00
133900000 -9.254497e+00 2.322957e+00
136200000 -9.349127e+00 2.327339e+00
137900000 -9.355589e+00 2.327801e+00
139800000 -9.425813e+00 2.328147e+00
141100000 -9.240896e+00 2.329309e+00
143200000 -9.445082e+00 2.330756e+00
145000000 -9.372702e+00 2.339520e+00
146500000 -9.271684e+00 2.343836e+00
147800000 -9.304939e+00 2.343914e+00
149400000 -9.140447e+00 2.345956e+00


1000000 -5.159475e+01 9.975623e-02
3200000 -5.148094e+01 9.599029e-02
5400000 -5.129169e+01 1.463668e-01
7100000 -5.159042e+01 1.516556e-01
8400000 -5.127640e+01 1.517110e-01
9700000 -5.137228e+01 1.518263e-01
11500000 -5.148547e+01 1.580753e-01
13100000 -5.139960e+01 1.599749e-01
14400000 -5.170322e+01 1.601730e-01
18300000 -4.895239e+01 5.126838e-01
24000000 -4.870128e+01 5.127378e-01
26200000 -4.256631e+01 7.440431e-01
34500000 -4.234088e+01 7.395090e-01
37200000 -4.210810e+01 7.407972e-01
39900000 -4.173662e+01 7.482991e-01
42900000 -4.019659e+01 7.946046e-01
45800000 -3.863697e+01 8.525858e-01
48900000 -3.211749e+01 1.046650e+00
51200000 -3.214371e+01 1.049217e+00
54200000 -2.681800e+01 1.168492e+00
57300000 -2.305062e+01 1.379200e+00
60300000 -1.814898e+01 1.586886e+00
63300000 -1.639873e+01 1.814372e+00
66100000 -1.435821e+01 1.929959e+00
68900000 -1.377786e+01 1.945569e+00
71800000 -1.258110e+01 1.964876e+00
74700000 -1.247418e+01 1.979744e+00
77000000 -1.251523e+01 1.980429e+00
79800000 -1.218512e+01 1.989435e+00
82100000 -1.229989e+01 1.989574e+00
84700000 -1.183979e+01 1.990771e+00
87000000 -1.182392e+01 1.990841e+00
89800000 -1.179455e+01 2.000175e+00
92200000 -1.174351e+01 2.000960e+00
94500000 -1.177741e+01 2.001100e+00
96800000 -1.169238e+01 2.001552e+00
99600000 -1.149376e+01 2.013710e+00
102700000 -1.113097e+01 2.090970e+00
105000000 -1.108553e+01 2.092584e+00
107800000 -1.093936e+01 2.096059e+00
110600000 -1.077514e+01 2.102495e+00
113200000 -1.061908e+01 2.105052e+00
116100000 -1.066762e+01 2.129767e+00
118400000 -1.063238e+01 2.129931e+00
121000000 -1.066073e+01 2.131778e+00
123300000 -1.062733e+01 2.131854e+00
125600000 -1.048631e+01 2.132068e+00
128200000 -1.048585e+01 2.133990e+00
131000000 -1.051497e+01 2.140117e+00
134500000 -1.046366e+01 2.146663e+00
137000000 -1.045885e+01 2.150236e+00
139700000 -1.040294e+01 2.154437e+00
142000000 -1.044742e+01 2.154601e+00
144500000 -1.043356e+01 2.155901e+00
149200000 -1.049087e+01 2.160809e+00
152300000 -1.034123e+01 2.164156e+00
154900000 -1.038951e+01 2.169353e+00
157200000 -1.040950e+01 2.169650e+00
159800000 -1.030727e+01 2.173942e+00
163300000 -1.033226e+01 2.182851e+00
166000000 -1.029774e+01 2.210954e+00
169000000 -1.018337e+01 2.271416e+00
172100000 -9.942920e+00 2.463543e+00
174500000 -1.000396e+01 2.475731e+00
177400000 -9.564621e+00 2.575102e+00
181100000 -9.418267e+00 2.657711e+00
184000000 -9.042163e+00 2.724272e+00
186800000 -8.810801e+00 2.760413e+00
189100000 -8.703876e+00 2.760536e+00
191900000 -8.764154e+00 2.768625e+00
195800000 -8.741471e+00 2.769882e+00
199300000 -8.723575e+00 2.773961e+00
201800000 -8.747277e+00 2.774643e+00
204500000 -8.720880e+00 2.777910e+00
206800000 -8.616982e+00 2.778627e+00
209300000 -8.625690e+00 2.778675e+00
212400000 -8.632354e+00 2.779566e+00
215100000 -8.672417e+00 2.779870e+00
218600000 -8.632062e+00 2.785252e+00
220900000 -8.657172e+00 2.785924e+00


1000000 -5.182974e+01 9.917643e-02
3200000 -5.158434e+01 1.049543e-01
5300000 -5.065107e+01 1.611649e-01
6600000 -5.109249e+01 1.612589e-01
7900000 -5.163305e+01 1.618779e-01
9600000 -5.155500e+01 1.618933e-01
13300000 -4.999099e+01 5.093017e-01
15500000 -4.581415e+01 6.638773e-01
19000000 -4.084687e+01 1.144640e+00
20700000 -4.080381e+01 1.168438e+00
22900000 -3.897758e+01 1.044665e+00
24300000 -3.893017e+01 1.043558e+00
26200000 -2.900477e+01 1.051277e+00
27800000 -2.848587e+01 1.049857e+00
29900000 -2.413028e+01 1.066042e+00
31800000 -2.002945e+01 1.094161e+00
33700000 -1.935007e+01 1.085611e+00
35700000 -1.766397e+01 1.056581e+00
37200000 -1.746223e+01 1.057846e+00
39000000 -1.701027e+01 1.064785e+00
41000000 -1.628613e+01 1.104931e+00
42800000 -1.549582e+01 1.117933e+00
45300000 -1.526047e+01 1.121688e+00
47100000 -1.488091e+01 1.135640e+00
48700000 -1.477244e+01 1.137735e+00
50300000 -1.442982e+01 1.144399e+00
51900000 -1.437072e+01 1.145762e+00
53200000 -1.442664e+01 1.145986e+00
54500000 -1.439367e+01 1.146601e+00
56400000 -1.413560e+01 1.187548e+00
58200000 -1.386432e+01 1.264558e+00
60100000 -1.338524e+01 1.451094e+00
61900000 -1.353943e+01 1.640440e+00
63700000 -1.242483e+01 1.757841e+00
65500000 -1.172946e+01 1.781249e+00
67400000 -1.127181e+01 1.812271e+00
69100000 -1.130029e+01 1.812691e+00
71000000 -1.095184e+01 1.819739e+00
72700000 -1.095231e+01 1.820653e+00
74200000 -1.088597e+01 1.821032e+00
77100000 -1.051163e+01 1.838461e+00
79200000 -1.043435e+01 1.843103e+00
81500000 -1.036639e+01 1.844377e+00
83200000 -1.036864e+01 1.850578e+00
85900000 -1.035606e+01 1.854712e+00
87600000 -1.031563e+01 1.854792e+00
89100000 -1.033017e+01 1.856044e+00
91000000 -1.008860e+01 1.862902e+00
92400000 -1.013737e+01 1.864516e+00
94100000 -1.002024e+01 1.866194e+00
95800000 -1.007202e+01 1.866450e+00
97200000 -1.007010e+01 1.866956e+00
99100000 -9.942482e+00 1.895158e+00
100600000 -1.003811e+01 1.909973e+00
103100000 -9.749143e+00 1.928401e+00
104400000 -9.649064e+00 1.928674e+00
108500000 -9.635117e+00 1.932707e+00
109900000 -9.616481e+00 1.933696e+00
111700000 -9.685679e+00 1.939334e+00
113200000 -9.625347e+00 1.940140e+00
114900000 -9.583160e+00 1.944137e+00
116200000 -9.825776e+00 1.944638e+00
118700000 -9.568621e+00 1.949734e+00
120200000 -9.435160e+00 1.952877e+00
121700000 -9.589560e+00 1.954711e+00
123400000 -9.569301e+00 1.959861e+00
125000000 -9.492022e+00 1.969410e+00
126400000 -9.494957e+00 1.970027e+00
127800000 -9.716877e+00 1.970629e+00
129300000 -9.410505e+00 1.971643e+00
130800000 -9.536913e+00 1.972060e+00
132500000 -9.540188e+00 1.972214e+00
133800000 -9.273481e+00 1.972290e+00
135400000 -9.473087e+00 1.972974e+00
140300000 -9.409005e+00 1.974302e+00
141600000 -9.351926e+00 1.974859e+00
143200000 -9.484699e+00 1.984175e+00
145700000 -9.492008e+00 1.985663e+00
147000000 -9.435721e+00 1.986467e+00
148500000 -9.453197e+00 1.988756e+00


1000000 -5.169234e+01 9.873055e-02
3100000 -5.155773e+01 1.338300e-01
6600000 -5.141964e+01 1.602578e-01
7900000 -5.105022e+01 1.605487e-01
9300000 -5.121054e+01 1.604671e-01
10700000 -5.099653e+01 1.602973e-01
12100000 -5.135330e+01 1.602882e-01
14200000 -5.062400e+01 2.091150e-01
15900000 -5.012477e+01 2.096982e-01
17400000 -5.039887e+01 2.126348e-01
18900000 -5.056143e+01 2.148130e-01
20200000 -5.014726e+01 2.150312e-01
21900000 -5.014175e+01 2.325469e-01
23500000 -5.003089e+01 2.388268e-01
24900000 -5.019688e+01 2.394765e-01
26600000 -4.990550e+01 2.399721e-01
30300000 -4.737962e+01 5.801047e-01
32800000 -4.701655e+01 5.932560e-01
34100000 -4.683335e+01 5.933971e-01
36000000 -4.519577e+01 6.208701e-01
37700000 -4.539528e+01 6.209048e-01
40100000 -4.997889e+01 2.800477e+00
47000000 -5.262339e+01 4.609463e+00
48900000 -5.212793e+01 4.609422e+00
51200000 -5.253875e+01 4.606875e+00
52600000 -5.209580e+01 4.605661e+00
54000000 -5.195833e+01 4.605782e+00
55300000 -5.205406e+01 4.605447e+00
56900000 -5.213396e+01 4.604293e+00
58600000 -5.217820e+01 4.603818e+00
60200000 -4.923330e+01 4.596837e+00
61500000 -4.890231e+01 4.596136e+00
63400000 -4.865444e+01 4.596533e+00
65100000 -4.884483e+01 4.597080e+00
66400000 -4.877747e+01 4.597206e+00
68000000 -4.721874e+01 4.599098e+00
71900000 -4.009042e+01 5.182689e+00
74000000 -3.974319e+01 5.182140e+00
75400000 -4.024640e+01 5.182089e+00
76700000 -4.006937e+01 5.181933e+00
78100000 -3.885467e+01 5.180722e+00
84200000 -3.965540e+01 5.176351e+00
90900000 -3.938434e+01 5.176422e+00
93300000 -3.941001e+01 5.176425e+00
99200000 -3.933711e+01 5.176455e+00
101500000 -3.876525e+01 5.176504e+00
104200000 -3.868324e+01 5.176602e+00
108700000 -3.970149e+01 5.231976e+00
111000000 -3.981429e+01 5.232127e+00
113400000 -3.960764e+01 5.233769e+00
115700000 -3.911960e+01 5.234810e+00
125600000 -3.739042e+01 5.245615e+00
127900000 -3.740502e+01 5.245677e+00
130200000 -3.739904e+01 5.245775e+00
132900000 -3.757645e+01 5.245907e+00
135200000 -3.772132e+01 5.245998e+00
137900000 -3.710476e+01 5.246641e+00
140400000 -3.688445e+01 5.250505e+00
142700000 -3.636996e+01 5.250550e+00
145800000 -3.680129e+01 5.250675e+00
148400000 -3.684783e+01 5.250679e+00
156700000 -3.639561e+01 5.250342e+00
168200000 -3.437450e+01 5.283348e+00
175700000 -3.413691e+01 5.288109e+00
178100000 -3.441721e+01 5.288190e+00
181600000 -3.411206e+01 5.288191e+00
190300000 -3.421991e+01 5.287968e+00
194900000 -3.433175e+01 5.287973e+00
199300000 -3.423214e+01 5.288026e+00
203800000 -3.421597e+01 5.288200e+00
209700000 -3.410428e+01 5.288336e+00
218400000 -3.418832e+01 5.288895e+00
222700000 -3.405489e+01 5.288997e+00
227400000 -3.406546e+01 5.289106e+00
237700000 -3.404970e+01 5.294186e+00
243000000 -2.890182e+01 5.538233e+00
247900000 -2.895783e+01 5.538943e+00
252600000 -2.860813e+01 5.539176e+00
258100000 -2.877895e+01 5.545164e+00
262400000 -2.838573e+01 5.545408e+00
266800000 -2.863095e+01 5.545706e+00
271500000 -2.863908e+01 5.545960e+00
275800000 -2.847003e+01 5.546050e+00
280500000 -2.845255e+01 5.546109e+00
284900000 -2.848391e+01 5.546165e+00


1000000 -5.188455e+01 9.999297e-02
3100000 -5.120762e+01 1.026541e-01
4700000 -5.157119e+01 1.021566e-01
6500000 -5.152748e+01 1.000588e-01
8500000 -5.122407e+01 1.058171e-01
11400000 -5.090310e+01 1.045861e-01
14900000 -5.029474e+01 2.298899e-01
16300000 -5.047094e+01 2.300694e-01
17600000 -5.078570e+01 2.306382e-01
19600000 -4.947261e+01 3.016366e-01
21400000 -4.864666e+01 3.182283e-01
23600000 -3.504552e+01 8.683980e-01
25000000 -3.490513e+01 8.757408e-01
27100000 -2.604265e+01 1.149970e+00
28500000 -2.588844e+01 1.157081e+00
30400000 -2.229733e+01 1.180272e+00
32500000 -1.757173e+01 1.248546e+00
33800000 -1.749876e+01 1.249282e+00
35500000 -1.693527e+01 1.251438e+00
36800000 -1.676749e+01 1.251479e+00
38600000 -1.591653e+01 1.253905e+00
40500000 -1.584544e+01 1.285691e+00
42600000 -1.567767e+01 1.290459e+00
44200000 -1.556989e+01 1.291852e+00
46100000 -1.540267e+01 1.293840e+00
47700000 -1.517535e+01 1.295884e+00
49500000 -1.476122e+01 1.315714e+00
50800000 -1.489347e+01 1.316701e+00
52400000 -1.462398e+01 1.322478e+00
54300000 -1.448319e+01 1.339058e+00
57000000 -1.424026e+01 1.353568e+00
58900000 -1.398498e+01 1.406907e+00
60700000 -1.343552e+01 1.564250e+00
62600000 -1.251021e+01 1.714440e+00
64200000 -1.218374e+01 1.763996e+00
66000000 -1.135814e+01 1.760707e+00
67600000 -1.150443e+01 1.760772e+00
69300000 -1.100229e+01 1.764870e+00
71100000 -1.100898e+01 1.774515e+00
73600000 -1.093955e+01 1.780346e+00
75200000 -1.095315e+01 1.785469e+00
76900000 -1.104071e+01 1.801303e+00
78600000 -1.081355e+01 1.802001e+00
80100000 -1.089168e+01 1.802740e+00
81400000 -1.076815e+01 1.802865e+00
83200000 -1.063318e+01 1.818651e+00
85300000 -1.059296e+01 1.820733e+00
86600000 -1.062373e+01 1.821158e+00
89300000 -1.076720e+01 1.848734e+00
91000000 -1.059135e+01 1.851621e+00
92700000 -1.053851e+01 1.854553e+00
94000000 -1.050277e+01 1.854798e+00
95300000 -1.068860e+01 1.855121e+00
97000000 -1.057224e+01 1.857674e+00
98700000 -1.052321e+01 1.857887e+00
101200000 -1.045007e+01 1.866793e+00
102900000 -1.048625e+01 1.882202e+00
104700000 -1.055246e+01 1.899773e+00
106000000 -1.049813e+01 1.900738e+00
107700000 -1.038760e+01 1.914214e+00
109200000 -1.044078e+01 1.920142e+00
110500000 -1.038439e+01 1.920333e+00
112200000 -1.044571e+01 1.923569e+00
113800000 -1.035504e+01 1.926773e+00
115300000 -1.033219e+01 1.927683e+00
116600000 -1.027215e+01 1.927777e+00
118900000 -1.027353e+01 1.929849e+00
120300000 -1.031079e+01 1.930306e+00
122200000 -1.024929e+01 1.948777e+00
124100000 -1.026797e+01 1.954981e+00
125800000 -1.016761e+01 1.956087e+00
127700000 -1.016178e+01 1.956561e+00
129500000 -1.034838e+01 1.964182e+00
130900000 -1.015974e+01 1.964213e+00
133400000 -1.013328e+01 1.968088e+00
135200000 -1.004985e+01 1.973631e+00
136500000 -1.006821e+01 1.973782e+00
138200000 -1.013323e+01 1.977378e+00
139800000 -1.018617e+01 1.981813e+00
141100000 -1.004734e+01 1.982373e+00


1000000 -5.190876e+01 9.881308e-02
3100000 -5.140270e+01 1.156021e-01
4500000 -5.137429e+01 1.159611e-01
6700000 -5.120656e+01 1.598534e-01
8000000 -5.129033e+01 1.601148e-01
11300000 -5.095877e+01 1.834008e-01
15200000 -5.148791e+01 9.448954e-01
18100000 -4.962305e+01 8.918453e-01
19400000 -4.922974e+01 8.915064e-01
22500000 -4.678642e+01 8.632818e-01
24200000 -4.537186e+01 8.727311e-01
25700000 -4.551868e+01 8.783323e-01
28200000 -4.461533e+01 9.017406e-01
29800000 -4.430296e+01 9.077470e-01
31100000 -4.489281e+01 9.099193e-01
32500000 -4.404715e+01 9.114631e-01
33900000 -4.435638e+01 9.144023e-01
35400000 -4.419591e+01 9.183114e-01
37200000 -4.370455e+01 9.561127e-01
38700000 -4.321534e+01 9.625651e-01
40600000 -4.111193e+01 1.070499e+00
41900000 -4.211030e+01 1.070619e+00
43800000 -4.027164e+01 1.153514e+00
47300000 -4.093294e+01 1.640413e+00
49300000 -3.552724e+01 1.731870e+00
51000000 -3.556518e+01 1.740632e+00
52700000 -3.548313e+01 1.746427e+00
54800000 -3.269615e+01 1.853823e+00
56500000 -3.263367e+01 1.856642e+00
58600000 -2.513534e+01 2.031787e+00
60700000 -2.098500e+01 2.557924e+00
62700000 -1.752388e+01 2.631425e+00
64100000 -1.759722e+01 2.633560e+00
66100000 -1.597715e+01 2.659908e+00
68100000 -1.401731e+01 2.717611e+00
69800000 -1.312313e+01 2.740508e+00
71700000 -1.104672e+01 2.756046e+00
73600000 -1.060536e+01 2.773897e+00
76100000 -1.068449e+01 2.779824e+00
78800000 -1.040591e+01 2.784049e+00
80800000 -1.027661e+01 2.807487e+00
82100000 -1.016289e+01 2.807830e+00
83400000 -1.012367e+01 2.807974e+00
86100000 -1.031059e+01 2.816655e+00
87800000 -1.008835e+01 2.819222e+00
89100000 -1.004136e+01 2.819347e+00
90800000 -1.011348e+01 2.823718e+00
92200000 -1.011508e+01 2.824680e+00
93900000 -9.921957e+00 2.833948e+00
95300000 -1.002451e+01 2.835791e+00
97400000 -9.964915e+00 2.836576e+00
101900000 -9.841624e+00 2.841033e+00
103300000 -9.826483e+00 2.841099e+00
104900000 -9.755355e+00 2.842245e+00
106800000 -9.802079e+00 2.842316e+00
108700000 -9.825821e+00 2.842982e+00
111200000 -9.729695e+00 2.847096e+00
112700000 -9.745854e+00 2.848547e+00
114400000 -9.906652e+00 2.849069e+00
115800000 -9.602900e+00 2.849132e+00
117200000 -9.720038e+00 2.849706e+00
119300000 -9.787299e+00 2.850878e+00
123000000 -9.860227e+00 2.852410e+00
124400000 -9.773975e+00 2.852843e+00
125900000 -9.823655e+00 2.852913e+00
127600000 -9.883855e+00 2.870619e+00
134300000 -9.730574e+00 2.864638e+00
136600000 -9.788886e+00 2.864735e+00
139300000 -9.723634e+00 2.868343e+00
141600000 -9.673290e+00 2.868477e+00
144000000 -9.817456e+00 2.868908e+00
146700000 -9.754891e+00 2.873539e+00
149000000 -9.746136e+00 2.873882e+00
151600000 -9.587455e+00 2.876398e+00
153900000 -9.666895e+00 2.876612e+00
157400000 -9.685223e+00 2.876964e+00
159700000 -9.628999e+00 2.877172e+00
162300000 -9.641576e+00 2.879774e+00
165100000 -9.623821e+00 2.894777e+00
167400000 -9.583700e+00 2.896029e+00


1000000 -5.135379e+01 9.963026e-02
3100000 -5.148678e+01 1.365574e-01
5200000 -5.164270e+01 1.368026e-01
6700000 -5.183526e+01 1.371532e-01
8100000 -5.078747e+01 1.373866e-01
9500000 -5.102712e+01 1.375203e-01
11800000 -5.124639e+01 1.390387e-01
13100000 -5.149437e+01 1.395808e-01
17000000 -4.860954e+01 5.104649e-01
18600000 -4.808103e+01 5.312101e-01
19900000 -4.811804e+01 5.323877e-01
21500000 -4.807994e+01 5.384945e-01
22800000 -4.804944e+01 5.397866e-01
24800000 -4.257094e+01 6.401436e-01
26900000 -3.253438e+01 8.621722e-01
29000000 -2.398084e+01 1.009794e+00
31100000 -2.049919e+01 1.308231e+00
33000000 -1.584184e+01 1.585084e+00
35000000 -1.444512e+01 1.657985e+00
36700000 -1.423070e+01 1.673648e+00
38600000 -1.258325e+01 1.660580e+00
39900000 -1.269033e+01 1.660371e+00
41200000 -1.268409e+01 1.660365e+00
42800000 -1.262700e+01 1.660334e+00
44400000 -1.266156e+01 1.659787e+00
45900000 -1.189823e+01 1.660211e+00
47600000 -1.200472e+01 1.660271e+00
49000000 -1.192390e+01 1.660624e+00
50400000 -1.193746e+01 1.660649e+00
51700000 -1.190386e+01 1.660919e+00
53000000 -1.144124e+01 1.660994e+00
54300000 -1.154808e+01 1.661023e+00
55600000 -1.160484e+01 1.661169e+00
57000000 -1.146536e+01 1.661943e+00
58700000 -1.150984e+01 1.669193e+00
60000000 -1.129987e+01 1.669335e+00
61900000 -1.130964e+01 1.670323e+00
64000000 -1.119209e+01 1.673862e+00
65600000 -1.122248e+01 1.676364e+00
66900000 -1.124246e+01 1.676650e+00
68700000 -1.110386e+01 1.690963e+00
70800000 -1.103098e+01 1.807640e+00
72700000 -1.117038e+01 1.808768e+00
74500000 -1.068591e+01 1.820556e+00
76300000 -1.031669e+01 1.825239e+00
78800000 -1.016348e+01 1.827635e+00
80700000 -1.022944e+01 1.827899e+00
82100000 -1.030271e+01 1.828317e+00
84600000 -1.016749e+01 1.833088e+00
86200000 -1.022663e+01 1.834095e+00
87800000 -1.012501e+01 1.835280e+00
90500000 -1.019050e+01 1.839629e+00
92100000 -1.002660e+01 1.846426e+00
93700000 -9.922085e+00 1.849206e+00
95000000 -9.945474e+00 1.849232e+00
96400000 -9.959435e+00 1.849405e+00
97700000 -1.003973e+01 1.849619e+00
99000000 -1.003825e+01 1.850017e+00
100400000 -1.004970e+01 1.850309e+00
102200000 -9.978176e+00 1.857728e+00
103500000 -9.842880e+00 1.858287e+00
104800000 -9.775409e+00 1.858616e+00
106500000 -9.774943e+00 1.859899e+00
108000000 -9.884597e+00 1.860212e+00
109700000 -9.788291e+00 1.860430e+00
111400000 -9.777684e+00 1.863746e+00
112700000 -9.934008e+00 1.863897e+00
114100000 -9.845207e+00 1.864001e+00
115400000 -9.745475e+00 1.864087e+00
117900000 -9.670862e+00 1.864743e+00
119200000 -9.636867e+00 1.864959e+00
120600000 -9.716105e+00 1.865197e+00
122600000 -9.723413e+00 1.896628e+00
124100000 -9.686063e+00 1.900767e+00
125600000 -9.703305e+00 1.902218e+00
127400000 -9.497841e+00 1.910830e+00
129100000 -9.582250e+00 1.911148e+00
131000000 -9.402532e+00 1.920037e+00
132600000 -9.335869e+00 1.920659e+00
134300000 -9.421057e+00 1.920659e+00


1000000 -5.181872e+01 9.818814e-02
3200000 -5.185517e+01 7.906626e-02
4700000 -5.144482e+01 7.852436e-02
6800000 -5.158088e+01 6.991532e-02
8300000 -5.159534e+01 6.989604e-02
9600000 -5.178976e+01 6.989850e-02
11600000 -5.161155e+01 8.555075e-02
13600000 -5.152270e+01 1.088345e-01
14900000 -5.062014e+01 1.091419e-01
16200000 -5.124015e+01 1.093730e-01
20500000 -5.013518e+01 9.912191e-01
22000000 -5.003086e+01 9.944143e-01
23300000 -5.020297e+01 9.950703e-01
24700000 -5.008490e+01 9.962989e-01
26000000 -5.017036e+01 9.961609e-01
29700000 -4.784582e+01 8.186710e-01
31400000 -4.814191e+01 8.184456e-01
32700000 -4.834311e+01 8.185947e-01
36400000 -3.711353e+01 1.378632e+00
38400000 -3.123640e+01 1.758629e+00
40100000 -2.596598e+01 1.831794e+00
42000000 -2.314370e+01 1.791186e+00
43900000 -2.211098e+01 1.758313e+00
45200000 -2.187830e+01 1.756449e+00
46800000 -2.095659e+01 1.756267e+00
48200000 -2.062184e+01 1.755922e+00
50200000 -1.915809e+01 1.769957e+00
52100000 -1.731272e+01 1.783675e+00
53900000 -1.635044e+01 1.801867e+00
55600000 -1.573785e+01 1.803814e+00
57600000 -1.412813e+01 1.855707e+00
59400000 -1.326586e+01 1.896632e+00
61200000 -1.254295e+01 1.913346e+00
62600000 -1.267378e+01 1.913577e+00
63900000 -1.261743e+01 1.913753e+00
65400000 -1.245969e+01 1.915017e+00
66900000 -1.230593e+01 1.916291e+00
69600000 -1.220215e+01 1.921377e+00
71000000 -1.228097e+01 1.921798e+00
72800000 -1.219993e+01 1.933370e+00
76500000 -1.218153e+01 1.940214e+00
78300000 -1.158230e+01 1.974603e+00
81000000 -1.160284e+01 1.999468e+00
82800000 -1.121686e+01 2.040561e+00
84700000 -1.083588e+01 2.160685e+00
86000000 -1.098527e+01 2.162815e+00
87900000 -1.073450e+01 2.305517e+00
89600000 -1.071439e+01 2.310593e+00
91300000 -1.011294e+01 2.323747e+00
92900000 -1.005933e+01 2.326018e+00
94600000 -1.004484e+01 2.329320e+00
96500000 -9.837054e+00 2.347018e+00
97800000 -9.862809e+00 2.348281e+00
99200000 -9.731300e+00 2.347893e+00
100800000 -9.722870e+00 2.348580e+00
103500000 -9.616310e+00 2.347255e+00
105400000 -9.569891e+00 2.353397e+00
107100000 -9.574029e+00 2.359184e+00
109000000 -9.598383e+00 2.389024e+00
110700000 -9.452465e+00 2.458231e+00
113400000 -9.393730e+00 2.475837e+00
114700000 -9.347145e+00 2.476866e+00
116500000 -9.459644e+00 2.489708e+00
117800000 -9.343804e+00 2.489728e+00
119500000 -9.281854e+00 2.489608e+00
120800000 -9.283595e+00 2.489690e+00
122300000 -9.238793e+00 2.490170e+00
123800000 -9.193578e+00 2.490281e+00
125900000 -9.181839e+00 2.490867e+00
127200000 -9.189961e+00 2.491361e+00
128700000 -9.150281e+00 2.492141e+00
130300000 -9.184681e+00 2.496384e+00
132200000 -9.460199e+00 2.497625e+00
133900000 -9.178565e+00 2.501245e+00
137600000 -9.274610e+00 2.502234e+00
138900000 -9.183763e+00 2.502278e+00
140500000 -9.249537e+00 2.502364e+00
142100000 -9.145564e+00 2.502740e+00
143400000 -9.077099e+00 2.502809e+00
144800000 -9.037547e+00 2.503161e+00


1000000 -5.196310e+01 9.905156e-02
3200000 -5.160724e+01 1.259404e-01
4600000 -5.180468e+01 1.259436e-01
6100000 -5.144919e+01 1.265042e-01
8200000 -5.099411e+01 1.387774e-01
18700000 -5.057439e+01 2.294019e-01
20800000 -4.963103e+01 4.834269e-01
22300000 -4.925806e+01 4.836465e-01
24500000 -3.919619e+01 9.650640e-01
26600000 -2.983146e+01 1.231123e+00
28500000 -2.432761e+01 1.313608e+00
29800000 -2.446835e+01 1.314042e+00
31200000 -2.436940e+01 1.314403e+00
33200000 -2.352825e+01 1.316621e+00
35100000 -2.224471e+01 1.298927e+00
37000000 -2.014992e+01 1.292433e+00
39000000 -1.912302e+01 1.295831e+00
41900000 -1.842294e+01 1.302194e+00
43500000 -1.845470e+01 1.304461e+00
45500000 -1.783043e+01 1.342501e+00
46800000 -1.768063e+01 1.343197e+00
48600000 -1.705359e+01 1.357880e+00
50100000 -1.696574e+01 1.359389e+00
51500000 -1.715142e+01 1.360712e+00
53200000 -1.667707e+01 1.368169e+00
55000000 -1.626467e+01 1.387638e+00
57000000 -1.526778e+01 1.465340e+00
59000000 -1.321628e+01 1.680573e+00
60900000 -1.187588e+01 2.033999e+00
62600000 -1.136841e+01 2.238292e+00
64300000 -1.032719e+01 2.333602e+00
65900000 -1.015017e+01 2.334847e+00
67600000 -1.013023e+01 2.339080e+00
68900000 -9.849711e+00 2.339165e+00
70200000 -9.986528e+00 2.339323e+00
71700000 -9.787510e+00 2.342175e+00
73600000 -9.811566e+00 2.342805e+00
75300000 -9.811392e+00 2.357267e+00
76900000 -9.765313e+00 2.357864e+00
78600000 -9.869440e+00 2.358087e+00
80300000 -9.630688e+00 2.360243e+00
82800000 -9.604620e+00 2.360252e+00
84100000 -9.543603e+00 2.360509e+00
85500000 -9.708582e+00 2.361414e+00
86800000 -9.594793e+00 2.361625e+00
89300000 -9.542467e+00 2.366744e+00
90700000 -9.550933e+00 2.368351e+00
92000000 -9.426935e+00 2.368861e+00
93300000 -9.525224e+00 2.370517e+00
97400000 -9.419633e+00 2.370920e+00
155300000 -9.535372e+00 2.370920e+00
157600000 -9.428074e+00 2.371093e+00
160300000 -9.498404e+00 2.384236e+00
163600000 -9.422756e+00 2.385903e+00
166500000 -9.433842e+00 2.386188e+00
170800000 -9.409460e+00 2.387235e+00
173200000 -9.397452e+00 2.387279e+00
176500000 -9.475561e+00 2.390864e+00
179400000 -9.372324e+00 2.392461e+00
181700000 -9.386465e+00 2.392776e+00
184100000 -9.427723e+00 2.393398e+00
186800000 -9.330619e+00 2.397303e+00
189100000 -9.333723e+00 2.397555e+00
191700000 -9.384506e+00 2.402712e+00
194100000 -9.332570e+00 2.404696e+00
196400000 -9.394059e+00 2.405237e+00
198800000 -9.431144e+00 2.405322e+00
201200000 -9.411780e+00 2.407368e+00
203500000 -9.362046e+00 2.407932e+00
205800000 -9.425897e+00 2.408328e+00
208400000 -9.350675e+00 2.411602e+00
210900000 -9.295153e+00 2.411659e+00
213200000 -9.451349e+00 2.412081e+00
215900000 -9.315040e+00 2.412323e+00
218600000 -9.306901e+00 2.421630e+00
221300000 -9.328236e+00 2.423327e+00
223600000 -9.364177e+00 2.423600e+00
226000000 -9.343368e+00 2.424258e+00
228300000 -9.361119e+00 2.424375e+00
230600000 -9.330577e+00 2.424733e+00


1000000 -5.204710e+01 9.913926e-02
3100000 -5.161735e+01 9.399588e-02
4400000 -5.195017e+01 9.400347e-02
6500000 -5.135119e+01 1.043149e-01
12600000 -5.086202e+01 2.129631e-01
13900000 -5.063558e+01 2.128460e-01
15200000 -5.090003e+01 2.128021e-01
16500000 -5.110436e+01 2.128142e-01
20200000 -4.588358e+01 6.559621e-01
21600000 -4.579560e+01 6.615403e-01
23700000 -3.454919e+01 1.020309e+00
25600000 -2.897938e+01 1.273655e+00
27500000 -2.576616e+01 1.301229e+00
28800000 -2.551342e+01 1.301375e+00
30800000 -2.409442e+01 1.353544e+00
32700000 -2.021589e+01 1.421909e+00
34600000 -1.856660e+01 1.432420e+00
36300000 -1.803224e+01 1.441128e+00
38100000 -1.754135e+01 1.449575e+00
40000000 -1.693767e+01 1.465014e+00
41900000 -1.598171e+01 1.494638e+00
44200000 -1.597906e+01 1.507704e+00
46000000 -1.553492e+01 1.529798e+00
48100000 -1.425256e+01 1.675318e+00
49900000 -1.376753e+01 1.758807e+00
51400000 -1.336206e+01 1.781016e+00
53100000 -1.288836e+01 1.793574e+00
54600000 -1.297463e+01 1.795598e+00
56300000 -1.279831e+01 1.809557e+00
57800000 -1.283283e+01 1.811569e+00
59700000 -1.266513e+01 1.868410e+00
61500000 -1.235332e+01 1.875249e+00
62800000 -1.238520e+01 1.875496e+00
64500000 -1.217177e+01 1.879583e+00
66200000 -1.213055e+01 1.884218e+00
67900000 -1.203258e+01 1.892033e+00
69600000 -1.197930e+01 1.892447e+00
71200000 -1.193173e+01 1.901899e+00
72600000 -1.206025e+01 1.903844e+00
74400000 -1.179924e+01 1.920739e+00
76200000 -1.174894e+01 1.973089e+00
78000000 -1.157707e+01 2.010580e+00
79800000 -1.126669e+01 2.042113e+00
81100000 -1.129341e+01 2.043293e+00
82400000 -1.126149e+01 2.043868e+00
83800000 -1.116756e+01 2.048144e+00
87500000 -1.117382e+01 2.048692e+00
89200000 -1.118754e+01 2.053322e+00
90500000 -1.111778e+01 2.053804e+00
92000000 -1.117035e+01 2.055531e+00
93700000 -1.105146e+01 2.070747e+00
95800000 -1.101520e+01 2.251241e+00
97500000 -1.117422e+01 2.255380e+00
99300000 -1.063377e+01 2.361353e+00
101200000 -1.062436e+01 2.606583e+00
103000000 -1.040626e+01 2.779781e+00
104900000 -1.011564e+01 2.851961e+00
106400000 -9.849131e+00 2.870794e+00
108100000 -9.473214e+00 2.874703e+00
109800000 -9.232523e+00 2.874281e+00
111100000 -9.133343e+00 2.874371e+00
112400000 -9.174183e+00 2.874662e+00
114100000 -9.135777e+00 2.874999e+00
115400000 -9.247928e+00 2.875140e+00
119500000 -9.172056e+00 2.879223e+00
120800000 -9.347813e+00 2.879959e+00
122100000 -9.110591e+00 2.880227e+00
123800000 -9.070090e+00 2.880427e+00
125200000 -9.244022e+00 2.880916e+00
126800000 -9.126208e+00 2.883537e+00
128400000 -8.990858e+00 2.883569e+00
129900000 -9.035982e+00 2.883598e+00
132600000 -9.034965e+00 2.903616e+00
135900000 -9.043657e+00 2.906306e+00
137300000 -9.092533e+00 2.908470e+00
139000000 -9.058327e+00 2.921698e+00
140700000 -9.079388e+00 2.922439e+00
142100000 -8.944763e+00 2.922916e+00
143800000 -8.887784e+00 2.928279e+00
145500000 -8.958613e+00 2.928648e+00


1000000 -5.204969e+01 9.817442e-02
3100000 -5.172042e+01 7.808020e-02
5200000 -5.132848e+01 8.596723e-02
7300000 -5.142166e+01 1.055646e-01
8900000 -5.156056e+01 1.062686e-01
10400000 -5.143988e+01 1.064402e-01
12300000 -5.131393e+01 1.133794e-01
15200000 -5.126190e+01 1.200216e-01
16600000 -5.082188e+01 1.205226e-01
18300000 -5.114512e+01 1.242709e-01
19800000 -5.137959e+01 1.248292e-01
21100000 -5.089638e+01 1.250596e-01
22700000 -5.090180e+01 1.260065e-01
24200000 -5.126423e+01 1.273015e-01
25600000 -5.130550e+01 1.280201e-01
27800000 -5.007634e+01 2.219356e-01
29500000 -4.974211e+01 2.392994e-01
31800000 -4.332074e+01 1.473378e+00
33700000 -4.219407e+01 1.979631e+00
35000000 -4.186736e+01 1.982870e+00
37300000 -3.199405e+01 2.987919e+00
38600000 -3.210632e+01 2.988162e+00
40800000 -3.184929e+01 2.988162e+00
42500000 -3.217450e+01 2.987995e+00
44800000 -3.168388e+01 2.978568e+00
50900000 -2.640020e+01 3.271356e+00
53800000 -2.672068e+01 3.290177e+00
55200000 -2.686780e+01 3.291042e+00
57000000 -2.624520e+01 3.295277e+00
58300000 -2.650785e+01 3.295464e+00
59600000 -2.566225e+01 3.295951e+00
61500000 -2.576977e+01 3.295978e+00
64000000 -2.555894e+01 3.296082e+00
67500000 -2.613837e+01 3.535038e+00
68800000 -2.632608e+01 3.538236e+00
72900000 -2.569763e+01 3.538734e+00
74300000 -2.519517e+01 3.538820e+00
76800000 -2.575863e+01 3.538990e+00
87300000 -2.473317e+01 3.598394e+00
89400000 -2.390554e+01 3.636885e+00
90900000 -2.352258e+01 3.636902e+00
92800000 -2.184107e+01 3.649084e+00
95000000 -1.728502e+01 3.764109e+00
96300000 -1.750082e+01 3.764745e+00
98300000 -1.710392e+01 3.807292e+00
100000000 -1.715508e+01 3.827527e+00
101300000 -1.700725e+01 3.828517e+00
102600000 -1.724455e+01 3.828534e+00
103900000 -1.688162e+01 3.828889e+00
105700000 -1.579250e+01 3.832361e+00
108000000 -1.554378e+01 3.834200e+00
109900000 -1.519084e+01 3.863137e+00
111300000 -1.508705e+01 3.863240e+00
113100000 -1.445967e+01 3.881786e+00
115300000 -1.247642e+01 4.094183e+00
121800000 -1.244288e+01 4.094298e+00
123700000 -1.129307e+01 4.101705e+00
125600000 -1.016104e+01 4.117544e+00
127300000 -9.706191e+00 4.122893e+00
128800000 -9.581270e+00 4.123453e+00
130700000 -9.433923e+00 4.129719e+00
132500000 -9.199545e+00 4.133668e+00
135000000 -9.305274e+00 4.133875e+00
136300000 -9.422979e+00 4.133940e+00
137600000 -9.301991e+00 4.134046e+00
140100000 -9.346553e+00 4.134429e+00
141400000 -9.395820e+00 4.134669e+00
142900000 -9.404479e+00 4.135280e+00
144300000 -9.157329e+00 4.136070e+00
145600000 -9.246299e+00 4.136272e+00
148700000 -9.874806e+00 4.188564e+00
150200000 -9.776056e+00 4.189616e+00
152000000 -9.389620e+00 4.193834e+00
154700000 -9.207844e+00 4.200352e+00
156100000 -9.132346e+00 4.200960e+00
157800000 -8.970829e+00 4.207041e+00
161100000 -9.053657e+00 4.208209e+00
162700000 -8.901218e+00 4.211596e+00
164400000 -8.725786e+00 4.212929e+00
165700000 -8.818576e+00 4.212967e+00


1000000 -5.160348e+01 9.905395e-02
3100000 -5.143999e+01 1.090519e-01
5200000 -5.157644e+01 9.825362e-02
7000000 -5.136457e+01 9.928263e-02
8900000 -5.132177e+01 1.068530e-01
10400000 -5.166303e+01 1.076285e-01
12500000 -5.075231e+01 1.949435e-01
13900000 -5.097130e+01 1.951072e-01
15500000 -5.073708e+01 1.974141e-01
17000000 -5.076936e+01 2.006693e-01
19300000 -4.060179e+01 1.202064e+00
21400000 -3.307567e+01 1.240623e+00
23300000 -2.910766e+01 1.278760e+00
25300000 -2.595911e+01 1.342788e+00
27300000 -2.323686e+01 1.388600e+00
29200000 -1.892829e+01 1.414616e+00
31300000 -1.789694e+01 1.511007e+00
32800000 -1.770359e+01 1.531391e+00
34600000 -1.705206e+01 1.547667e+00
35900000 -1.708122e+01 1.548267e+00
37500000 -1.638522e+01 1.551230e+00
39600000 -1.565151e+01 1.716191e+00
41400000 -1.515057e+01 1.855402e+00
43100000 -1.451441e+01 1.870805e+00
45000000 -1.437438e+01 1.886343e+00
46300000 -1.386176e+01 1.886906e+00
48100000 -1.376219e+01 1.899724e+00
49800000 -1.361762e+01 1.917537e+00
51600000 -1.328352e+01 1.935828e+00
53000000 -1.313567e+01 1.937833e+00
54700000 -1.291453e+01 1.947581e+00
56500000 -1.263990e+01 1.975843e+00
58600000 -1.253969e+01 2.169740e+00
60000000 -1.240832e+01 2.171452e+00
61700000 -1.213972e+01 2.195110e+00
63600000 -1.184164e+01 2.212069e+00
65200000 -1.175507e+01 2.220269e+00
66500000 -1.174248e+01 2.220500e+00
67800000 -1.178468e+01 2.221292e+00
69500000 -1.188263e+01 2.229826e+00
73600000 -1.166168e+01 2.240717e+00
75500000 -1.147599e+01 2.308433e+00
77400000 -1.167430e+01 2.314373e+00
79200000 -1.099589e+01 2.314142e+00
81000000 -1.113614e+01 2.320793e+00
82800000 -1.091172e+01 2.332120e+00
84100000 -1.091001e+01 2.332663e+00
85800000 -1.077017e+01 2.346793e+00
87200000 -1.081354e+01 2.348250e+00
89300000 -1.076095e+01 2.350557e+00
91000000 -1.083935e+01 2.368373e+00
92300000 -1.084303e+01 2.370618e+00
93600000 -1.085180e+01 2.371078e+00
95000000 -1.077969e+01 2.371168e+00
96500000 -1.077026e+01 2.373095e+00
99400000 -1.071382e+01 2.381876e+00
101000000 -1.075561e+01 2.381895e+00
102800000 -1.076242e+01 2.390971e+00
104500000 -1.073607e+01 2.402767e+00
106300000 -1.054672e+01 2.418732e+00
108000000 -1.059932e+01 2.439621e+00
109700000 -1.042818e+01 2.475700e+00
111400000 -1.041073e+01 2.481386e+00
112900000 -1.044809e+01 2.482806e+00
114400000 -1.025407e+01 2.484110e+00
116900000 -1.033970e+01 2.493099e+00
119800000 -1.036812e+01 2.495005e+00
121200000 -1.032774e+01 2.497431e+00
122500000 -1.027838e+01 2.497929e+00
124200000 -1.035302e+01 2.503525e+00
125500000 -1.029096e+01 2.504223e+00
128400000 -1.018224e+01 2.518196e+00
130000000 -1.037222e+01 2.525870e+00
131500000 -1.033441e+01 2.529551e+00
135600000 -1.019133e+01 2.534578e+00
136900000 -1.018201e+01 2.534947e+00
139200000 -1.010839e+01 2.540380e+00
141100000 -1.035244e+01 2.563930e+00
142900000 -1.011952e+01 2.570851e+00
144200000 -1.018199e+01 2.571037e+00


1000000 -5.166439e+01 9.980399e-02
3100000 -5.148553e+01 1.052672e-01
4800000 -5.107568e+01 1.049840e-01
6900000 -5.130942e+01 1.070672e-01
8300000 -5.121483e+01 1.070861e-01
9600000 -5.152800e+01 1.071637e-01
11200000 -5.161476e+01 1.096984e-01
13300000 -5.006573e+01 1.861301e-01
17200000 -4.334879e+01 7.198031e-01
18700000 -4.334952e+01 7.185589e-01
20800000 -3.520700e+01 7.226671e-01
22800000 -3.102762e+01 7.917941e-01
24800000 -2.914896e+01 8.862148e-01
26700000 -2.419719e+01 9.651585e-01
28400000 -2.372047e+01 9.620678e-01
30300000 -2.166243e+01 9.661102e-01
32300000 -1.985814e+01 1.009408e+00
34000000 -1.940327e+01 1.024253e+00
35900000 -1.842123e+01 1.051676e+00
37700000 -1.810987e+01 1.061428e+00
39700000 -1.650081e+01 1.117137e+00
41400000 -1.616736e+01 1.143274e+00
42700000 -1.629794e+01 1.143442e+00
45400000 -1.599002e+01 1.153585e+00
47000000 -1.593074e+01 1.155133e+00
48900000 -1.549563e+01 1.177476e+00
50400000 -1.539375e+01 1.182512e+00
51700000 -1.551859e+01 1.182939e+00
53100000 -1.524709e+01 1.183672e+00
54500000 -1.530787e+01 1.184903e+00
56200000 -1.499670e+01 1.187983e+00
57800000 -1.497740e+01 1.190319e+00
59100000 -1.497899e+01 1.190459e+00
61100000 -1.466269e+01 1.256651e+00
63100000 -1.507339e+01 1.642985e+00
64900000 -1.412395e+01 1.843683e+00
66800000 -1.208886e+01 1.862649e+00
68600000 -1.122450e+01 1.872450e+00
70100000 -1.117102e+01 1.873470e+00
72800000 -1.088212e+01 1.887534e+00
74200000 -1.077819e+01 1.887671e+00
75500000 -1.079684e+01 1.887935e+00
78200000 -1.076453e+01 1.892521e+00
79900000 -1.052128e+01 1.893309e+00
81500000 -1.066127e+01 1.894533e+00
83300000 -1.052385e+01 1.897692e+00
84800000 -1.062847e+01 1.897730e+00
86400000 -1.064689e+01 1.899028e+00
88100000 -1.047495e+01 1.901649e+00
89400000 -1.041551e+01 1.901923e+00
91000000 -1.026001e+01 1.905442e+00
92800000 -1.022430e+01 1.922271e+00
94300000 -1.020290e+01 1.933456e+00
96000000 -1.017114e+01 1.938405e+00
98100000 -1.015824e+01 1.938898e+00
99900000 -1.012935e+01 1.942444e+00
101200000 -9.970514e+00 1.942951e+00
103900000 -1.019090e+01 1.953987e+00
105500000 -1.007436e+01 1.954988e+00
109200000 -1.026531e+01 1.956611e+00
111100000 -1.013051e+01 1.957309e+00
113000000 -9.945533e+00 1.980198e+00
114400000 -9.986092e+00 1.982237e+00
115800000 -1.007455e+01 1.983824e+00
117800000 -9.954352e+00 2.007615e+00
119100000 -1.005011e+01 2.008321e+00
120800000 -9.772533e+00 2.014129e+00
122700000 -9.663777e+00 2.026948e+00
124100000 -9.841595e+00 2.028078e+00
125800000 -9.753911e+00 2.039254e+00
127300000 -9.649322e+00 2.047627e+00
129100000 -9.691926e+00 2.059404e+00
130400000 -9.516299e+00 2.059811e+00
132700000 -9.717774e+00 2.061636e+00
134000000 -9.638618e+00 2.061985e+00
135700000 -9.466434e+00 2.061997e+00
138000000 -9.591081e+00 2.064337e+00
139400000 -9.502276e+00 2.064385e+00
140900000 -9.540395e+00 2.064441e+00
142200000 -9.592142e+00 2.064904e+00


1000000 -5.262829e+01 9.973808e-02
3100000 -5.072524e+01 1.245560e-01
5500000 -4.964205e+01 3.416643e-01
6900000 -4.946267e+01 3.419194e-01
8300000 -4.964850e+01 3.418819e-01
9600000 -4.932117e+01 3.420912e-01
11500000 -4.840061e+01 3.937619e-01
12800000 -4.850252e+01 3.945457e-01
15100000 -3.992616e+01 8.007015e-01
16500000 -4.006272e+01 8.033515e-01
18500000 -3.238093e+01 9.134266e-01
20600000 -2.464480e+01 9.997990e-01
22600000 -2.181759e+01 1.062171e+00
24200000 -2.130118e+01 1.074784e+00
26100000 -2.115724e+01 1.071986e+00
28000000 -1.958097e+01 1.078215e+00
29900000 -1.937668e+01 1.111262e+00
31200000 -1.948761e+01 1.111706e+00
33100000 -1.892085e+01 1.135468e+00
35100000 -1.805141e+01 1.195087e+00
36700000 -1.727806e+01 1.207412e+00
38200000 -1.734865e+01 1.209177e+00
40000000 -1.719371e+01 1.223210e+00
42100000 -1.625362e+01 1.357347e+00
45200000 -1.579265e+01 1.540859e+00
47300000 -1.199746e+01 2.162444e+00
49100000 -1.101588e+01 2.359853e+00
51000000 -1.060978e+01 2.378734e+00
52800000 -1.054610e+01 2.387380e+00
54300000 -1.037350e+01 2.389144e+00
55600000 -9.948337e+00 2.389128e+00
57100000 -1.002280e+01 2.389410e+00
58500000 -9.920771e+00 2.389633e+00
59900000 -9.925097e+00 2.389867e+00
61200000 -9.753321e+00 2.389975e+00
63300000 -9.802728e+00 2.391124e+00
64600000 -9.681648e+00 2.391165e+00
66200000 -9.591597e+00 2.395088e+00
68300000 -9.528928e+00 2.396019e+00
69900000 -9.501233e+00 2.396550e+00
71500000 -9.445451e+00 2.397357e+00
72900000 -9.354937e+00 2.398297e+00
74400000 -9.263162e+00 2.400014e+00
76100000 -9.359591e+00 2.400652e+00
77800000 -9.289649e+00 2.414490e+00
80700000 -9.358944e+00 2.447525e+00
83200000 -9.163231e+00 2.450261e+00
84900000 -9.042800e+00 2.451273e+00
86500000 -9.108282e+00 2.452603e+00
87900000 -9.049347e+00 2.452705e+00
90000000 -8.976984e+00 2.452831e+00
91700000 -8.896791e+00 2.452908e+00
93100000 -9.026548e+00 2.452987e+00
94400000 -8.929902e+00 2.453070e+00
95700000 -8.931522e+00 2.453170e+00
97000000 -8.931548e+00 2.453282e+00
98300000 -8.984158e+00 2.453393e+00
100200000 -8.980827e+00 2.454350e+00
101800000 -9.105792e+00 2.454357e+00
104100000 -8.950568e+00 2.456124e+00
106000000 -9.026942e+00 2.456272e+00
107800000 -8.957347e+00 2.473926e+00
110100000 -8.969347e+00 2.485547e+00
111400000 -8.986824e+00 2.486552e+00
112700000 -8.961080e+00 2.486692e+00
115200000 -8.941946e+00 2.488939e+00
117300000 -8.921685e+00 2.489822e+00
118600000 -8.875081e+00 2.490208e+00
120300000 -8.911756e+00 2.490485e+00
126000000 -8.945029e+00 2.491209e+00
127300000 -8.893171e+00 2.491336e+00
128600000 -8.929963e+00 2.491634e+00
129900000 -8.878736e+00 2.491823e+00
131200000 -8.891740e+00 2.492238e+00
132700000 -8.856131e+00 2.494154e+00
134000000 -8.894545e+00 2.494220e+00
135700000 -8.929711e+00 2.494357e+00
137000000 -9.009700e+00 2.494668e+00
145300000 -8.890422e+00 2.494549e+00
147700000 -8.984632e+00 2.494860e+00


1000000 -5.163136e+01 9.945539e-02
3200000 -5.173484e+01 1.021613e-01
5900000 -5.175647e+01 1.007872e-01
8100000 -5.134088e+01 8.469270e-02
9400000 -5.183114e+01 8.481710e-02
11400000 -5.126867e+01 1.166070e-01
15300000 -4.945463e+01 4.573688e-01
17000000 -4.880244e+01 5.530999e-01
18500000 -4.907994e+01 5.749378e-01
19800000 -4.860739e+01 5.759184e-01
23300000 -4.377521e+01 7.749883e-01
25400000 -3.489182e+01 1.727194e+00
26700000 -3.489028e+01 1.728355e+00
28600000 -2.966370e+01 1.914197e+00
30700000 -2.589004e+01 2.039848e+00
32700000 -2.099606e+01 2.108617e+00
34700000 -1.795819e+01 2.166976e+00
36600000 -1.681872e+01 2.179322e+00
38000000 -1.691871e+01 2.179963e+00
39800000 -1.577962e+01 2.177473e+00
41800000 -1.411239e+01 2.164281e+00
43100000 -1.407506e+01 2.164082e+00
45100000 -1.390665e+01 2.175650e+00
46400000 -1.396131e+01 2.175776e+00
48200000 -1.339855e+01 2.180622e+00
49700000 -1.284011e+01 2.180853e+00
51700000 -1.265231e+01 2.198274e+00
53000000 -1.268710e+01 2.198616e+00
54800000 -1.250897e+01 2.199854e+00
56600000 -1.232711e+01 2.204291e+00
57900000 -1.221873e+01 2.204492e+00
59700000 -1.194811e+01 2.206513e+00
61000000 -1.191446e+01 2.206553e+00
62800000 -1.200008e+01 2.210278e+00
64500000 -1.200507e+01 2.215908e+00
65900000 -1.170817e+01 2.216663e+00
67900000 -1.184686e+01 2.278710e+00
69500000 -1.133446e+01 2.280396e+00
71300000 -1.114397e+01 2.282686e+00
72600000 -1.117863e+01 2.282852e+00
73900000 -1.114124e+01 2.282970e+00
75600000 -1.103795e+01 2.288240e+00
80100000 -1.100845e+01 2.298179e+00
81800000 -1.109596e+01 2.305552e+00
83700000 -1.097455e+01 2.341521e+00
85300000 -1.081137e+01 2.343174e+00
87100000 -1.070216e+01 2.346994e+00
88400000 -1.059957e+01 2.347278e+00
90000000 -1.067627e+01 2.348250e+00
91400000 -1.053859e+01 2.348270e+00
93100000 -1.055814e+01 2.353235e+00
96400000 -1.046355e+01 2.354506e+00
98100000 -1.045175e+01 2.357222e+00
99400000 -1.065042e+01 2.357470e+00
101300000 -1.033853e+01 2.367989e+00
102600000 -1.037134e+01 2.369538e+00
104300000 -1.044994e+01 2.371372e+00
106000000 -1.038803e+01 2.375864e+00
107300000 -1.031360e+01 2.376102e+00
108700000 -1.035128e+01 2.377146e+00
110000000 -1.019542e+01 2.377348e+00
111500000 -1.041400e+01 2.379197e+00
112900000 -1.013951e+01 2.379232e+00
114600000 -1.033470e+01 2.379524e+00
116300000 -1.028391e+01 2.393547e+00
118000000 -1.016164e+01 2.393970e+00
119800000 -1.017927e+01 2.397754e+00
121200000 -1.011856e+01 2.397857e+00
122500000 -1.012564e+01 2.397983e+00
124100000 -1.008739e+01 2.401344e+00
126000000 -1.006972e+01 2.423201e+00
127700000 -9.953709e+00 2.428666e+00
129500000 -1.013439e+01 2.467872e+00
131100000 -9.847171e+00 2.468816e+00
132400000 -9.813606e+00 2.468886e+00
135100000 -9.846269e+00 2.471485e+00
137400000 -9.615342e+00 2.473451e+00
139100000 -9.671868e+00 2.473818e+00
140600000 -9.603675e+00 2.474569e+00
141900000 -9.733972e+00 2.474718e+00


1000000 -5.241916e+01 9.956636e-02
3100000 -5.196414e+01 1.039691e-01
4800000 -5.148046e+01 1.027615e-01
6500000 -5.180723e+01 1.025860e-01
8100000 -5.218318e+01 1.031224e-01
9400000 -5.140099e+01 1.031822e-01
12700000 -5.114116e+01 1.269508e-01
14100000 -5.066445e+01 1.273286e-01
15800000 -5.099420e+01 1.312784e-01
17800000 -4.990876e+01 2.019414e-01
20000000 -4.193842e+01 7.747213e-01
21700000 -4.022857e+01 9.499075e-01
23200000 -3.941618e+01 9.655526e-01
25300000 -2.769432e+01 1.340622e+00
27300000 -2.436209e+01 1.575868e+00
29300000 -2.067299e+01 1.793950e+00
31300000 -1.878312e+01 1.816240e+00
33300000 -1.766491e+01 1.809935e+00
35300000 -1.793950e+01 1.815194e+00
36700000 -1.794157e+01 1.815670e+00
38700000 -1.471524e+01 1.829218e+00
40600000 -1.371641e+01 1.851354e+00
42300000 -1.383923e+01 1.851832e+00
44100000 -1.338225e+01 1.856919e+00
45600000 -1.330340e+01 1.858215e+00
48500000 -1.292681e+01 1.872254e+00
50400000 -1.277273e+01 1.883330e+00
51700000 -1.279514e+01 1.883660e+00
53600000 -1.255998e+01 1.903053e+00
54900000 -1.268277e+01 1.903844e+00
56400000 -1.242457e+01 1.904603e+00
58100000 -1.229223e+01 1.909355e+00
59800000 -1.235180e+01 1.916092e+00
61500000 -1.203573e+01 1.923489e+00
63000000 -1.209819e+01 1.925436e+00
64800000 -1.200221e+01 1.935792e+00
66100000 -1.195500e+01 1.936709e+00
68400000 -1.196113e+01 1.939910e+00
69800000 -1.187465e+01 1.941293e+00
71600000 -1.174043e+01 1.954914e+00
73000000 -1.182868e+01 1.957066e+00
74900000 -1.154197e+01 2.074239e+00
76900000 -1.115574e+01 2.562934e+00
78400000 -1.141410e+01 2.601587e+00
80300000 -1.065475e+01 2.574545e+00
82100000 -1.023629e+01 2.568123e+00
83700000 -1.017913e+01 2.569914e+00
85200000 -1.037227e+01 2.570854e+00
87100000 -9.726233e+00 2.583004e+00
88400000 -9.610660e+00 2.583202e+00
89700000 -9.778770e+00 2.583528e+00
92000000 -9.667667e+00 2.586718e+00
93900000 -9.763338e+00 2.586720e+00
95500000 -9.581453e+00 2.589153e+00
97200000 -9.718455e+00 2.589380e+00
98500000 -9.478982e+00 2.589693e+00
100000000 -9.522416e+00 2.592936e+00
101500000 -9.453421e+00 2.596527e+00
103200000 -9.539247e+00 2.615291e+00
109900000 -9.466638e+00 2.614392e+00
112400000 -9.439636e+00 2.615140e+00
115200000 -9.411251e+00 2.619266e+00
117500000 -9.396004e+00 2.619451e+00
120200000 -9.383022e+00 2.628279e+00
122900000 -9.384384e+00 2.645964e+00
125700000 -9.366879e+00 2.703320e+00
128400000 -9.204739e+00 2.727289e+00
131100000 -9.088470e+00 2.736005e+00
133800000 -9.036785e+00 2.744305e+00
142100000 -8.899453e+00 2.745201e+00
144400000 -9.051940e+00 2.745452e+00
146800000 -9.045144e+00 2.745541e+00
149500000 -8.953409e+00 2.745683e+00
152000000 -8.977500e+00 2.745711e+00
154900000 -9.018562e+00 2.746874e+00
157200000 -8.932243e+00 2.747488e+00
159700000 -8.942257e+00 2.748651e+00
162100000 -9.009880e+00 2.749530e+00
164700000 -8.926652e+00 2.752775e+00
167000000 -8.913288e+00 2.753071e+00


1000000 -5.206329e+01 9.973915e-02
3000000 -5.145677e+01 1.070452e-01
5100000 -5.140766e+01 9.806249e-02
6600000 -5.119793e+01 9.809274e-02
8700000 -5.132770e+01 1.471736e-01
10800000 -5.151244e+01 1.483868e-01
12500000 -5.105102e+01 1.549459e-01
13800000 -5.172203e+01 1.550709e-01
15200000 -5.107636e+01 1.558781e-01
16500000 -5.127536e+01 1.559278e-01
18800000 -4.802900e+01 5.528889e-01
20200000 -4.788036e+01 5.558013e-01
22100000 -4.686812e+01 6.786927e-01
24100000 -3.800274e+01 1.017470e+00
26100000 -2.901875e+01 1.514511e+00
28200000 -2.461567e+01 1.686889e+00
29700000 -2.454066e+01 1.690505e+00
31000000 -2.429564e+01 1.690076e+00
33100000 -2.150291e+01 1.653372e+00
34700000 -2.111957e+01 1.646632e+00
36600000 -1.839228e+01 1.624712e+00
38500000 -1.793736e+01 1.603080e+00
40300000 -1.619704e+01 1.588089e+00
42200000 -1.441673e+01 1.573554e+00
43900000 -1.391821e+01 1.570257e+00
45800000 -1.321184e+01 1.568363e+00
47100000 -1.331082e+01 1.568347e+00
48900000 -1.296337e+01 1.568275e+00
50200000 -1.291060e+01 1.568230e+00
52100000 -1.305119e+01 1.575838e+00
53700000 -1.254797e+01 1.576506e+00
55500000 -1.246848e+01 1.581649e+00
56900000 -1.251684e+01 1.582584e+00
58700000 -1.237560e+01 1.598731e+00
61400000 -1.231229e+01 1.621663e+00
63300000 -1.215049e+01 1.665165e+00
65100000 -1.187457e+01 1.669241e+00
66400000 -1.192297e+01 1.669494e+00
67700000 -1.175862e+01 1.669837e+00
69500000 -1.161484e+01 1.682145e+00
71800000 -1.144253e+01 1.685365e+00
73400000 -1.140459e+01 1.688392e+00
75300000 -1.122914e+01 1.704167e+00
77300000 -1.073745e+01 1.944268e+00
78800000 -1.045169e+01 2.024758e+00
80500000 -1.007523e+01 2.014155e+00
82300000 -1.003498e+01 2.020232e+00
83700000 -9.960716e+00 2.021357e+00
85300000 -9.760219e+00 2.022849e+00
86600000 -9.736125e+00 2.022890e+00
88400000 -9.771930e+00 2.027673e+00
89800000 -9.702211e+00 2.027753e+00
91600000 -9.707757e+00 2.037184e+00
92900000 -9.754255e+00 2.037995e+00
94200000 -9.769099e+00 2.038152e+00
95600000 -9.647104e+00 2.039178e+00
96900000 -9.702769e+00 2.039772e+00
98600000 -9.703273e+00 2.045328e+00
100300000 -9.627181e+00 2.045885e+00
102000000 -9.589724e+00 2.050531e+00
104000000 -9.892089e+00 2.095553e+00
105700000 -9.472140e+00 2.096770e+00
107000000 -9.351505e+00 2.096801e+00
109100000 -9.495180e+00 2.097364e+00
110400000 -9.318625e+00 2.097495e+00
112100000 -9.497067e+00 2.097715e+00
113400000 -9.444595e+00 2.097790e+00
115000000 -9.405665e+00 2.099174e+00
116900000 -9.421182e+00 2.100107e+00
118600000 -9.588945e+00 2.100529e+00
121500000 -9.364076e+00 2.123170e+00
123000000 -9.571944e+00 2.124773e+00
124900000 -9.399521e+00 2.143895e+00
126600000 -9.266886e+00 2.144650e+00
127900000 -9.389872e+00 2.144666e+00
129200000 -9.320069e+00 2.144824e+00
130500000 -9.200096e+00 2.145074e+00
131800000 -9.373635e+00 2.145244e+00
133100000 -9.272328e+00 2.145292e+00
134600000 -9.383868e+00 2.146084e+00


1000000 -5.169312e+01 9.945730e-02
3200000 -5.152921e+01 1.054216e-01
6500000 -5.183546e+01 1.305917e-01
7800000 -5.108009e+01 1.306117e-01
9200000 -5.123725e+01 1.304791e-01
12500000 -5.146467e+01 1.273102e-01
13800000 -5.168499e+01 1.275439e-01
15500000 -5.105927e+01 1.330239e-01
17100000 -5.077931e+01 1.351151e-01
21000000 -4.480560e+01 6.187484e-01
23000000 -4.040854e+01 1.210102e+00
24800000 -3.811181e+01 1.454382e+00
27000000 -3.811823e+01 1.004965e+00
28300000 -3.846619e+01 1.005775e+00
30300000 -2.692720e+01 1.092006e+00
32400000 -2.353616e+01 1.109893e+00
34400000 -2.011150e+01 1.149034e+00
36400000 -1.952674e+01 1.176853e+00
37800000 -1.937894e+01 1.178845e+00
39600000 -1.889513e+01 1.186365e+00
41500000 -1.779184e+01 1.209028e+00
43400000 -1.650948e+01 1.262964e+00
45200000 -1.624492e+01 1.279977e+00
46800000 -1.609666e+01 1.286548e+00
48800000 -1.552381e+01 1.313504e+00
50400000 -1.516459e+01 1.325802e+00
52200000 -1.460033e+01 1.337768e+00
53600000 -1.477346e+01 1.338362e+00
55300000 -1.463752e+01 1.345349e+00
57100000 -1.419505e+01 1.361635e+00
59000000 -1.367744e+01 1.408143e+00
60500000 -1.348235e+01 1.418258e+00
62200000 -1.330324e+01 1.426196e+00
63900000 -1.310140e+01 1.434552e+00
65800000 -1.304280e+01 1.466804e+00
68700000 -1.274054e+01 1.519796e+00
70600000 -1.312173e+01 1.679624e+00
72400000 -1.228526e+01 1.684739e+00
74200000 -1.189323e+01 1.696836e+00
75600000 -1.177517e+01 1.697194e+00
77400000 -1.162918e+01 1.704692e+00
78700000 -1.156972e+01 1.705061e+00
80000000 -1.159972e+01 1.705787e+00
81900000 -1.142879e+01 1.735420e+00
83900000 -1.164754e+01 1.896492e+00
85400000 -1.150062e+01 1.923325e+00
87300000 -1.077325e+01 1.955698e+00
89100000 -1.069145e+01 1.983203e+00
90800000 -1.047593e+01 1.990751e+00
92100000 -1.060620e+01 1.990895e+00
93400000 -1.044815e+01 1.991138e+00
95200000 -1.029918e+01 1.997296e+00
97900000 -1.023057e+01 2.000020e+00
100600000 -1.033554e+01 2.011600e+00
102000000 -1.004484e+01 2.013079e+00
103700000 -1.009944e+01 2.020687e+00
105300000 -9.993912e+00 2.025235e+00
107000000 -1.014320e+01 2.025872e+00
108300000 -9.877672e+00 2.025926e+00
110100000 -9.857213e+00 2.030934e+00
111400000 -9.815818e+00 2.031587e+00
113500000 -9.774530e+00 2.033255e+00
114800000 -9.829745e+00 2.033694e+00
116100000 -9.861555e+00 2.033994e+00
117500000 -9.930624e+00 2.034923e+00
119000000 -9.932126e+00 2.038753e+00
121100000 -9.770373e+00 2.038879e+00
123000000 -9.794469e+00 2.073852e+00
132900000 -9.854302e+00 2.069825e+00
135200000 -9.884000e+00 2.070034e+00
137500000 -9.799241e+00 2.070273e+00
141200000 -9.815249e+00 2.076275e+00
144900000 -9.648661e+00 2.082679e+00
147600000 -9.757736e+00 2.097335e+00
149900000 -9.712572e+00 2.097365e+00
152300000 -9.670484e+00 2.097404e+00
154600000 -9.682750e+00 2.097563e+00
158300000 -9.600531e+00 2.100824e+00
161400000 -9.579931e+00 2.101521e+00
163800000 -9.585218e+00 2.102293e+00


1000000 -5.232567e+01 9.720867e-02
3100000 -5.127959e+01 1.414084e-01
5200000 -5.147613e+01 1.540067e-01
8500000 -5.190897e+01 1.744209e-01
9800000 -5.152072e+01 1.744819e-01
11600000 -5.087286e+01 1.829074e-01
12900000 -5.111915e+01 1.832720e-01
16400000 -5.005419e+01 3.519626e-01
24700000 -5.032191e+01 3.513214e-01
27700000 -4.830127e+01 4.433270e-01
31000000 -4.212977e+01 7.981752e-01
34700000 -3.921460e+01 9.884381e-01
37800000 -3.076171e+01 1.479709e+00
40100000 -3.089383e+01 1.481446e+00
43200000 -2.721570e+01 1.462626e+00
46100000 -2.635668e+01 1.462326e+00
49100000 -2.371724e+01 1.480669e+00
52800000 -2.343598e+01 1.493933e+00
55700000 -1.947842e+01 1.529511e+00
59800000 -1.846204e+01 1.566425e+00
62700000 -1.624499e+01 1.608251e+00
65500000 -1.555844e+01 1.615447e+00
68400000 -1.533255e+01 1.637300e+00
70800000 -1.520988e+01 1.637396e+00
73600000 -1.486888e+01 1.643474e+00
76500000 -1.443602e+01 1.651458e+00
79400000 -1.380734e+01 1.697509e+00
82300000 -1.276528e+01 1.782934e+00
85000000 -1.258836e+01 1.800703e+00
87900000 -1.239863e+01 1.832380e+00
90500000 -1.207644e+01 1.855039e+00
92800000 -1.202098e+01 1.858011e+00
95600000 -1.204995e+01 1.855941e+00
97900000 -1.200206e+01 1.856165e+00
100400000 -1.192056e+01 1.857000e+00
103100000 -1.183369e+01 1.864475e+00
105600000 -1.171617e+01 1.866619e+00
107900000 -1.180695e+01 1.866995e+00
110700000 -1.175099e+01 1.878370e+00
113500000 -1.175650e+01 1.888946e+00
116200000 -1.163842e+01 1.891068e+00
118600000 -1.160459e+01 1.891749e+00
121600000 -1.144200e+01 1.953172e+00
124400000 -1.146827e+01 2.093512e+00
127200000 -1.122551e+01 2.129820e+00
130200000 -1.081512e+01 2.147233e+00
134100000 -1.098994e+01 2.148089e+00
136900000 -1.066908e+01 2.153649e+00
140400000 -1.068001e+01 2.160874e+00
143200000 -1.060613e+01 2.168215e+00
145900000 -1.062136e+01 2.168737e+00
149600000 -1.045464e+01 2.175755e+00
152500000 -1.046162e+01 2.176943e+00
155300000 -1.043749e+01 2.181668e+00
157600000 -1.048552e+01 2.181713e+00
161300000 -1.046417e+01 2.186750e+00
163700000 -1.053526e+01 2.187309e+00
166300000 -1.036395e+01 2.189228e+00
169100000 -1.044984e+01 2.197622e+00
172000000 -1.039545e+01 2.256296e+00
174900000 -1.046099e+01 2.290156e+00
177600000 -1.018646e+01 2.293186e+00
179900000 -1.010067e+01 2.293273e+00
182400000 -1.016554e+01 2.293946e+00
184700000 -1.014118e+01 2.294044e+00
187600000 -1.002054e+01 2.303670e+00
190300000 -1.004732e+01 2.316187e+00
192600000 -9.971478e+00 2.316353e+00
196500000 -9.968449e+00 2.324472e+00
198800000 -9.947688e+00 2.324922e+00
201200000 -9.882323e+00 2.325402e+00
207100000 -9.872742e+00 2.346253e+00
209600000 -9.856483e+00 2.354434e+00
211900000 -9.908235e+00 2.354647e+00
214700000 -9.880161e+00 2.363563e+00
217000000 -9.816277e+00 2.363671e+00
219400000 -9.760334e+00 2.364161e+00
221900000 -9.734487e+00 2.365059e+00
224500000 -9.818648e+00 2.365882e+00
227000000 -9.847248e+00 2.366317e+00


1000000 -5.157123e+01 9.798196e-02
3000000 -5.136582e+01 9.715143e-02
5000000 -5.119156e+01 1.141590e-01
6900000 -5.167742e+01 1.104972e-01
8200000 -5.142499e+01 1.105837e-01
9900000 -5.128215e+01 1.183295e-01
12200000 -4.553379e+01 6.095631e-01
13500000 -4.492952e+01 6.130542e-01
14900000 -4.532114e+01 6.158408e-01
16500000 -4.450600e+01 6.429372e-01
18600000 -3.918318e+01 8.226037e-01
20600000 -3.510245e+01 1.247000e+00
22100000 -3.447307e+01 1.288782e+00
23800000 -3.310623e+01 1.278840e+00
25700000 -3.054734e+01 1.301277e+00
27700000 -2.751334e+01 1.297615e+00
29700000 -2.313427e+01 1.324007e+00
31600000 -1.987396e+01 1.366114e+00
33500000 -1.876823e+01 1.398178e+00
35400000 -1.668105e+01 1.521723e+00
37200000 -1.548915e+01 1.541085e+00
39000000 -1.505915e+01 1.557865e+00
41700000 -1.489108e+01 1.569721e+00
43600000 -1.468076e+01 1.600049e+00
45500000 -1.324973e+01 1.750216e+00
47200000 -1.265607e+01 1.787890e+00
49100000 -1.215161e+01 1.924581e+00
50500000 -1.216286e+01 1.925780e+00
51800000 -1.228469e+01 1.926147e+00
53500000 -1.201802e+01 1.933170e+00
55400000 -1.185614e+01 1.933830e+00
57100000 -1.165880e+01 1.935695e+00
59000000 -1.143271e+01 1.950835e+00
60900000 -1.144701e+01 1.953801e+00
63600000 -1.144505e+01 1.957806e+00
65700000 -1.115968e+01 1.959184e+00
67500000 -1.108966e+01 1.993318e+00
69100000 -1.103051e+01 2.012436e+00
70600000 -1.105805e+01 2.014313e+00
72000000 -1.094614e+01 2.014872e+00
73700000 -1.070800e+01 2.021797e+00
75000000 -1.095981e+01 2.022187e+00
77500000 -1.071312e+01 2.044200e+00
78800000 -1.067461e+01 2.044963e+00
80500000 -1.064338e+01 2.069365e+00
81800000 -1.065667e+01 2.070214e+00
83100000 -1.063532e+01 2.070344e+00
85000000 -1.066744e+01 2.084885e+00
86800000 -1.049265e+01 2.089485e+00
88300000 -1.038637e+01 2.090329e+00
89600000 -1.046956e+01 2.090460e+00
90900000 -1.051583e+01 2.090909e+00
92600000 -1.034751e+01 2.092696e+00
94000000 -1.041632e+01 2.093342e+00
95400000 -1.045888e+01 2.093986e+00
96700000 -1.042948e+01 2.094158e+00
98000000 -1.044636e+01 2.094436e+00
99600000 -1.041544e+01 2.097098e+00
101200000 -1.030702e+01 2.097138e+00
102900000 -1.037140e+01 2.103552e+00
104300000 -1.026430e+01 2.103719e+00
105700000 -1.035855e+01 2.105641e+00
109000000 -1.027069e+01 2.111674e+00
110300000 -1.037760e+01 2.112731e+00
111800000 -1.033782e+01 2.115007e+00
113400000 -1.019748e+01 2.132376e+00
114900000 -1.028403e+01 2.132473e+00
116200000 -1.029603e+01 2.132709e+00
118100000 -1.039317e+01 2.163634e+00
119800000 -1.006450e+01 2.167078e+00
137700000 -1.011864e+01 2.167077e+00
141000000 -1.009997e+01 2.169575e+00
143300000 -1.015459e+01 2.169777e+00
149200000 -1.009062e+01 2.185415e+00
151900000 -1.013057e+01 2.186128e+00
154500000 -1.003711e+01 2.188731e+00
156800000 -1.001312e+01 2.189129e+00
159100000 -1.001301e+01 2.189264e+00
162800000 -1.006985e+01 2.204070e+00
165400000 -9.984802e+00 2.215169e+00


1000000 -5.180650e+01 9.922878e-02
3100000 -5.184768e+01 1.320076e-01
5200000 -5.130134e+01 1.080210e-01
6600000 -5.146369e+01 1.079870e-01
10300000 -5.102427e+01 1.583937e-01
14200000 -4.920346e+01 5.169064e-01
16300000 -4.366637e+01 6.057152e-01
17600000 -4.368980e+01 6.063745e-01
19600000 -4.140151e+01 6.477761e-01
21700000 -3.635699e+01 8.265652e-01
23600000 -3.025868e+01 1.032370e+00
25400000 -2.747923e+01 1.065474e+00
27300000 -2.535059e+01 1.083582e+00
29400000 -2.260091e+01 1.290638e+00
31900000 -2.230512e+01 1.372255e+00
33500000 -2.056860e+01 1.395444e+00
35200000 -2.019743e+01 1.394992e+00
37900000 -1.962360e+01 1.409418e+00
39400000 -1.951448e+01 1.412559e+00
41300000 -1.896102e+01 1.457599e+00
42900000 -1.854481e+01 1.469323e+00
44700000 -1.820187e+01 1.490976e+00
46300000 -1.799829e+01 1.496706e+00
48400000 -1.597637e+01 1.720176e+00
50100000 -1.574215e+01 1.758906e+00
52000000 -1.446959e+01 1.806015e+00
53900000 -1.424903e+01 1.829999e+00
55200000 -1.421722e+01 1.831752e+00
57000000 -1.399750e+01 1.840644e+00
58800000 -1.387202e+01 1.863431e+00
60600000 -1.361052e+01 1.886964e+00
62100000 -1.334191e+01 1.891542e+00
63900000 -1.341827e+01 1.930725e+00
65600000 -1.313489e+01 1.962298e+00
66900000 -1.323527e+01 1.963014e+00
68500000 -1.301548e+01 1.970983e+00
72600000 -1.287477e+01 1.987693e+00
74600000 -1.339028e+01 2.182590e+00
76500000 -1.251203e+01 2.202401e+00
78300000 -1.197257e+01 2.223515e+00
79600000 -1.209337e+01 2.223871e+00
81100000 -1.199033e+01 2.224662e+00
82400000 -1.209019e+01 2.224849e+00
85100000 -1.191798e+01 2.245940e+00
86600000 -1.189667e+01 2.246197e+00
88400000 -1.162173e+01 2.268602e+00
90000000 -1.167629e+01 2.279449e+00
91600000 -1.169313e+01 2.293442e+00
94500000 -1.155301e+01 2.343022e+00
96000000 -1.155723e+01 2.350397e+00
97300000 -1.160507e+01 2.350918e+00
99100000 -1.130367e+01 2.366305e+00
100400000 -1.132473e+01 2.368305e+00
102700000 -1.137547e+01 2.373471e+00
104200000 -1.129085e+01 2.374638e+00
105700000 -1.129973e+01 2.376814e+00
107200000 -1.137384e+01 2.378531e+00
109300000 -1.141017e+01 2.486809e+00
110800000 -1.125267e+01 2.487387e+00
112500000 -1.099899e+01 2.492248e+00
114200000 -1.099071e+01 2.498519e+00
115500000 -1.098084e+01 2.499099e+00
117000000 -1.080820e+01 2.501028e+00
118800000 -1.085377e+01 2.523004e+00
120500000 -1.080179e+01 2.526007e+00
122000000 -1.063639e+01 2.528004e+00
126100000 -1.066531e+01 2.533209e+00
128000000 -1.048777e+01 2.535145e+00
129500000 -1.055053e+01 2.536401e+00
131100000 -1.069368e+01 2.543944e+00
132800000 -1.064473e+01 2.551834e+00
134600000 -1.061914e+01 2.589134e+00
136100000 -1.040580e+01 2.595750e+00
137600000 -1.043535e+01 2.601813e+00
139400000 -1.057273e+01 2.620341e+00
141200000 -1.039394e+01 2.625167e+00
142600000 -1.051461e+01 2.625911e+00
143900000 -1.040385e+01 2.626349e+00
145800000 -1.040517e+01 2.647291e+00
147300000 -1.034688e+01 2.648292e+00


1000000 -5.211992e+01 9.913536e-02
3200000 -5.112063e+01 9.603866e-02
5300000 -5.206985e+01 9.468165e-02
6600000 -5.146826e+01 9.481888e-02
8700000 -5.135278e+01 1.082314e-01
10100000 -5.167893e+01 1.082557e-01
11500000 -5.113642e+01 1.086988e-01
13000000 -5.146903e+01 1.090589e-01
16300000 -5.031188e+01 1.871759e-01
18000000 -5.016028e+01 1.882531e-01
19400000 -5.057178e+01 1.889469e-01
21400000 -4.824964e+01 3.341273e-01
22800000 -4.770698e+01 3.345226e-01
24100000 -4.831380e+01 3.346838e-01
26500000 -4.508102e+01 1.390216e+00
28000000 -4.382720e+01 1.387142e+00
29300000 -4.349123e+01 1.384831e+00
32400000 -4.178082e+01 1.436290e+00
34200000 -4.112864e+01 1.446401e+00
36200000 -3.106916e+01 1.510510e+00
39300000 -2.752904e+01 1.904150e+00
41300000 -2.531720e+01 2.037154e+00
42900000 -2.505004e+01 2.036951e+00
45000000 -1.945062e+01 2.008808e+00
47100000 -1.613768e+01 1.982345e+00
49100000 -1.471093e+01 1.952660e+00
51000000 -1.474792e+01 1.952145e+00
52900000 -1.364231e+01 1.960293e+00
54900000 -1.321326e+01 1.971512e+00
56700000 -1.318296e+01 1.994792e+00
58600000 -1.237969e+01 1.999542e+00
60100000 -1.243748e+01 2.001337e+00
61800000 -1.185749e+01 2.004162e+00
63600000 -1.152152e+01 2.005717e+00
65500000 -1.160381e+01 2.013837e+00
67200000 -1.113734e+01 2.015864e+00
68500000 -1.128764e+01 2.015957e+00
70200000 -1.114539e+01 2.016194e+00
72900000 -1.114385e+01 2.015617e+00
75000000 -1.098777e+01 2.029667e+00
76700000 -1.068361e+01 2.040590e+00
78500000 -1.023710e+01 2.041796e+00
79900000 -1.018992e+01 2.042163e+00
81500000 -1.018501e+01 2.045368e+00
82900000 -1.015332e+01 2.045448e+00
84200000 -1.007610e+01 2.045613e+00
85500000 -1.001324e+01 2.045857e+00
86800000 -1.009393e+01 2.045913e+00
88300000 -1.012052e+01 2.046336e+00
89600000 -1.007300e+01 2.046502e+00
91000000 -1.024408e+01 2.046559e+00
92400000 -1.003440e+01 2.046850e+00
93800000 -1.009460e+01 2.046918e+00
95700000 -1.005161e+01 2.055213e+00
97100000 -1.013892e+01 2.055367e+00
100200000 -1.031394e+01 2.075291e+00
101800000 -9.931249e+00 2.076788e+00
103500000 -1.000966e+01 2.078642e+00
104900000 -9.910946e+00 2.078742e+00
109400000 -9.850003e+00 2.081670e+00
111500000 -9.943509e+00 2.082887e+00
116400000 -9.796907e+00 2.083320e+00
117700000 -9.905380e+00 2.083481e+00
119200000 -9.636248e+00 2.084661e+00
121500000 -9.831585e+00 2.086652e+00
122800000 -9.652972e+00 2.086847e+00
124200000 -9.808015e+00 2.087436e+00
127100000 -9.738916e+00 2.102718e+00
129000000 -9.611433e+00 2.109899e+00
130300000 -9.574066e+00 2.110054e+00
131800000 -9.691000e+00 2.109821e+00
133400000 -9.755385e+00 2.109356e+00
134700000 -9.658390e+00 2.109460e+00
136200000 -9.710444e+00 2.109964e+00
137500000 -9.634251e+00 2.110033e+00
140400000 -9.678234e+00 2.119255e+00
141800000 -9.660719e+00 2.120009e+00
143400000 -9.552004e+00 2.121282e+00
145000000 -9.608017e+00 2.122222e+00
146700000 -9.529216e+00 2.124189e+00


1000000 -5.186885e+01 9.948758e-02
3100000 -5.131765e+01 1.449723e-01
4700000 -5.145962e+01 1.461920e-01
7800000 -5.165202e+01 1.571914e-01
9600000 -5.091267e+01 1.611850e-01
13500000 -4.994848e+01 9.280822e-01
15500000 -4.792129e+01 8.838163e-01
17700000 -4.245246e+01 7.605982e-01
19100000 -4.269968e+01 7.599600e-01
20400000 -4.234395e+01 7.595437e-01
21700000 -4.170153e+01 7.591936e-01
23400000 -4.113620e+01 7.655827e-01
25200000 -4.061007e+01 7.764363e-01
26700000 -4.066689e+01 7.791332e-01
29400000 -3.907420e+01 8.239806e-01
30900000 -3.853210e+01 8.240071e-01
32300000 -3.829460e+01 8.249144e-01
34400000 -3.470174e+01 9.239780e-01
35800000 -3.512008e+01 9.241975e-01
37300000 -3.456421e+01 9.320860e-01
38800000 -3.405007e+01 9.354704e-01
40100000 -3.421949e+01 9.361776e-01
41400000 -3.444617e+01 9.367086e-01
43000000 -3.396646e+01 9.424062e-01
44300000 -3.368383e+01 9.435208e-01
46100000 -3.325887e+01 9.720150e-01
47400000 -3.327651e+01 9.730265e-01
49200000 -3.273390e+01 1.012412e+00
50500000 -3.264275e+01 1.014160e+00
52300000 -3.174650e+01 1.071205e+00
53700000 -3.189087e+01 1.072155e+00
55000000 -3.202948e+01 1.073627e+00
57500000 -5.359671e+01 4.865153e+00
60400000 -5.390815e+01 4.865585e+00
61700000 -5.339460e+01 4.866162e+00
64300000 -5.397404e+01 4.883914e+00
65600000 -5.346563e+01 4.883739e+00
67600000 -5.392257e+01 4.869607e+00
69700000 -5.357784e+01 4.816176e+00
73200000 -5.356406e+01 4.672934e+00
74600000 -5.291136e+01 4.671735e+00
76300000 -5.306856e+01 4.671574e+00
78000000 -5.248043e+01 4.671328e+00
79500000 -5.256438e+01 4.671279e+00
81400000 -5.235135e+01 4.671043e+00
83100000 -5.224959e+01 4.670681e+00
84400000 -5.205887e+01 4.670360e+00
86100000 -5.217816e+01 4.670204e+00
88000000 -5.194886e+01 4.670202e+00
92100000 -5.186504e+01 4.671031e+00
93400000 -5.189630e+01 4.670982e+00
94700000 -5.179976e+01 4.670972e+00
97200000 -5.196815e+01 4.670917e+00
99700000 -5.207060e+01 4.670547e+00
102800000 -5.188454e+01 4.670545e+00
104500000 -5.200167e+01 4.670012e+00
108600000 -5.168997e+01 4.669523e+00
111100000 -5.172366e+01 4.666399e+00
114000000 -5.153502e+01 4.666395e+00
115300000 -5.195052e+01 4.666501e+00
117400000 -5.146108e+01 4.666496e+00
121900000 -5.139981e+01 4.666495e+00
125000000 -5.151819e+01 4.666495e+00
127900000 -5.187003e+01 4.666897e+00
129300000 -5.174560e+01 4.666893e+00
131400000 -5.168983e+01 4.666880e+00
132800000 -5.191947e+01 4.666877e+00
135700000 -5.217135e+01 4.666550e+00
140600000 -5.179514e+01 4.666523e+00
142300000 -5.142399e+01 4.666430e+00
144000000 -5.163093e+01 4.666360e+00
145300000 -5.169710e+01 4.666222e+00
146600000 -5.174951e+01 4.666138e+00
148100000 -5.150519e+01 4.666099e+00
150000000 -5.156837e+01 4.664975e+00
151400000 -5.153466e+01 4.664888e+00
153100000 -5.143029e+01 4.664794e+00
158000000 -5.119030e+01 4.664349e+00
159900000 -5.171067e+01 4.664347e+00
164800000 -5.167079e+01 4.664282e+00
166500000 -5.137392e+01 4.664082e+00
168100000 -5.139516e+01 4.664063e+00
169400000 -5.189289e+01 4.664024e+00
171100000 -5.186015e+01 4.663925e+00
172500000 -5.146458e+01 4.663454e+00


1000000 -5.219720e+01 9.881287e-02
3100000 -5.130693e+01 1.011981e-01
5200000 -5.154083e+01 1.135520e-01
6500000 -5.166566e+01 1.137227e-01
7900000 -5.127281e+01 1.142757e-01
9500000 -5.117150e+01 1.142935e-01
11500000 -5.104752e+01 1.638572e-01
12900000 -5.094472e+01 1.639064e-01
14700000 -5.089884e+01 1.775583e-01
17000000 -4.669769e+01 7.155128e-01
18600000 -4.521605e+01 7.642395e-01
20200000 -4.583512e+01 7.672768e-01
21600000 -4.475531e+01 7.679579e-01
23800000 -4.003091e+01 1.066120e+00
26000000 -3.171068e+01 1.870201e+00
27900000 -2.423611e+01 2.232520e+00
29900000 -2.163801e+01 2.207071e+00
31800000 -2.092457e+01 2.203576e+00
33100000 -2.107549e+01 2.203648e+00
34900000 -2.017820e+01 2.208259e+00
36900000 -1.718345e+01 2.241849e+00
38800000 -1.648602e+01 2.267811e+00
40800000 -1.494944e+01 2.310135e+00
42700000 -1.403145e+01 2.352395e+00
44500000 -1.383543e+01 2.365357e+00
46400000 -1.283456e+01 2.380824e+00
48100000 -1.282533e+01 2.386759e+00
49900000 -1.290897e+01 2.393267e+00
51200000 -1.274829e+01 2.393562e+00
53100000 -1.250234e+01 2.411174e+00
54400000 -1.237021e+01 2.411842e+00
56000000 -1.229280e+01 2.416316e+00
57300000 -1.233510e+01 2.416545e+00
58800000 -1.225901e+01 2.418623e+00
60100000 -1.220426e+01 2.418745e+00
61400000 -1.199483e+01 2.419306e+00
64100000 -1.217326e+01 2.430178e+00
65500000 -1.194602e+01 2.430381e+00
67300000 -1.190672e+01 2.439817e+00
69100000 -1.206618e+01 2.439833e+00
71800000 -1.181729e+01 2.443674e+00
73600000 -1.171609e+01 2.454782e+00
75400000 -1.168825e+01 2.472347e+00
77300000 -1.147917e+01 2.545039e+00
79300000 -1.090614e+01 2.785224e+00
81200000 -1.059252e+01 3.394454e+00
83000000 -1.022955e+01 3.630412e+00
84700000 -9.734754e+00 3.732207e+00
86300000 -9.453578e+00 3.732337e+00
87600000 -9.630957e+00 3.732427e+00
90300000 -9.356583e+00 3.735143e+00
91700000 -9.319712e+00 3.735528e+00
93400000 -9.043284e+00 3.736789e+00
95100000 -9.198602e+00 3.736837e+00
96500000 -9.205058e+00 3.737063e+00
98300000 -8.996198e+00 3.741837e+00
99600000 -9.038713e+00 3.741886e+00
101300000 -8.965866e+00 3.743425e+00
102600000 -8.955704e+00 3.743501e+00
103900000 -8.880426e+00 3.743791e+00
105300000 -8.894067e+00 3.743837e+00
106700000 -8.803941e+00 3.743990e+00
108300000 -8.789449e+00 3.744835e+00
109600000 -8.774374e+00 3.744901e+00
111100000 -8.720442e+00 3.745647e+00
112400000 -8.798890e+00 3.745736e+00
116500000 -8.640773e+00 3.746940e+00
118200000 -8.761795e+00 3.747169e+00
120100000 -8.504168e+00 3.748030e+00
121400000 -8.650164e+00 3.748224e+00
122900000 -8.697179e+00 3.750613e+00
124400000 -8.570072e+00 3.751757e+00
125800000 -8.559734e+00 3.752514e+00
127900000 -8.500033e+00 3.753960e+00
129800000 -8.703070e+00 3.762761e+00
131300000 -8.633047e+00 3.763240e+00
132900000 -8.494713e+00 3.763313e+00
134500000 -8.427455e+00 3.764295e+00
136000000 -8.435314e+00 3.765089e+00
138300000 -8.462250e+00 3.768728e+00


1000000 -5.199457e+01 9.992281e-02
3100000 -5.165357e+01 9.897802e-02
5400000 -5.086042e+01 2.171502e-01
7100000 -5.106094e+01 2.151911e-01
9100000 -4.988458e+01 2.600126e-01
10600000 -4.972627e+01 2.600355e-01
11900000 -4.965256e+01 2.601232e-01
13300000 -4.996064e+01 2.614225e-01
14600000 -4.984426e+01 2.616833e-01
16200000 -4.944411e+01 2.699606e-01
18100000 -4.814537e+01 3.312062e-01
19800000 -4.830744e+01 3.378319e-01
21200000 -4.799579e+01 3.392164e-01
24700000 -4.210138e+01 8.676525e-01
26000000 -4.221005e+01 8.755344e-01
28100000 -3.394555e+01 1.072222e+00
29700000 -3.378578e+01 1.085189e+00
31700000 -2.759835e+01 1.218340e+00
35000000 -2.319931e+01 1.474921e+00
37100000 -1.564760e+01 1.773687e+00
38900000 -1.445521e+01 1.791018e+00
40700000 -1.415798e+01 1.798571e+00
42200000 -1.406885e+01 1.798719e+00
44200000 -1.373982e+01 1.811954e+00
45800000 -1.374810e+01 1.815071e+00
47700000 -1.329667e+01 1.815889e+00
49300000 -1.322380e+01 1.818236e+00
51100000 -1.318348e+01 1.827461e+00
52800000 -1.320585e+01 1.841409e+00
54400000 -1.309466e+01 1.843788e+00
56300000 -1.267970e+01 1.850877e+00
58300000 -1.273312e+01 1.902888e+00
60400000 -1.260428e+01 1.907783e+00
61700000 -1.258546e+01 1.907982e+00
63500000 -1.228074e+01 1.915548e+00
65000000 -1.216463e+01 1.916708e+00
66800000 -1.210171e+01 1.921644e+00
68700000 -1.197037e+01 1.945870e+00
70000000 -1.206801e+01 1.946215e+00
71800000 -1.197336e+01 1.956480e+00
73300000 -1.191203e+01 1.958502e+00
75300000 -1.197049e+01 1.978258e+00
77000000 -1.168621e+01 1.996018e+00
78700000 -1.140858e+01 2.010742e+00
80600000 -1.140655e+01 2.017876e+00
82500000 -1.132467e+01 2.044519e+00
84000000 -1.122098e+01 2.049294e+00
85700000 -1.121109e+01 2.062080e+00
87100000 -1.108520e+01 2.062692e+00
89000000 -1.093995e+01 2.078687e+00
90800000 -1.095405e+01 2.108898e+00
92700000 -1.056474e+01 2.214475e+00
94600000 -1.035967e+01 2.324083e+00
96500000 -9.870039e+00 2.383565e+00
98200000 -9.962475e+00 2.403309e+00
100000000 -9.739383e+00 2.441805e+00
101300000 -9.596512e+00 2.443454e+00
103000000 -9.638952e+00 2.457592e+00
104300000 -9.537258e+00 2.457869e+00
106000000 -9.553192e+00 2.475555e+00
107400000 -9.573116e+00 2.476072e+00
108700000 -9.665388e+00 2.476362e+00
110500000 -9.639513e+00 2.483787e+00
113000000 -9.727526e+00 2.487107e+00
114500000 -9.513230e+00 2.487322e+00
122800000 -9.588653e+00 2.487272e+00
125200000 -9.569379e+00 2.487303e+00
127500000 -9.530441e+00 2.487524e+00
130000000 -9.540600e+00 2.489911e+00
132500000 -9.515641e+00 2.489959e+00
135100000 -9.469845e+00 2.489984e+00
137400000 -9.559529e+00 2.490137e+00
139800000 -9.450752e+00 2.490665e+00
142100000 -9.521551e+00 2.491301e+00
144500000 -9.515052e+00 2.492377e+00
147800000 -9.594260e+00 2.495095e+00
150600000 -9.519697e+00 2.505574e+00
153000000 -9.595887e+00 2.506018e+00
155600000 -9.533899e+00 2.513430e+00
161100000 -9.493423e+00 2.520005e+00


1000000 -5.165496e+01 9.901874e-02
3200000 -5.164942e+01 1.092634e-01
5400000 -5.126298e+01 1.613805e-01
7300000 -5.085294e+01 1.748501e-01
10400000 -5.130059e+01 1.814155e-01
11700000 -5.035066e+01 1.815195e-01
13000000 -5.073701e+01 1.822153e-01
15300000 -5.063541e+01 1.819174e-01
19200000 -4.581787e+01 7.942534e-01
20500000 -4.598931e+01 7.993871e-01
21800000 -4.529240e+01 8.012234e-01
23900000 -3.707292e+01 1.139099e+00
26000000 -3.705884e+01 1.149279e+00
28000000 -2.716252e+01 1.403978e+00
30000000 -2.316709e+01 1.616486e+00
32100000 -1.993742e+01 1.659749e+00
33900000 -1.931971e+01 1.689117e+00
35700000 -1.665133e+01 1.728647e+00
37500000 -1.614450e+01 1.745201e+00
39400000 -1.522636e+01 1.759837e+00
41500000 -1.456275e+01 1.760823e+00
43000000 -1.431611e+01 1.761427e+00
44500000 -1.440432e+01 1.761937e+00
45900000 -1.438597e+01 1.762629e+00
47500000 -1.448240e+01 1.763585e+00
49200000 -1.403220e+01 1.767075e+00
50500000 -1.391162e+01 1.767566e+00
52500000 -1.369436e+01 1.855183e+00
54200000 -1.375951e+01 1.908513e+00
56000000 -1.326773e+01 1.934302e+00
58000000 -1.280991e+01 1.962370e+00
59800000 -1.255286e+01 1.988063e+00
61800000 -1.212251e+01 2.028901e+00
63500000 -1.193405e+01 2.049484e+00
65400000 -1.183534e+01 2.079989e+00
67300000 -1.159164e+01 2.117303e+00
68600000 -1.168105e+01 2.118295e+00
70300000 -1.149265e+01 2.126442e+00
72200000 -1.127669e+01 2.149763e+00
73700000 -1.142734e+01 2.153048e+00
75500000 -1.117765e+01 2.176835e+00
77400000 -1.110633e+01 2.178260e+00
79300000 -1.106011e+01 2.227760e+00
80900000 -1.097515e+01 2.240034e+00
83600000 -1.096297e+01 2.264623e+00
85500000 -1.094033e+01 2.319757e+00
86800000 -1.105103e+01 2.320500e+00
88500000 -1.073743e+01 2.363353e+00
90000000 -1.072017e+01 2.379548e+00
91700000 -1.045952e+01 2.390628e+00
93300000 -1.044083e+01 2.391683e+00
95200000 -1.018896e+01 2.402442e+00
96600000 -1.029947e+01 2.404594e+00
97900000 -1.040216e+01 2.404729e+00
99600000 -1.026048e+01 2.410865e+00
100900000 -1.021149e+01 2.411058e+00
103200000 -1.018323e+01 2.415933e+00
104500000 -1.012339e+01 2.416140e+00
105900000 -1.017320e+01 2.416837e+00
107200000 -1.012470e+01 2.417092e+00
108500000 -1.007371e+01 2.417314e+00
111200000 -1.020670e+01 2.424460e+00
112900000 -1.022131e+01 2.424714e+00
114700000 -9.963615e+00 2.459006e+00
116500000 -9.976420e+00 2.499586e+00
118200000 -9.716871e+00 2.535683e+00
119500000 -9.754133e+00 2.536217e+00
120900000 -9.607213e+00 2.538134e+00
122300000 -9.614198e+00 2.538227e+00
124400000 -9.742936e+00 2.538744e+00
126900000 -9.618986e+00 2.541128e+00
128300000 -9.776277e+00 2.541220e+00
129700000 -9.617931e+00 2.541291e+00
131000000 -9.746959e+00 2.541710e+00
132300000 -9.661772e+00 2.542507e+00
134000000 -9.554938e+00 2.542693e+00
135800000 -9.641462e+00 2.562528e+00
137300000 -9.708770e+00 2.563464e+00
139000000 -9.623341e+00 2.569413e+00
140600000 -9.578903e+00 2.572666e+00


1000000 -5.186850e+01 9.891589e-02
3100000 -5.155359e+01 8.557247e-02
4400000 -5.132909e+01 8.551614e-02
6300000 -5.170543e+01 7.897213e-02
8400000 -5.179693e+01 7.865724e-02
9800000 -5.175026e+01 7.863985e-02
11100000 -5.116681e+01 7.864732e-02
12400000 -5.176927e+01 7.857799e-02
13700000 -5.174386e+01 7.853646e-02
17200000 -5.079672e+01 1.924822e-01
19100000 -5.003134e+01 2.206822e-01
20400000 -4.994524e+01 2.212165e-01
21700000 -4.997967e+01 2.216275e-01
23400000 -4.972968e+01 2.253940e-01
24700000 -5.011287e+01 2.257305e-01
28600000 -5.003260e+01 1.230403e+00
35300000 -5.020740e+01 1.225389e+00
37800000 -4.983847e+01 1.223574e+00
41000000 -4.766777e+01 1.270820e+00
44000000 -4.807000e+01 1.937099e+00
46400000 -4.685385e+01 1.937928e+00
49200000 -4.403525e+01 1.964139e+00
51600000 -4.374479e+01 1.964108e+00
53900000 -4.375025e+01 1.963744e+00
56300000 -4.356693e+01 1.963708e+00
59000000 -4.324805e+01 1.963532e+00
62100000 -4.228809e+01 1.937806e+00
65200000 -4.246562e+01 1.937501e+00
68300000 -2.484338e+01 2.221793e+00
71000000 -2.475768e+01 2.223379e+00
73300000 -2.419233e+01 2.223587e+00
77400000 -2.323903e+01 2.278151e+00
80400000 -2.126021e+01 2.361422e+00
83500000 -2.004597e+01 2.410353e+00
86300000 -1.919109e+01 2.438002e+00
89200000 -1.703880e+01 2.501930e+00
92200000 -1.808694e+01 2.768987e+00
94900000 -1.771830e+01 2.834002e+00
97800000 -1.268240e+01 2.880611e+00
100700000 -1.049900e+01 2.905763e+00
103700000 -1.014353e+01 2.926539e+00
106000000 -1.014637e+01 2.926688e+00
108800000 -9.830883e+00 2.930866e+00
111400000 -9.842151e+00 2.933002e+00
113700000 -9.799658e+00 2.933098e+00
117800000 -9.578428e+00 2.942222e+00
120500000 -9.663172e+00 2.948114e+00
123200000 -9.469124e+00 2.952459e+00
126700000 -9.531723e+00 2.952462e+00
129200000 -9.464545e+00 2.952486e+00
131500000 -9.457832e+00 2.952619e+00
134500000 -9.463034e+00 2.966680e+00
136800000 -9.343508e+00 2.966856e+00
139600000 -9.247491e+00 2.969747e+00
142100000 -9.216530e+00 2.969918e+00
144400000 -9.266697e+00 2.970031e+00
147100000 -9.254900e+00 2.973797e+00
150800000 -9.205795e+00 2.980884e+00
153100000 -9.150991e+00 2.981322e+00
155400000 -9.132039e+00 2.981509e+00
157900000 -9.168293e+00 2.981559e+00
160300000 -9.144625e+00 2.981853e+00
163000000 -9.115347e+00 2.983781e+00
165500000 -9.101518e+00 2.984453e+00
168100000 -9.062013e+00 2.986019e+00
171400000 -9.103210e+00 2.987339e+00
173800000 -9.050687e+00 2.987788e+00
176600000 -9.156377e+00 2.995528e+00
179200000 -9.004051e+00 3.000121e+00
182900000 -9.105747e+00 3.006016e+00
185300000 -9.046577e+00 3.006188e+00
187900000 -8.992179e+00 3.007084e+00
190600000 -9.044409e+00 3.007138e+00
193400000 -9.041712e+00 3.011693e+00
196100000 -8.952776e+00 3.011824e+00
198400000 -9.001396e+00 3.011972e+00
201500000 -9.036173e+00 3.012551e+00
203800000 -8.927293e+00 3.012629e+00
206200000 -8.946505e+00 3.012767e+00
208900000 -9.078539e+00 3.012874e+00


1000000 -5.186763e+01 9.931817e-02
3200000 -5.170404e+01 1.169511e-01
5400000 -5.122796e+01 1.902791e-01
10300000 -5.088061e+01 1.911349e-01
16000000 -4.954015e+01 2.964616e-01
18200000 -4.284798e+01 5.801781e-01
19600000 -4.318448e+01 5.835534e-01
20900000 -4.322235e+01 5.839263e-01
22900000 -3.973252e+01 6.594441e-01
24400000 -3.979054e+01 6.641292e-01
25900000 -3.850369e+01 6.655256e-01
27200000 -3.876953e+01 6.656103e-01
28700000 -3.904243e+01 6.664051e-01
30800000 -3.575084e+01 7.461620e-01
32200000 -3.584467e+01 7.464197e-01
34300000 -3.302243e+01 8.063715e-01
35700000 -3.306691e+01 8.067610e-01
37600000 -2.823595e+01 8.527613e-01
39700000 -2.413173e+01 8.994555e-01
41700000 -2.054019e+01 1.076328e+00
43700000 -1.795888e+01 1.590155e+00
45500000 -1.644905e+01 1.884488e+00
47400000 -1.426765e+01 1.845270e+00
49100000 -1.358938e+01 1.830369e+00
50800000 -1.338271e+01 1.830520e+00
52300000 -1.249525e+01 1.831030e+00
53700000 -1.250519e+01 1.831364e+00
56400000 -1.250701e+01 1.838719e+00
58200000 -1.262555e+01 1.839300e+00
59700000 -1.246851e+01 1.839595e+00
61100000 -1.228810e+01 1.839923e+00
62700000 -1.208143e+01 1.840681e+00
65400000 -1.208368e+01 1.848051e+00
67100000 -1.206680e+01 1.857274e+00
68600000 -1.184085e+01 1.859008e+00
70000000 -1.196147e+01 1.859616e+00
71800000 -1.178433e+01 1.871436e+00
73400000 -1.175111e+01 1.878409e+00
75200000 -1.153294e+01 1.892773e+00
77100000 -1.176317e+01 1.915067e+00
78700000 -1.139074e+01 1.916541e+00
80500000 -1.126053e+01 1.925337e+00
82000000 -1.142827e+01 1.925936e+00
84300000 -1.139871e+01 1.928513e+00
86000000 -1.121596e+01 1.937860e+00
90500000 -1.118815e+01 1.950809e+00
92200000 -1.100422e+01 1.951515e+00
93900000 -1.097905e+01 1.961860e+00
97000000 -1.111926e+01 2.029359e+00
98300000 -1.105008e+01 2.032666e+00
100000000 -1.067126e+01 2.043294e+00
101600000 -1.060288e+01 2.045822e+00
102900000 -1.063703e+01 2.046206e+00
105800000 -1.055969e+01 2.067228e+00
107200000 -1.054584e+01 2.069018e+00
109100000 -1.043414e+01 2.074996e+00
110400000 -1.046652e+01 2.075501e+00
111700000 -1.047998e+01 2.075935e+00
113300000 -1.039619e+01 2.077341e+00
114700000 -1.048240e+01 2.077733e+00
116300000 -1.035362e+01 2.079792e+00
118000000 -1.034004e+01 2.079917e+00
122100000 -1.028216e+01 2.083843e+00
123600000 -1.029899e+01 2.086554e+00
125400000 -1.026304e+01 2.106192e+00
126700000 -1.023723e+01 2.107188e+00
128300000 -1.030989e+01 2.112155e+00
130000000 -1.009327e+01 2.117641e+00
131400000 -1.014519e+01 2.117835e+00
132800000 -1.016703e+01 2.118252e+00
136900000 -1.014865e+01 2.118665e+00
138600000 -1.017480e+01 2.124578e+00
140900000 -1.010289e+01 2.128455e+00
142400000 -1.015257e+01 2.131219e+00
144100000 -1.008015e+01 2.146436e+00
146100000 -1.018092e+01 2.234368e+00
147700000 -1.029715e+01 2.259759e+00
149500000 -1.014886e+01 2.288595e+00
150900000 -1.002002e+01 2.290623e+00
152200000 -9.998859e+00 2.290674e+00


1000000 -5.264693e+01 9.751680e-02
3200000 -5.143263e+01 6.791920e-02
5300000 -5.171008e+01 5.935544e-02
7200000 -5.150502e+01 6.157615e-02
8500000 -5.196905e+01 6.163771e-02
10200000 -5.168160e+01 6.301047e-02
11500000 -5.140357e+01 6.306778e-02
13000000 -5.155863e+01 6.309783e-02
14400000 -5.137744e+01 6.313856e-02
18300000 -4.843641e+01 4.891245e-01
20200000 -4.747086e+01 4.743652e-01
22300000 -4.085146e+01 6.013692e-01
24300000 -3.614269e+01 7.455790e-01
26100000 -3.304511e+01 8.135084e-01
28100000 -2.849499e+01 8.480013e-01
30100000 -2.609470e+01 8.826263e-01
32100000 -2.204759e+01 9.874967e-01
34100000 -1.812753e+01 1.129433e+00
35900000 -1.702695e+01 1.184700e+00
37700000 -1.614915e+01 1.195724e+00
39700000 -1.552540e+01 1.214621e+00
41500000 -1.510372e+01 1.235592e+00
43300000 -1.497310e+01 1.243267e+00
44700000 -1.498656e+01 1.244083e+00
46600000 -1.492105e+01 1.262985e+00
47900000 -1.453869e+01 1.263796e+00
49600000 -1.425762e+01 1.271905e+00
51100000 -1.429281e+01 1.272445e+00
53200000 -1.316158e+01 1.360091e+00
54800000 -1.317134e+01 1.370951e+00
56700000 -1.267712e+01 1.404903e+00
58000000 -1.255865e+01 1.405892e+00
59700000 -1.243393e+01 1.414001e+00
61500000 -1.233804e+01 1.420979e+00
62800000 -1.246552e+01 1.421292e+00
64600000 -1.214374e+01 1.464432e+00
65900000 -1.210984e+01 1.465074e+00
67700000 -1.202434e+01 1.500529e+00
69200000 -1.211246e+01 1.500807e+00
71100000 -1.180194e+01 1.512529e+00
72800000 -1.182343e+01 1.520095e+00
74600000 -1.162111e+01 1.545464e+00
76000000 -1.152077e+01 1.547700e+00
77700000 -1.143071e+01 1.552989e+00
79300000 -1.154447e+01 1.556574e+00
80700000 -1.137275e+01 1.558461e+00
82100000 -1.133787e+01 1.559488e+00
83400000 -1.149107e+01 1.559898e+00
85000000 -1.137017e+01 1.564610e+00
87700000 -1.125115e+01 1.585067e+00
89400000 -1.118544e+01 1.588787e+00
91000000 -1.115330e+01 1.591719e+00
92700000 -1.109497e+01 1.603894e+00
94100000 -1.109008e+01 1.604440e+00
95400000 -1.111795e+01 1.604691e+00
97000000 -1.110075e+01 1.606590e+00
98800000 -1.121877e+01 1.614328e+00
100700000 -1.109678e+01 1.615826e+00
102400000 -1.095357e+01 1.622903e+00
104500000 -1.103711e+01 1.625978e+00
105800000 -1.099873e+01 1.626767e+00
107100000 -1.103674e+01 1.627202e+00
109000000 -1.087717e+01 1.640001e+00
110300000 -1.097685e+01 1.640809e+00
112800000 -1.077796e+01 1.651086e+00
115500000 -1.088884e+01 1.688980e+00
117400000 -1.083589e+01 1.750694e+00
119100000 -1.051054e+01 1.751740e+00
120400000 -1.039670e+01 1.751806e+00
121700000 -1.044418e+01 1.751896e+00
123200000 -1.032268e+01 1.751935e+00
125900000 -1.036822e+01 1.761720e+00
127600000 -1.034808e+01 1.762255e+00
129100000 -1.038368e+01 1.764446e+00
130600000 -1.033027e+01 1.766147e+00
132300000 -1.025882e+01 1.766371e+00
133600000 -1.027122e+01 1.766524e+00
135100000 -1.028476e+01 1.767431e+00
136500000 -1.026630e+01 1.768225e+00
138200000 -1.037915e+01 1.768733e+00


1000000 -5.163499e+01 9.913247e-02
3200000 -5.167505e+01 8.270062e-02
4500000 -5.128380e+01 8.267644e-02
6600000 -5.134097e+01 1.155257e-01
10300000 -5.118261e+01 1.191592e-01
14400000 -5.202442e+01 8.612491e-01
15900000 -5.200307e+01 8.594722e-01
17300000 -5.214168e+01 8.559271e-01
18800000 -5.149636e+01 8.479833e-01
21100000 -5.149595e+01 8.833178e-01
22400000 -5.065655e+01 8.835477e-01
24500000 -5.078648e+01 8.824492e-01
25800000 -5.104916e+01 8.821861e-01
28700000 -5.096132e+01 8.778361e-01
30200000 -5.069817e+01 8.771167e-01
31700000 -5.064230e+01 8.770102e-01
35200000 -4.262475e+01 1.708914e+00
37500000 -4.202194e+01 1.755043e+00
40800000 -3.314306e+01 1.820491e+00
42700000 -3.016860e+01 1.852510e+00
44800000 -2.240860e+01 2.114866e+00
46100000 -2.262778e+01 2.116670e+00
47900000 -1.952839e+01 2.143859e+00
49700000 -1.784955e+01 2.157385e+00
51500000 -1.725622e+01 2.161637e+00
53500000 -1.594106e+01 2.164711e+00
55300000 -1.529475e+01 2.173108e+00
57200000 -1.451098e+01 2.189688e+00
58900000 -1.408100e+01 2.198074e+00
60800000 -1.381629e+01 2.212184e+00
62500000 -1.350183e+01 2.219298e+00
64400000 -1.332594e+01 2.263038e+00
66000000 -1.322939e+01 2.289653e+00
67800000 -1.270767e+01 2.294828e+00
69100000 -1.275937e+01 2.294977e+00
71100000 -1.260026e+01 2.338862e+00
73600000 -1.269530e+01 2.381797e+00
75400000 -1.211344e+01 2.389953e+00
77300000 -1.189890e+01 2.419071e+00
78600000 -1.185230e+01 2.419755e+00
80300000 -1.168385e+01 2.423767e+00
81600000 -1.136451e+01 2.424127e+00
83300000 -1.144009e+01 2.428102e+00
84600000 -1.149344e+01 2.428475e+00
86000000 -1.140575e+01 2.429277e+00
87600000 -1.136024e+01 2.435209e+00
89300000 -1.137462e+01 2.450983e+00
92000000 -1.141130e+01 2.465161e+00
93600000 -1.123337e+01 2.474723e+00
95600000 -1.134361e+01 2.540203e+00
97400000 -1.081263e+01 2.545439e+00
99200000 -1.076728e+01 2.552322e+00
101000000 -1.061156e+01 2.566138e+00
102400000 -1.068029e+01 2.567578e+00
104200000 -1.062446e+01 2.577746e+00
105700000 -1.071519e+01 2.582480e+00
107100000 -1.056952e+01 2.583412e+00
108700000 -1.060116e+01 2.584701e+00
110100000 -1.050880e+01 2.584815e+00
111900000 -1.059042e+01 2.596311e+00
113900000 -1.047431e+01 2.630545e+00
120600000 -1.054674e+01 2.629054e+00
123500000 -1.040079e+01 2.639485e+00
126100000 -1.039464e+01 2.644592e+00
128900000 -1.032449e+01 2.657093e+00
131700000 -1.026300e+01 2.661247e+00
134200000 -1.018075e+01 2.663401e+00
137000000 -1.012143e+01 2.671163e+00
140100000 -1.006503e+01 2.722632e+00
142500000 -9.982604e+00 2.723279e+00
145300000 -9.832530e+00 2.723512e+00
147700000 -9.809617e+00 2.723547e+00
151000000 -9.839983e+00 2.726087e+00
153300000 -9.758362e+00 2.726167e+00
155600000 -9.776698e+00 2.726317e+00
158300000 -9.869034e+00 2.726455e+00
160600000 -9.853430e+00 2.726889e+00
162900000 -9.935350e+00 2.726968e+00
165200000 -9.794207e+00 2.727267e+00
167700000 -9.854267e+00 2.727727e+00


1000000 -5.176519e+01 9.937228e-02
3100000 -5.127327e+01 1.115433e-01
4400000 -5.139356e+01 1.115093e-01
5800000 -5.095030e+01 1.117972e-01
7200000 -5.150053e+01 1.121033e-01
8500000 -5.123571e+01 1.122740e-01
9900000 -5.150262e+01 1.128807e-01
11400000 -5.161763e+01 1.139671e-01
12900000 -5.175035e+01 1.140190e-01
14300000 -5.134235e+01 1.143666e-01
16200000 -5.145059e+01 1.362735e-01
19700000 -5.040061e+01 3.008470e-01
21200000 -5.010473e+01 2.983406e-01
22900000 -4.998648e+01 2.953402e-01
24400000 -5.011376e+01 2.941200e-01
26800000 -4.079081e+01 1.629350e+00
28100000 -4.017359e+01 1.637070e+00
31200000 -2.730178e+01 1.931482e+00
33200000 -2.269806e+01 2.040561e+00
35200000 -2.145189e+01 2.083793e+00
36800000 -1.970308e+01 2.095464e+00
38200000 -1.971881e+01 2.095628e+00
40100000 -1.902705e+01 2.107694e+00
42000000 -1.719290e+01 2.141480e+00
44000000 -1.509720e+01 2.158412e+00
45800000 -1.387170e+01 2.165993e+00
47700000 -1.333876e+01 2.170969e+00
49100000 -1.339827e+01 2.171298e+00
50900000 -1.297492e+01 2.169559e+00
52200000 -1.297743e+01 2.169481e+00
53800000 -1.250741e+01 2.169480e+00
55100000 -1.244336e+01 2.169547e+00
57000000 -1.246027e+01 2.169972e+00
58900000 -1.193385e+01 2.181474e+00
60800000 -1.177750e+01 2.193664e+00
62700000 -1.114639e+01 2.216980e+00
64600000 -1.049065e+01 2.250238e+00
66100000 -1.053231e+01 2.254909e+00
67700000 -1.043471e+01 2.263084e+00
69500000 -1.034939e+01 2.283729e+00
71800000 -1.031529e+01 2.290698e+00
73500000 -1.013974e+01 2.297637e+00
74800000 -1.012011e+01 2.297633e+00
76100000 -1.019732e+01 2.297678e+00
77400000 -1.019731e+01 2.297695e+00
78800000 -1.013163e+01 2.297884e+00
80400000 -1.006731e+01 2.298545e+00
81700000 -1.007471e+01 2.298632e+00
83200000 -1.007802e+01 2.299707e+00
85100000 -1.001558e+01 2.300144e+00
86600000 -9.998435e+00 2.302111e+00
90300000 -9.850003e+00 2.305873e+00
91800000 -9.804283e+00 2.308405e+00
93200000 -9.834342e+00 2.310327e+00
94800000 -9.786501e+00 2.314136e+00
96900000 -9.853828e+00 2.316226e+00
99400000 -9.918545e+00 2.328259e+00
101000000 -9.800706e+00 2.328784e+00
102500000 -9.874443e+00 2.328803e+00
103900000 -9.854091e+00 2.329270e+00
107000000 -9.865143e+00 2.358387e+00
108600000 -9.692422e+00 2.358363e+00
110300000 -9.760153e+00 2.359154e+00
114000000 -9.652391e+00 2.360294e+00
116900000 -9.848927e+00 2.361160e+00
118400000 -9.788104e+00 2.361745e+00
120000000 -9.659900e+00 2.362226e+00
121300000 -9.641408e+00 2.362347e+00
122900000 -9.524376e+00 2.362358e+00
124200000 -9.714547e+00 2.362529e+00
125800000 -9.660762e+00 2.364571e+00
127500000 -9.577175e+00 2.364873e+00
128900000 -9.619468e+00 2.365148e+00
130200000 -9.639057e+00 2.365428e+00
132700000 -9.565190e+00 2.369056e+00
134100000 -9.661125e+00 2.369593e+00
135400000 -9.677573e+00 2.370408e+00
137100000 -9.733451e+00 2.370551e+00
140400000 -9.593679e+00 2.371628e+00
141800000 -9.597873e+00 2.372438e+00


1000000 -5.133198e+01 9.875805e-02
3200000 -5.127155e+01 1.098791e-01
4900000 -5.111705e+01 1.128635e-01
6600000 -5.142226e+01 1.130484e-01
8100000 -5.152322e+01 1.141296e-01
11000000 -5.080033e+01 1.298389e-01
12400000 -5.119307e+01 1.303786e-01
14800000 -4.719018e+01 6.820605e-01
16900000 -4.407815e+01 6.485906e-01
18900000 -3.645127e+01 6.681316e-01
21000000 -2.906454e+01 8.180333e-01
22300000 -2.936405e+01 8.198402e-01
24200000 -2.767703e+01 8.534055e-01
26100000 -2.662671e+01 8.908321e-01
28400000 -3.327097e+01 1.338147e+00
29700000 -3.272671e+01 1.338435e+00
31800000 -2.172676e+01 1.475093e+00
33700000 -1.979289e+01 1.508283e+00
35500000 -1.930426e+01 1.529062e+00
37400000 -1.849683e+01 1.533365e+00
39500000 -1.689479e+01 1.545474e+00
41000000 -1.676117e+01 1.548126e+00
42800000 -1.545310e+01 1.560878e+00
44700000 -1.513973e+01 1.580391e+00
46700000 -1.473202e+01 1.621407e+00
48200000 -1.439441e+01 1.623615e+00
49500000 -1.445356e+01 1.624872e+00
51600000 -1.361191e+01 1.746840e+00
52900000 -1.350594e+01 1.757860e+00
54500000 -1.288843e+01 1.756118e+00
56200000 -1.271705e+01 1.759205e+00
57800000 -1.273410e+01 1.761952e+00
59400000 -1.259231e+01 1.763798e+00
60900000 -1.252693e+01 1.764275e+00
62300000 -1.258011e+01 1.765243e+00
64000000 -1.245334e+01 1.771324e+00
65600000 -1.210582e+01 1.782435e+00
67400000 -1.202612e+01 1.820801e+00
69400000 -1.216995e+01 1.832324e+00
71200000 -1.192017e+01 1.838886e+00
73200000 -1.184375e+01 1.887103e+00
74500000 -1.199023e+01 1.889241e+00
75800000 -1.180113e+01 1.889341e+00
77400000 -1.176988e+01 1.890524e+00
78800000 -1.178239e+01 1.891335e+00
80400000 -1.174387e+01 1.894967e+00
81700000 -1.175392e+01 1.895680e+00
84600000 -1.168904e+01 1.909175e+00
85900000 -1.168848e+01 1.909733e+00
87700000 -1.145311e+01 1.933321e+00
89200000 -1.149602e+01 1.937682e+00
91700000 -1.120561e+01 1.944741e+00
93400000 -1.126343e+01 1.945103e+00
94800000 -1.122610e+01 1.946335e+00
96500000 -1.124396e+01 1.946631e+00
98200000 -1.120719e+01 1.953258e+00
99800000 -1.132080e+01 1.964062e+00
102500000 -1.106717e+01 1.996772e+00
103900000 -1.102042e+01 1.998751e+00
106600000 -1.087225e+01 2.016717e+00
107900000 -1.087426e+01 2.018914e+00
109300000 -1.085306e+01 2.018930e+00
110700000 -1.086713e+01 2.019713e+00
112300000 -1.094377e+01 2.022306e+00
113900000 -1.088246e+01 2.024467e+00
115800000 -1.069754e+01 2.042786e+00
117900000 -1.077595e+01 2.042831e+00
119700000 -1.070930e+01 2.079313e+00
121600000 -1.035880e+01 2.224005e+00
123000000 -1.053545e+01 2.229120e+00
124900000 -1.024365e+01 2.311345e+00
126200000 -1.013031e+01 2.314536e+00
127500000 -1.010345e+01 2.314932e+00
129200000 -9.876372e+00 2.317274e+00
130900000 -1.000068e+01 2.317465e+00
132800000 -9.937296e+00 2.317997e+00
135700000 -9.902818e+00 2.318366e+00
139000000 -9.854588e+00 2.319772e+00
140500000 -9.918244e+00 2.321068e+00
142200000 -9.986095e+00 2.321426e+00


1000000 -5.160713e+01 9.990549e-02
3200000 -5.180194e+01 1.094022e-01
5400000 -5.143119e+01 1.091798e-01
6800000 -5.155750e+01 1.094065e-01
10300000 -5.116689e+01 1.510050e-01
12000000 -5.080090e+01 1.630409e-01
13300000 -5.097882e+01 1.633560e-01
14600000 -5.057943e+01 1.634428e-01
16700000 -4.739530e+01 3.168669e-01
18100000 -4.761054e+01 3.214096e-01
21600000 -3.732638e+01 9.689951e-01
22900000 -3.701087e+01 9.748398e-01
24900000 -3.005356e+01 9.577790e-01
26900000 -2.665321e+01 1.070406e+00
28700000 -2.512755e+01 1.141946e+00
30600000 -2.284994e+01 1.145763e+00
32600000 -2.039522e+01 1.219808e+00
34500000 -1.893782e+01 1.276535e+00
35900000 -1.891611e+01 1.280877e+00
37500000 -1.862170e+01 1.290333e+00
39300000 -1.778893e+01 1.298979e+00
40600000 -1.758556e+01 1.299419e+00
41900000 -1.764461e+01 1.299755e+00
43200000 -1.768816e+01 1.300104e+00
45100000 -1.700541e+01 1.336892e+00
47100000 -1.553156e+01 1.492076e+00
48500000 -1.540443e+01 1.493999e+00
50200000 -1.522193e+01 1.502587e+00
51900000 -1.472977e+01 1.508072e+00
53800000 -1.448006e+01 1.543031e+00
55600000 -1.406032e+01 1.565299e+00
56900000 -1.439817e+01 1.566006e+00
58900000 -1.400100e+01 1.655268e+00
60800000 -1.361868e+01 1.822887e+00
62600000 -1.320547e+01 1.956606e+00
64500000 -1.237493e+01 2.025066e+00
66200000 -1.213555e+01 2.070680e+00
68000000 -1.160426e+01 2.080408e+00
69700000 -1.174381e+01 2.086269e+00
72400000 -1.155313e+01 2.099848e+00
77300000 -1.145921e+01 2.134090e+00
78600000 -1.157011e+01 2.135883e+00
80300000 -1.128392e+01 2.141292e+00
82200000 -1.150737e+01 2.161799e+00
83800000 -1.124404e+01 2.163644e+00
85100000 -1.116875e+01 2.163761e+00
86800000 -1.105549e+01 2.169140e+00
88500000 -1.100509e+01 2.172153e+00
90200000 -1.107113e+01 2.172162e+00
91800000 -1.111968e+01 2.176929e+00
93700000 -1.093148e+01 2.235657e+00
95000000 -1.076349e+01 2.238957e+00
96700000 -1.067554e+01 2.250979e+00
98100000 -1.060138e+01 2.252241e+00
101000000 -1.067889e+01 2.270142e+00
102700000 -1.040801e+01 2.271022e+00
104400000 -1.038942e+01 2.278651e+00
106100000 -1.037387e+01 2.279017e+00
107600000 -1.037283e+01 2.281476e+00
108900000 -1.044188e+01 2.281662e+00
110500000 -1.052339e+01 2.283348e+00
112100000 -1.020781e+01 2.288875e+00
113400000 -1.032913e+01 2.289022e+00
115200000 -1.036864e+01 2.304141e+00
116600000 -1.035477e+01 2.304256e+00
118900000 -1.027174e+01 2.312294e+00
120600000 -1.025422e+01 2.312782e+00
121900000 -1.009342e+01 2.312899e+00
123600000 -1.020066e+01 2.318664e+00
124900000 -1.011691e+01 2.319345e+00
126300000 -1.012082e+01 2.320708e+00
127700000 -1.012963e+01 2.321382e+00
130200000 -1.015139e+01 2.325892e+00
132000000 -1.020338e+01 2.329331e+00
133400000 -1.021153e+01 2.329943e+00
134700000 -1.004238e+01 2.330072e+00
136800000 -1.005656e+01 2.331390e+00
138200000 -1.025664e+01 2.331469e+00
139800000 -1.015068e+01 2.331484e+00
142300000 -1.013429e+01 2.334874e+00


1000000 -5.174661e+01 9.875474e-02
3200000 -5.152009e+01 1.173109e-01
4700000 -5.135720e+01 1.173368e-01
6400000 -5.164980e+01 1.186127e-01
7800000 -5.147311e+01 1.186323e-01
9400000 -5.094093e+01 1.188278e-01
11100000 -5.159923e+01 1.201820e-01
12500000 -5.140122e+01 1.203470e-01
14600000 -5.147810e+01 1.416562e-01
15900000 -5.113166e+01 1.423606e-01
20000000 -4.528254e+01 6.565734e-01
21900000 -4.098698e+01 8.747007e-01
24000000 -3.368007e+01 1.612865e+00
25900000 -2.819243e+01 1.634630e+00
27300000 -2.816881e+01 1.634976e+00
30800000 -2.273159e+01 1.698657e+00
32700000 -2.147673e+01 1.732290e+00
34600000 -1.797156e+01 1.753654e+00
36600000 -1.693950e+01 1.772377e+00
37900000 -1.697761e+01 1.772652e+00
39700000 -1.542709e+01 1.782588e+00
41700000 -1.488857e+01 1.807495e+00
44400000 -1.452096e+01 1.817826e+00
46200000 -1.418865e+01 1.829890e+00
48500000 -1.423850e+01 1.838708e+00
50300000 -1.366422e+01 1.853400e+00
52300000 -1.344153e+01 1.908103e+00
54300000 -1.340553e+01 2.046549e+00
55800000 -1.363503e+01 2.061456e+00
57700000 -1.288878e+01 2.091820e+00
59300000 -1.263895e+01 2.104704e+00
62000000 -1.227646e+01 2.113594e+00
63500000 -1.225008e+01 2.115376e+00
65400000 -1.217752e+01 2.134783e+00
67000000 -1.222879e+01 2.134844e+00
68800000 -1.167081e+01 2.152677e+00
70100000 -1.175263e+01 2.153171e+00
72000000 -1.154870e+01 2.168774e+00
73600000 -1.148165e+01 2.176195e+00
76500000 -1.134945e+01 2.203518e+00
78300000 -1.099339e+01 2.222839e+00
80300000 -1.085168e+01 2.251463e+00
81900000 -1.085897e+01 2.254122e+00
84000000 -1.063716e+01 2.255273e+00
85600000 -1.079854e+01 2.258190e+00
87100000 -1.072845e+01 2.258279e+00
89000000 -1.058576e+01 2.258283e+00
90500000 -1.073006e+01 2.260473e+00
91900000 -1.077350e+01 2.260559e+00
93200000 -1.065359e+01 2.261067e+00
94900000 -1.063069e+01 2.269026e+00
96200000 -1.071844e+01 2.269594e+00
98100000 -1.055294e+01 2.306983e+00
99400000 -1.056197e+01 2.309463e+00
101000000 -1.056919e+01 2.314021e+00
102500000 -1.047135e+01 2.315781e+00
104000000 -1.065713e+01 2.316421e+00
108500000 -1.054677e+01 2.319608e+00
109800000 -1.039075e+01 2.320151e+00
111500000 -1.040499e+01 2.322548e+00
112800000 -1.055015e+01 2.322954e+00
114700000 -1.040132e+01 2.366046e+00
116600000 -1.016567e+01 2.580497e+00
117900000 -1.004474e+01 2.583698e+00
119500000 -9.958399e+00 2.580080e+00
121200000 -9.885157e+00 2.583044e+00
123000000 -9.759303e+00 2.587956e+00
124600000 -9.753571e+00 2.596516e+00
126400000 -9.641152e+00 2.602214e+00
127700000 -9.779030e+00 2.602459e+00
130000000 -9.588796e+00 2.606059e+00
131300000 -9.586290e+00 2.606107e+00
132600000 -9.723476e+00 2.606204e+00
134100000 -9.662467e+00 2.607074e+00
135400000 -9.687486e+00 2.607297e+00
137300000 -9.534736e+00 2.607862e+00
141000000 -9.518060e+00 2.609459e+00
143000000 -9.554642e+00 2.657903e+00
144300000 -9.552851e+00 2.657998e+00
146100000 -9.146945e+00 2.659918e+00


1000000 -5.145391e+01 9.889141e-02
3200000 -5.115666e+01 1.065508e-01
5100000 -5.132375e+01 1.064583e-01
7000000 -5.077227e+01 1.157231e-01
8700000 -5.160281e+01 1.154915e-01
12200000 -5.084881e+01 1.915100e-01
14100000 -5.184654e+01 1.951516e-01
16300000 -4.944270e+01 3.005228e-01
17600000 -4.893531e+01 3.010937e-01
19900000 -3.769603e+01 1.122442e+00
21800000 -2.933201e+01 1.130198e+00
23200000 -2.937827e+01 1.131794e+00
24800000 -2.885213e+01 1.140653e+00
26300000 -2.911416e+01 1.142871e+00
28400000 -2.378938e+01 1.260351e+00
30400000 -1.881311e+01 1.406743e+00
33100000 -1.829717e+01 1.446839e+00
34600000 -1.802707e+01 1.450099e+00
36400000 -1.780041e+01 1.480957e+00
37800000 -1.771730e+01 1.483711e+00
39800000 -1.710911e+01 1.490798e+00
41300000 -1.713895e+01 1.493513e+00
43200000 -1.638137e+01 1.529028e+00
45000000 -1.594080e+01 1.558202e+00
46300000 -1.601777e+01 1.558431e+00
48000000 -1.558726e+01 1.569060e+00
49900000 -1.542428e+01 1.595496e+00
51800000 -1.446394e+01 1.745815e+00
53600000 -1.394386e+01 1.830991e+00
55600000 -1.299132e+01 1.946651e+00
57300000 -1.241616e+01 2.012044e+00
59200000 -1.216100e+01 2.041972e+00
61000000 -1.229925e+01 2.066657e+00
62700000 -1.211453e+01 2.089463e+00
64000000 -1.208444e+01 2.090659e+00
66500000 -1.183196e+01 2.103829e+00
68400000 -1.183121e+01 2.160703e+00
69900000 -1.178317e+01 2.167547e+00
71800000 -1.162105e+01 2.209418e+00
73400000 -1.143265e+01 2.224689e+00
75000000 -1.139003e+01 2.231604e+00
76400000 -1.140773e+01 2.232304e+00
77900000 -1.134005e+01 2.233185e+00
79300000 -1.130091e+01 2.233360e+00
82200000 -1.132853e+01 2.250758e+00
84100000 -1.124510e+01 2.315578e+00
86100000 -1.102835e+01 2.426338e+00
88000000 -1.063793e+01 2.617718e+00
89800000 -1.034616e+01 2.751537e+00
91500000 -9.923872e+00 2.779861e+00
92800000 -9.894414e+00 2.780070e+00
94100000 -9.898202e+00 2.780417e+00
95400000 -9.876585e+00 2.780562e+00
97100000 -9.676942e+00 2.785819e+00
98900000 -9.763217e+00 2.797643e+00
100700000 -9.674240e+00 2.822178e+00
102000000 -9.582872e+00 2.822472e+00
103400000 -9.647010e+00 2.823809e+00
104700000 -9.555416e+00 2.824758e+00
106500000 -9.617751e+00 2.828487e+00
107800000 -9.413757e+00 2.828627e+00
109200000 -9.425753e+00 2.828912e+00
110700000 -9.351025e+00 2.832846e+00
112100000 -9.534458e+00 2.833547e+00
113400000 -9.416701e+00 2.834331e+00
114700000 -9.582689e+00 2.834786e+00
117000000 -9.547708e+00 2.841921e+00
118300000 -9.456165e+00 2.843708e+00
119600000 -9.422968e+00 2.844352e+00
121900000 -9.492759e+00 2.852335e+00
123600000 -9.440706e+00 2.853385e+00
125700000 -9.455349e+00 2.859736e+00
127600000 -9.457134e+00 2.862936e+00
129300000 -9.300971e+00 2.887098e+00
130900000 -9.233213e+00 2.911520e+00
132700000 -9.294256e+00 2.928210e+00
134000000 -9.270355e+00 2.928349e+00
135600000 -9.154132e+00 2.930355e+00
137200000 -9.245475e+00 2.931560e+00
138500000 -9.077556e+00 2.931635e+00


1000000 -5.164302e+01 9.886953e-02
3200000 -5.142221e+01 1.121427e-01
5200000 -5.110121e+01 1.187288e-01
6600000 -5.160874e+01 1.187233e-01
7900000 -5.118350e+01 1.187574e-01
9200000 -5.113854e+01 1.188726e-01
10700000 -5.100642e+01 1.192453e-01
12600000 -5.120086e+01 1.281513e-01
16300000 -4.954666e+01 2.978912e-01
18000000 -4.937195e+01 2.995444e-01
19900000 -4.866002e+01 3.129948e-01
22200000 -4.350378e+01 1.425872e+00
23500000 -4.348838e+01 1.425646e+00
25200000 -4.348638e+01 1.425511e+00
26600000 -4.340068e+01 1.424842e+00
27900000 -4.167030e+01 1.424474e+00
29200000 -4.165730e+01 1.424493e+00
31200000 -2.409845e+01 1.471730e+00
32800000 -2.397506e+01 1.474699e+00
34700000 -2.205657e+01 1.499471e+00
36700000 -2.130141e+01 1.541902e+00
38400000 -2.170456e+01 1.566736e+00
40300000 -1.933778e+01 1.625241e+00
42200000 -1.762419e+01 1.676131e+00
43800000 -1.730699e+01 1.690836e+00
45600000 -1.467884e+01 1.698207e+00
47000000 -1.476640e+01 1.698517e+00
48800000 -1.422184e+01 1.702609e+00
50200000 -1.414057e+01 1.703137e+00
52000000 -1.387272e+01 1.714388e+00
53800000 -1.332066e+01 1.722530e+00
55100000 -1.354378e+01 1.722749e+00
56900000 -1.337935e+01 1.741915e+00
58200000 -1.350389e+01 1.743223e+00
60100000 -1.306367e+01 1.751657e+00
61900000 -1.299783e+01 1.766545e+00
63800000 -1.293999e+01 1.803698e+00
65600000 -1.225907e+01 1.809725e+00
67500000 -1.213554e+01 1.829332e+00
69300000 -1.214080e+01 1.844716e+00
71800000 -1.193417e+01 1.849596e+00
73600000 -1.174539e+01 1.859537e+00
74900000 -1.159231e+01 1.859715e+00
77600000 -1.150353e+01 1.864166e+00
79300000 -1.150101e+01 1.870893e+00
81100000 -1.137104e+01 1.874346e+00
82600000 -1.151240e+01 1.874403e+00
83900000 -1.136354e+01 1.874635e+00
85200000 -1.148203e+01 1.875267e+00
87100000 -1.151854e+01 1.911959e+00
88800000 -1.107872e+01 1.914178e+00
90100000 -1.120981e+01 1.914248e+00
91600000 -1.122795e+01 1.915723e+00
93100000 -1.119606e+01 1.916263e+00
94500000 -1.113237e+01 1.916639e+00
96000000 -1.106821e+01 1.917671e+00
97700000 -1.105254e+01 1.922682e+00
99200000 -1.111805e+01 1.924506e+00
100600000 -1.089917e+01 1.924626e+00
101900000 -1.104205e+01 1.925131e+00
103200000 -1.100556e+01 1.925340e+00
105900000 -1.100892e+01 1.943310e+00
114800000 -1.095139e+01 1.943322e+00
116100000 -1.085457e+01 1.947381e+00
117900000 -1.092012e+01 1.944365e+00
119400000 -1.091540e+01 1.945036e+00
120700000 -1.089354e+01 1.945163e+00
123200000 -1.080220e+01 1.947690e+00
124600000 -1.079245e+01 1.947982e+00
127100000 -1.091128e+01 1.948029e+00
128800000 -1.081462e+01 1.948165e+00
130400000 -1.084177e+01 1.952569e+00
132000000 -1.061235e+01 1.957676e+00
133700000 -1.067994e+01 1.972046e+00
135500000 -1.043126e+01 1.998330e+00
137500000 -1.031322e+01 2.040220e+00
139200000 -1.042338e+01 2.040860e+00
140900000 -1.017315e+01 2.055694e+00
143600000 -1.019677e+01 2.061788e+00
144900000 -1.013632e+01 2.062518e+00


1000000 -5.164131e+01 9.639634e-02
3100000 -5.133445e+01 1.344834e-01
5200000 -5.165715e+01 1.189759e-01
6700000 -5.143635e+01 1.189721e-01
8000000 -5.130653e+01 1.189611e-01
10100000 -5.094730e+01 1.596930e-01
13600000 -4.891168e+01 2.479204e-01
15300000 -4.882217e+01 2.557130e-01
17200000 -4.611712e+01 3.519720e-01
18500000 -4.601199e+01 3.547337e-01
20800000 -3.511697e+01 9.703042e-01
22500000 -3.401327e+01 1.168449e+00
24400000 -2.780097e+01 1.422833e+00
27100000 -2.661304e+01 1.432406e+00
29100000 -2.332128e+01 1.476907e+00
31100000 -1.889726e+01 1.518480e+00
32800000 -1.791224e+01 1.547069e+00
34600000 -1.644189e+01 1.546543e+00
36500000 -1.555325e+01 1.556771e+00
38100000 -1.541808e+01 1.560014e+00
39500000 -1.455369e+01 1.560073e+00
41300000 -1.419808e+01 1.566065e+00
43100000 -1.402311e+01 1.579526e+00
45800000 -1.396497e+01 1.601189e+00
48100000 -1.395393e+01 1.612682e+00
50000000 -1.357512e+01 1.615467e+00
51500000 -1.356460e+01 1.615509e+00
53300000 -1.324347e+01 1.630419e+00
54700000 -1.336977e+01 1.632126e+00
56100000 -1.340126e+01 1.632955e+00
57400000 -1.311550e+01 1.633207e+00
60100000 -1.295185e+01 1.645181e+00
61400000 -1.310828e+01 1.645770e+00
63200000 -1.287143e+01 1.652463e+00
65000000 -1.292134e+01 1.671060e+00
66400000 -1.260878e+01 1.672983e+00
68000000 -1.262419e+01 1.678338e+00
69500000 -1.253116e+01 1.680053e+00
71500000 -1.241354e+01 1.718458e+00
73300000 -1.235750e+01 1.773957e+00
75100000 -1.200928e+01 1.877066e+00
76400000 -1.188126e+01 1.880837e+00
77900000 -1.159481e+01 1.881043e+00
79800000 -1.149406e+01 1.892642e+00
81500000 -1.141396e+01 1.902602e+00
82800000 -1.135070e+01 1.903422e+00
84600000 -1.125147e+01 1.910906e+00
91300000 -1.126174e+01 1.910229e+00
93800000 -1.119824e+01 1.910886e+00
97500000 -1.127904e+01 1.919367e+00
100300000 -1.119604e+01 1.928759e+00
102900000 -1.101813e+01 1.931089e+00
107000000 -1.099234e+01 1.946082e+00
109800000 -1.086461e+01 1.959484e+00
112300000 -1.091631e+01 1.961441e+00
114900000 -1.070807e+01 1.964662e+00
117800000 -1.074746e+01 1.972861e+00
120700000 -1.064608e+01 2.001206e+00
123500000 -1.059731e+01 2.051176e+00
126300000 -1.041935e+01 2.135131e+00
129100000 -1.003428e+01 2.200232e+00
131900000 -9.909027e+00 2.285328e+00
134600000 -9.749441e+00 2.293910e+00
137500000 -9.675326e+00 2.294513e+00
140200000 -9.673937e+00 2.298969e+00
143000000 -9.673818e+00 2.320055e+00
145400000 -9.632392e+00 2.321251e+00
147800000 -9.700383e+00 2.322601e+00
150500000 -9.676716e+00 2.322768e+00
153200000 -9.632398e+00 2.326793e+00
155900000 -9.520918e+00 2.329803e+00
158600000 -9.558784e+00 2.334763e+00
161400000 -9.534169e+00 2.350179e+00
164300000 -9.593826e+00 2.390295e+00
166700000 -9.481846e+00 2.398337e+00
169400000 -9.400592e+00 2.439545e+00
172000000 -9.195330e+00 2.444806e+00
175900000 -9.199779e+00 2.445251e+00
178700000 -9.301308e+00 2.460486e+00
181300000 -9.226509e+00 2.461900e+00


1000000 -5.191116e+01 9.972883e-02
3100000 -5.166274e+01 1.292744e-01
6600000 -5.097144e+01 2.007090e-01
7900000 -5.103078e+01 2.009420e-01
9500000 -5.081444e+01 2.019781e-01
11300000 -5.056795e+01 2.098753e-01
12600000 -5.114575e+01 2.103008e-01
13900000 -5.113161e+01 2.110673e-01
15600000 -5.116744e+01 2.112087e-01
16900000 -5.115631e+01 2.118070e-01
18900000 -5.040428e+01 2.914997e-01
20300000 -4.970906e+01 2.924857e-01
23200000 -4.904336e+01 3.923817e-01
25500000 -4.133104e+01 1.049237e+00
27700000 -3.396122e+01 2.098097e+00
29100000 -3.253030e+01 2.097342e+00
30800000 -3.183896e+01 2.098051e+00
33000000 -2.093771e+01 2.141710e+00
34500000 -2.096171e+01 2.142033e+00
35800000 -2.052528e+01 2.142040e+00
37600000 -1.899098e+01 2.143212e+00
39700000 -1.772263e+01 2.196636e+00
41500000 -1.458599e+01 2.198694e+00
43500000 -1.405420e+01 2.205323e+00
45300000 -1.377619e+01 2.215310e+00
46600000 -1.328382e+01 2.215377e+00
48400000 -1.313793e+01 2.221997e+00
50200000 -1.298446e+01 2.229158e+00
51600000 -1.289959e+01 2.229306e+00
53500000 -1.276507e+01 2.239484e+00
55000000 -1.262683e+01 2.239570e+00
56300000 -1.262210e+01 2.239828e+00
57600000 -1.257921e+01 2.239974e+00
59400000 -1.256212e+01 2.248033e+00
61100000 -1.236883e+01 2.249421e+00
62900000 -1.220693e+01 2.258381e+00
64800000 -1.189170e+01 2.305783e+00
66100000 -1.197971e+01 2.307071e+00
67700000 -1.181765e+01 2.309685e+00
69200000 -1.180506e+01 2.310800e+00
70700000 -1.190582e+01 2.312099e+00
72500000 -1.166425e+01 2.332711e+00
74300000 -1.162159e+01 2.367584e+00
75600000 -1.144018e+01 2.367888e+00
76900000 -1.158897e+01 2.369305e+00
78800000 -1.138437e+01 2.387514e+00
80100000 -1.126127e+01 2.387968e+00
81400000 -1.137424e+01 2.388331e+00
83000000 -1.111762e+01 2.391996e+00
84700000 -1.129669e+01 2.396827e+00
86200000 -1.114487e+01 2.398281e+00
87700000 -1.118541e+01 2.399928e+00
89800000 -1.119883e+01 2.401953e+00
91900000 -1.124351e+01 2.404011e+00
93800000 -1.127700e+01 2.442049e+00
95100000 -1.115922e+01 2.444066e+00
96600000 -1.112961e+01 2.448933e+00
98200000 -1.093441e+01 2.452663e+00
99600000 -1.093045e+01 2.452968e+00
101400000 -1.087332e+01 2.457892e+00
103100000 -1.077387e+01 2.465212e+00
104500000 -1.076242e+01 2.465398e+00
105900000 -1.090788e+01 2.467841e+00
107200000 -1.080728e+01 2.467937e+00
108600000 -1.088599e+01 2.468038e+00
110100000 -1.077484e+01 2.471054e+00
111800000 -1.063169e+01 2.481384e+00
113200000 -1.071753e+01 2.483311e+00
115100000 -1.064111e+01 2.505803e+00
116700000 -1.060200e+01 2.506754e+00
118100000 -1.056507e+01 2.507260e+00
119400000 -1.054793e+01 2.507427e+00
120800000 -1.057815e+01 2.508693e+00
122200000 -1.063445e+01 2.508769e+00
123700000 -1.061999e+01 2.510806e+00
125500000 -1.067474e+01 2.517266e+00
127200000 -1.061578e+01 2.517804e+00
128500000 -1.058399e+01 2.518266e+00
130000000 -1.056711e+01 2.518877e+00
131600000 -1.049936e+01 2.520874e+00


1000000 -5.205247e+01 9.877212e-02
3100000 -5.133058e+01 1.104080e-01
4400000 -5.116549e+01 1.104126e-01
5900000 -5.183854e+01 1.104856e-01
7300000 -5.158916e+01 1.106090e-01
8700000 -5.171137e+01 1.106183e-01
10200000 -5.103591e+01 1.119373e-01
11500000 -5.171348e+01 1.121586e-01
12800000 -5.170377e+01 1.124857e-01
16100000 -5.096716e+01 2.167988e-01
17400000 -5.060206e+01 2.170884e-01
19100000 -5.037887e+01 2.296726e-01
20700000 -5.023038e+01 2.323164e-01
22200000 -5.045123e+01 2.347126e-01
24200000 -4.979942e+01 2.847965e-01
26000000 -4.938771e+01 3.042917e-01
27600000 -4.906676e+01 3.097577e-01
29900000 -3.895681e+01 1.502187e+00
31400000 -3.944062e+01 1.502606e+00
33300000 -3.843911e+01 1.646571e+00
35400000 -2.580039e+01 2.398656e+00
37500000 -2.173601e+01 3.617434e+00
38800000 -2.148144e+01 3.620650e+00
40700000 -1.914683e+01 3.599527e+00
42000000 -1.919199e+01 3.599439e+00
44000000 -1.626763e+01 3.570741e+00
46000000 -1.340567e+01 3.549205e+00
47300000 -1.326471e+01 3.548869e+00
49100000 -1.183609e+01 3.546281e+00
50900000 -1.144402e+01 3.544696e+00


==> figures/puck_cg0.dat <==
-5.866126811746e+01
-4.832545682412e+01
-4.042141819819e+01
-3.281335732790e+01
-2.961389438378e+01
-3.688992109161e+01
-2.984578876442e+01
-4.124792035198e+01
-3.607361709321e+01
-2.962129056333e+01
-2.519007908700e+01
-2.174888298890e+01
-1.845095746563e+01
-1.546889632026e+01
-1.507749915691e+01
-1.478556957818e+01
-1.532172721467e+01
-1.483295211363e+01
-1.148645122931e+01
-1.367131720085e+01
-1.141686335534e+01
-2.093363593711e+01
-7.401923208201e+00
-7.467971373546e+00
-4.855948594568e+00
-1.142121074807e+01
-3.713027689404e+00
-9.989118356704e+00
-4.737098057227e+00
-2.737144658324e+00
-2.613628994773e+00
-2.656777007259e+00
-2.596048165354e+00
-2.601664292008e+00
-2.574121794576e+00
-2.540979606220e+00
-2.500493868977e+00
-2.460494574357e+00
-2.405285939229e+00
-2.385330616710e+00
-2.449696692273e+00
-2.385317215836e+00
-2.341311319744e+00
-2.327847015201e+00
-2.328483858442e+00
-2.328275272457e+00          
-2.327789833130e+00



==> figures/puck_cg1.dat <==
1.000000e+06 -5.185257e+01 2.843941e-01
1.133300e+06 -5.183161e+01 2.656278e-01
1.266600e+06 -5.181065e+01 2.477491e-01
1.399900e+06 -5.178970e+01 2.309640e-01
1.533200e+06 -5.176874e+01 2.155282e-01
1.666500e+06 -5.174778e+01 2.017518e-01
1.799800e+06 -5.172682e+01 1.899960e-01
1.933100e+06 -5.170587e+01 1.806556e-01
2.066400e+06 -5.168491e+01 1.741198e-01
2.199700e+06 -5.166395e+01 1.707111e-01
2.333000e+06 -5.164299e+01 1.706171e-01
2.466300e+06 -5.162204e+01 1.738430e-01
2.599600e+06 -5.160108e+01 1.802106e-01
2.732900e+06 -5.158012e+01 1.894034e-01
2.866200e+06 -5.155916e+01 2.010342e-01
2.999500e+06 -5.153821e+01 2.147072e-01
3.132800e+06 -5.152075e+01 2.252542e-01
3.266100e+06 -5.151227e+01 2.195401e-01
3.399400e+06 -5.150610e+01 2.102865e-01
3.532700e+06 -5.149992e+01 2.041310e-01
3.666000e+06 -5.149374e+01 2.013581e-01
3.799300e+06 -5.148756e+01 2.021070e-01
3.932600e+06 -5.148138e+01 2.063394e-01
4.065900e+06 -5.147521e+01 2.138484e-01
4.199200e+06 -5.146903e+01 2.243054e-01
4.332500e+06 -5.146285e+01 2.373209e-01
4.465800e+06 -5.145607e+01 2.508025e-01
4.599100e+06 -5.144909e+01 2.614730e-01
4.732400e+06 -5.144316e+01 2.662555e-01
4.865700e+06 -5.143880e+01 2.729596e-01
4.999000e+06 -5.143574e+01 2.812535e-01
5.132300e+06 -5.143292e+01 2.913398e-01
5.265600e+06 -5.142947e+01 3.005258e-01
5.398900e+06 -5.142412e+01 3.027393e-01
5.532200e+06 -5.142056e+01 3.029458e-01
5.665500e+06 -5.141747e+01 3.037408e-01
5.798800e+06 -5.141437e+01 3.076629e-01
5.932100e+06 -5.141210e+01 3.120300e-01
6.065400e+06 -5.140871e+01 3.168641e-01
6.198700e+06 -5.140565e+01 3.241725e-01
6.332000e+06 -5.140169e+01 3.329543e-01
6.465300e+06 -5.139677e+01 3.427434e-01
6.598600e+06 -5.139098e+01 3.523753e-01
6.731900e+06 -5.138440e+01 3.610331e-01
6.865200e+06 -5.137732e+01 3.684790e-01
6.998500e+06 -5.136816e+01 3.746542e-01
7.131800e+06 -5.135805e+01 3.791713e-01
7.265100e+06 -5.134544e+01 3.854065e-01
7.398400e+06 -5.133285e+01 3.934256e-01
7.531700e+06 -5.132077e+01 4.007713e-01
7.665000e+06 -5.130972e+01 4.034760e-01
7.798300e+06 -5.129839e+01 4.077988e-01
7.931600e+06 -5.128802e+01 4.113078e-01
8.064900e+06 -5.127617e+01 4.131639e-01
8.198200e+06 -5.126373e+01 4.114298e-01
8.331500e+06 -5.125207e+01 4.106678e-01
8.464800e+06 -5.124106e+01 4.139133e-01
8.598100e+06 -5.122939e+01 4.170179e-01
8.731400e+06 -5.121730e+01 4.209870e-01
8.864700e+06 -5.120646e+01 4.237304e-01
8.998000e+06 -5.119806e+01 4.268259e-01
9.131300e+06 -5.118991e+01 4.314067e-01
9.264600e+06 -5.118310e+01 4.358941e-01
9.397900e+06 -5.117733e+01 4.406137e-01
9.531200e+06 -5.117542e+01 4.403696e-01
9.664500e+06 -5.117129e+01 4.406242e-01
9.797800e+06 -5.116461e+01 4.422877e-01
9.931100e+06 -5.115578e+01 4.454302e-01
1.006440e+07 -5.114275e+01 4.514957e-01
1.019770e+07 -5.112888e+01 4.622501e-01
1.033100e+07 -5.111434e+01 4.782048e-01
1.046430e+07 -5.109745e+01 4.991520e-01
1.059760e+07 -5.107724e+01 5.252983e-01
1.073090e+07 -5.105313e+01 5.540119e-01
1.086420e+07 -5.102615e+01 5.830137e-01
1.099750e+07 -5.099940e+01 6.151055e-01
1.113080e+07 -5.097324e+01 6.491044e-01
1.126410e+07 -5.094408e+01 6.817530e-01
1.139740e+07 -5.091632e+01 7.172830e-01
1.153070e+07 -5.088849e+01 7.549663e-01
1.166400e+07 -5.086213e+01 7.928432e-01
1.179730e+07 -5.083857e+01 8.325576e-01
1.193060e+07 -5.081706e+01 8.715109e-01
1.206390e+07 -5.079930e+01 9.027327e-01
1.219720e+07 -5.078147e+01 9.355926e-01
1.233050e+07 -5.076443e+01 9.473980e-01
1.246380e+07 -5.074206e+01 9.587894e-01
1.259710e+07 -5.072153e+01 9.723946e-01
1.273040e+07 -5.070133e+01 9.888811e-01
1.286370e+07 -5.067721e+01 1.013498e+00
1.299700e+07 -5.064880e+01 1.046442e+00
1.313030e+07 -5.061837e+01 1.082010e+00
1.326360e+07 -5.058702e+01 1.121088e+00
1.339690e+07 -5.055215e+01 1.166082e+00
1.353020e+07 -5.051541e+01 1.214550e+00
1.366350e+07 -5.047852e+01 1.262374e+00
1.379680e+07 -5.044160e+01 1.312677e+00
1.393010e+07 -5.039513e+01 1.362931e+00
1.406340e+07 -5.034732e+01 1.416558e+00
1.419670e+07 -5.029735e+01 1.471886e+00
1.433000e+07 -5.024264e+01 1.533079e+00
1.446330e+07 -5.018450e+01 1.596071e+00
1.459660e+07 -5.012597e+01 1.660782e+00
1.472990e+07 -5.006172e+01 1.725807e+00
1.486320e+07 -4.998511e+01 1.801886e+00
1.499650e+07 -4.990354e+01 1.884935e+00
1.512980e+07 -4.982444e+01 1.965341e+00
1.526310e+07 -4.975071e+01 2.023162e+00
1.539640e+07 -4.967357e+01 2.085593e+00
1.552970e+07 -4.959407e+01 2.153736e+00
1.566300e+07 -4.950956e+01 2.229902e+00
1.579630e+07 -4.942832e+01 2.309683e+00
1.592960e+07 -4.934681e+01 2.392216e+00
1.606290e+07 -4.926204e+01 2.477094e+00
1.619620e+07 -4.917337e+01 2.564997e+00
1.632950e+07 -4.907507e+01 2.650441e+00
1.646280e+07 -4.898305e+01 2.725788e+00
1.659610e+07 -4.887997e+01 2.822808e+00
1.672940e+07 -4.877463e+01 2.929921e+00
1.686270e+07 -4.867327e+01 3.036409e+00
1.699600e+07 -4.856535e+01 3.146834e+00
1.712930e+07 -4.844760e+01 3.254915e+00
1.726260e+07 -4.833099e+01 3.360621e+00
1.739590e+07 -4.821893e+01 3.464181e+00
1.752920e+07 -4.810784e+01 3.572152e+00
1.766250e+07 -4.799143e+01 3.684403e+00
1.779580e+07 -4.787159e+01 3.795525e+00
1.792910e+07 -4.775302e+01 3.895444e+00
1.806240e+07 -4.763061e+01 4.000468e+00
1.819570e+07 -4.750424e+01 4.109396e+00
1.832900e+07 -4.738392e+01 4.217472e+00
1.846230e+07 -4.726290e+01 4.328390e+00
1.859560e+07 -4.713355e+01 4.444579e+00
1.872890e+07 -4.701150e+01 4.547913e+00
1.886220e+07 -4.687890e+01 4.658474e+00
1.899550e+07 -4.675179e+01 4.758922e+00
1.912880e+07 -4.663227e+01 4.855766e+00
1.926210e+07 -4.651567e+01 4.956179e+00
1.939540e+07 -4.640182e+01 5.059540e+00
1.952870e+07 -4.628588e+01 5.164535e+00
1.966200e+07 -4.616071e+01 5.281849e+00
1.979530e+07 -4.601991e+01 5.405563e+00
1.992860e+07 -4.586351e+01 5.530827e+00
2.006190e+07 -4.569657e+01 5.654005e+00
2.019520e+07 -4.552696e+01 5.787825e+00
2.032850e+07 -4.534777e+01 5.926549e+00
2.046180e+07 -4.515668e+01 6.069243e+00
2.059510e+07 -4.496491e+01 6.217540e+00
2.072840e+07 -4.476891e+01 6.350606e+00
2.086170e+07 -4.457845e+01 6.478489e+00
2.099500e+07 -4.439003e+01 6.596296e+00
2.112830e+07 -4.420924e+01 6.702019e+00
2.126160e+07 -4.402737e+01 6.813012e+00
2.139490e+07 -4.384356e+01 6.929572e+00
2.152820e+07 -4.365361e+01 7.042715e+00
2.166150e+07 -4.346404e+01 7.154204e+00
2.179480e+07 -4.327276e+01 7.262001e+00
2.192810e+07 -4.307656e+01 7.348774e+00
2.206140e+07 -4.289253e+01 7.418695e+00
2.219470e+07 -4.270156e+01 7.487601e+00
2.232800e+07 -4.250948e+01 7.560107e+00
2.246130e+07 -4.231029e+01 7.637616e+00
2.259460e+07 -4.211545e+01 7.713119e+00
2.272790e+07 -4.192666e+01 7.782351e+00
2.286120e+07 -4.173992e+01 7.854674e+00
2.299450e+07 -4.156225e+01 7.916901e+00
2.312780e+07 -4.138829e+01 7.978628e+00
2.326110e+07 -4.120668e+01 8.044433e+00
2.339440e+07 -4.101375e+01 8.113234e+00
2.352770e+07 -4.080685e+01 8.180551e+00
2.366100e+07 -4.060668e+01 8.247823e+00
2.379430e+07 -4.041659e+01 8.313133e+00
2.392760e+07 -4.022659e+01 8.376964e+00
2.406090e+07 -4.003935e+01 8.433996e+00
2.419420e+07 -3.985448e+01 8.482481e+00
2.432750e+07 -3.967254e+01 8.537306e+00
2.446080e+07 -3.948063e+01 8.591258e+00
2.459410e+07 -3.928458e+01 8.642581e+00
2.472740e+07 -3.907532e+01 8.685861e+00
2.486070e+07 -3.886402e+01 8.729665e+00
2.499400e+07 -3.865115e+01 8.772054e+00
2.512730e+07 -3.843205e+01 8.822751e+00
2.526060e+07 -3.821263e+01 8.876298e+00
2.539390e+07 -3.799739e+01 8.925134e+00
2.552720e+07 -3.779199e+01 8.971169e+00
2.566050e+07 -3.759281e+01 9.018089e+00
2.579380e+07 -3.739967e+01 9.062820e+00
2.592710e+07 -3.720424e+01 9.109883e+00
2.606040e+07 -3.699843e+01 9.148340e+00
2.619370e+07 -3.679363e+01 9.172252e+00
2.632700e+07 -3.661007e+01 9.187618e+00
2.646030e+07 -3.642350e+01 9.210489e+00
2.659360e+07 -3.623167e+01 9.237747e+00
2.672690e+07 -3.604288e+01 9.266277e+00
2.686020e+07 -3.585819e+01 9.295743e+00
2.699350e+07 -3.567395e+01 9.329598e+00
2.712680e+07 -3.549420e+01 9.367506e+00
2.726010e+07 -3.532285e+01 9.407742e+00
2.739340e+07 -3.513796e+01 9.443842e+00
2.752670e+07 -3.494556e+01 9.481341e+00
2.766000e+07 -3.474538e+01 9.525891e+00
2.779330e+07 -3.454265e+01 9.574161e+00
2.792660e+07 -3.433758e+01 9.616606e+00
2.805990e+07 -3.414084e+01 9.654524e+00
2.819320e+07 -3.394903e+01 9.685796e+00
2.832650e+07 -3.374759e+01 9.704156e+00
2.845980e+07 -3.353471e+01 9.725211e+00
2.859310e+07 -3.331883e+01 9.746617e+00
2.872640e+07 -3.310701e+01 9.763143e+00
2.885970e+07 -3.289145e+01 9.782884e+00
2.899300e+07 -3.267253e+01 9.810060e+00
2.912630e+07 -3.246116e+01 9.835022e+00
2.925960e+07 -3.224611e+01 9.855056e+00
2.939290e+07 -3.202889e+01 9.866186e+00
2.952620e+07 -3.181653e+01 9.878764e+00
2.965950e+07 -3.161124e+01 9.881882e+00
2.979280e+07 -3.139952e+01 9.874414e+00
2.992610e+07 -3.118189e+01 9.868565e+00
3.005940e+07 -3.095839e+01 9.858330e+00
3.019270e+07 -3.073060e+01 9.853800e+00
3.032600e+07 -3.050617e+01 9.854119e+00
3.045930e+07 -3.029723e+01 9.853916e+00
3.059260e+07 -3.010582e+01 9.850470e+00
3.072590e+07 -2.992103e+01 9.847972e+00
3.085920e+07 -2.973453e+01 9.850727e+00
3.099250e+07 -2.954859e+01 9.859953e+00
3.112580e+07 -2.936721e+01 9.878425e+00
3.125910e+07 -2.918883e+01 9.897478e+00
3.139240e+07 -2.901807e+01 9.911231e+00
3.152570e+07 -2.884981e+01 9.928729e+00
3.165900e+07 -2.868775e+01 9.952614e+00
3.179230e+07 -2.852634e+01 9.971468e+00
3.192560e+07 -2.837904e+01 9.987063e+00
3.205890e+07 -2.823493e+01 1.000554e+01
3.219220e+07 -2.809699e+01 1.002515e+01
3.232550e+07 -2.795144e+01 1.004381e+01
3.245880e+07 -2.779953e+01 1.006195e+01
3.259210e+07 -2.765229e+01 1.007969e+01
3.272540e+07 -2.750872e+01 1.009502e+01
3.285870e+07 -2.736829e+01 1.009981e+01
3.299200e+07 -2.722490e+01 1.010319e+01
3.312530e+07 -2.708770e+01 1.009970e+01
3.325860e+07 -2.695063e+01 1.009277e+01
3.339190e+07 -2.681450e+01 1.008346e+01
3.352520e+07 -2.668070e+01 1.007641e+01
3.365850e+07 -2.655023e+01 1.007203e+01
3.379180e+07 -2.641693e+01 1.006331e+01
3.392510e+07 -2.628614e+01 1.005281e+01
3.405840e+07 -2.615356e+01 1.004320e+01
3.419170e+07 -2.602288e+01 1.003306e+01
3.432500e+07 -2.588126e+01 1.000887e+01
3.445830e+07 -2.574870e+01 9.984420e+00
3.459160e+07 -2.561711e+01 9.947933e+00
3.472490e+07 -2.548712e+01 9.903815e+00
3.485820e+07 -2.535808e+01 9.857351e+00
3.499150e+07 -2.523169e+01 9.813911e+00
3.512480e+07 -2.509738e+01 9.759827e+00
3.525810e+07 -2.496521e+01 9.712293e+00
3.539140e+07 -2.483450e+01 9.671250e+00
3.552470e+07 -2.470114e+01 9.630751e+00
3.565800e+07 -2.456898e+01 9.588161e+00
3.579130e+07 -2.443626e+01 9.543668e+00
3.592460e+07 -2.430331e+01 9.499550e+00
3.605790e+07 -2.416846e+01 9.455913e+00
3.619120e+07 -2.403399e+01 9.418563e+00
3.632450e+07 -2.390483e+01 9.388804e+00
3.645780e+07 -2.377715e+01 9.361249e+00
3.659110e+07 -2.365539e+01 9.336069e+00
3.672440e+07 -2.353828e+01 9.309446e+00
3.685770e+07 -2.341992e+01 9.287328e+00
3.699100e+07 -2.330636e+01 9.265991e+00
3.712430e+07 -2.319700e+01 9.243480e+00
3.725760e+07 -2.309011e+01 9.218762e+00
3.739090e+07 -2.298709e+01 9.200187e+00
3.752420e+07 -2.288271e+01 9.186400e+00
3.765750e+07 -2.277262e+01 9.168669e+00
3.779080e+07 -2.266478e+01 9.159309e+00
3.792410e+07 -2.256128e+01 9.156437e+00
3.805740e+07 -2.245998e+01 9.158156e+00
3.819070e+07 -2.235685e+01 9.162504e+00
3.832400e+07 -2.224915e+01 9.164248e+00
3.845730e+07 -2.213986e+01 9.167176e+00
3.859060e+07 -2.202984e+01 9.175276e+00
3.872390e+07 -2.192078e+01 9.181311e+00
3.885720e+07 -2.181761e+01 9.183920e+00
3.899050e+07 -2.171569e+01 9.188431e+00
3.912380e+07 -2.161557e+01 9.193339e+00
3.925710e+07 -2.152458e+01 9.199968e+00
3.939040e+07 -2.144500e+01 9.207959e+00
3.952370e+07 -2.137289e+01 9.213948e+00
3.965700e+07 -2.130124e+01 9.222508e+00
3.979030e+07 -2.123411e+01 9.232996e+00
3.992360e+07 -2.116954e+01 9.245394e+00
4.005690e+07 -2.110396e+01 9.259654e+00
4.019020e+07 -2.103592e+01 9.270722e+00
4.032350e+07 -2.096948e+01 9.281368e+00
4.045680e+07 -2.090979e+01 9.296987e+00
4.059010e+07 -2.085017e+01 9.314625e+00
4.072340e+07 -2.079631e+01 9.339311e+00
4.085670e+07 -2.074283e+01 9.358068e+00
4.099000e+07 -2.068797e+01 9.368298e+00
4.112330e+07 -2.063370e+01 9.385196e+00
4.125660e+07 -2.058159e+01 9.403820e+00
4.138990e+07 -2.053194e+01 9.424746e+00
4.152320e+07 -2.047493e+01 9.422567e+00
4.165650e+07 -2.040744e+01 9.397105e+00
4.178980e+07 -2.034171e+01 9.372223e+00
4.192310e+07 -2.027817e+01 9.345849e+00
4.205640e+07 -2.021708e+01 9.312917e+00
4.218970e+07 -2.015778e+01 9.280972e+00
4.232300e+07 -2.010062e+01 9.249351e+00
4.245630e+07 -2.004498e+01 9.217892e+00
4.258960e+07 -1.998965e+01 9.186280e+00
4.272290e+07 -1.993476e+01 9.154842e+00
4.285620e+07 -1.987785e+01 9.120362e+00
4.298950e+07 -1.981869e+01 9.084886e+00
4.312280e+07 -1.975547e+01 9.048056e+00
4.325610e+07 -1.969241e+01 9.012912e+00
4.338940e+07 -1.962982e+01 8.979737e+00
4.352270e+07 -1.956710e+01 8.948043e+00
4.365600e+07 -1.950334e+01 8.918000e+00
4.378930e+07 -1.944981e+01 8.900724e+00
4.392260e+07 -1.940235e+01 8.895189e+00
4.405590e+07 -1.935814e+01 8.894481e+00
4.418920e+07 -1.931799e+01 8.898526e+00
4.432250e+07 -1.927777e+01 8.903611e+00
4.445580e+07 -1.923627e+01 8.910278e+00
4.458910e+07 -1.919247e+01 8.919132e+00
4.472240e+07 -1.914835e+01 8.929474e+00
4.485570e+07 -1.910667e+01 8.941479e+00
4.498900e+07 -1.906867e+01 8.954700e+00
4.512230e+07 -1.903360e+01 8.968045e+00
4.525560e+07 -1.899619e+01 8.977962e+00
4.538890e+07 -1.895570e+01 8.983605e+00
4.552220e+07 -1.891626e+01 8.989866e+00
4.565550e+07 -1.887836e+01 8.996223e+00
4.578880e+07 -1.884173e+01 9.002784e+00
4.592210e+07 -1.879320e+01 8.993318e+00
4.605540e+07 -1.874429e+01 8.982432e+00
4.618870e+07 -1.869233e+01 8.971341e+00
4.632200e+07 -1.863797e+01 8.960432e+00
4.645530e+07 -1.858145e+01 8.948877e+00
4.658860e+07 -1.852283e+01 8.933205e+00
4.672190e+07 -1.846204e+01 8.917490e+00
4.685520e+07 -1.839980e+01 8.903317e+00
4.698850e+07 -1.833811e+01 8.889645e+00
4.712180e+07 -1.827861e+01 8.872370e+00
4.725510e+07 -1.822146e+01 8.857116e+00
4.738840e+07 -1.816352e+01 8.835530e+00
4.752170e+07 -1.810501e+01 8.808183e+00
4.765500e+07 -1.804643e+01 8.781273e+00
4.778830e+07 -1.798908e+01 8.754309e+00
4.792160e+07 -1.793244e+01 8.727796e+00
4.805490e+07 -1.787766e+01 8.702015e+00
4.818820e+07 -1.782434e+01 8.676333e+00
4.832150e+07 -1.777319e+01 8.649478e+00
4.845480e+07 -1.772277e+01 8.622775e+00
4.858810e+07 -1.767407e+01 8.595976e+00
4.872140e+07 -1.762661e+01 8.569296e+00
4.885470e+07 -1.758021e+01 8.542605e+00
4.898800e+07 -1.753782e+01 8.522514e+00
4.912130e+07 -1.749958e+01 8.506224e+00
4.925460e+07 -1.746916e+01 8.494487e+00
4.938790e+07 -1.744329e+01 8.493304e+00
4.952120e+07 -1.741899e+01 8.495931e+00
4.965450e+07 -1.739451e+01 8.498868e+00
4.978780e+07 -1.737108e+01 8.501890e+00
4.992110e+07 -1.734735e+01 8.505376e+00
5.005440e+07 -1.732432e+01 8.508845e+00
5.018770e+07 -1.730254e+01 8.511979e+00
5.032100e+07 -1.727982e+01 8.515378e+00
5.045430e+07 -1.725783e+01 8.519054e+00
5.058760e+07 -1.723735e+01 8.521782e+00
5.072090e+07 -1.721714e+01 8.523904e+00
5.085420e+07 -1.719655e+01 8.526356e+00
5.098750e+07 -1.717696e+01 8.530458e+00
5.112080e+07 -1.715747e+01 8.535200e+00
5.125410e+07 -1.713513e+01 8.536649e+00
5.138740e+07 -1.711006e+01 8.532863e+00
5.152070e+07 -1.708458e+01 8.529413e+00
5.165400e+07 -1.705844e+01 8.526400e+00
5.178730e+07 -1.703189e+01 8.523723e+00
5.192060e+07 -1.700410e+01 8.521723e+00
5.205390e+07 -1.697638e+01 8.520137e+00
5.218720e+07 -1.694943e+01 8.518675e+00
5.232050e+07 -1.692352e+01 8.517503e+00
5.245380e+07 -1.689937e+01 8.517705e+00
5.258710e+07 -1.687466e+01 8.518374e+00
5.272040e+07 -1.685022e+01 8.520089e+00
5.285370e+07 -1.682409e+01 8.517950e+00
5.298700e+07 -1.679693e+01 8.514820e+00
5.312030e+07 -1.677077e+01 8.511411e+00
5.325360e+07 -1.674629e+01 8.507484e+00
5.338690e+07 -1.672239e+01 8.503299e+00
5.352020e+07 -1.669797e+01 8.499373e+00
5.365350e+07 -1.667408e+01 8.495317e+00
5.378680e+07 -1.665063e+01 8.491222e+00
5.392010e+07 -1.662834e+01 8.486786e+00
5.405340e+07 -1.660528e+01 8.483324e+00
5.418670e+07 -1.658279e+01 8.480749e+00
5.432000e+07 -1.656114e+01 8.479476e+00
5.445330e+07 -1.653866e+01 8.479013e+00
5.458660e+07 -1.651585e+01 8.479018e+00
5.471990e+07 -1.649234e+01 8.479585e+00
5.485320e+07 -1.646964e+01 8.482171e+00
5.498650e+07 -1.644802e+01 8.487690e+00
5.511980e+07 -1.643922e+01 8.519651e+00
5.525310e+07 -1.643096e+01 8.556382e+00
5.538640e+07 -1.642152e+01 8.594672e+00
5.551970e+07 -1.641287e+01 8.634896e+00
5.565300e+07 -1.640447e+01 8.674894e+00
5.578630e+07 -1.639762e+01 8.713895e+00
5.591960e+07 -1.639047e+01 8.755504e+00
5.605290e+07 -1.638187e+01 8.795227e+00
5.618620e+07 -1.637021e+01 8.831428e+00
5.631950e+07 -1.635830e+01 8.869885e+00
5.645280e+07 -1.634705e+01 8.910128e+00
5.658610e+07 -1.633175e+01 8.945213e+00
5.671940e+07 -1.631472e+01 8.978541e+00
5.685270e+07 -1.629706e+01 9.014617e+00
5.698600e+07 -1.627839e+01 9.053382e+00
5.711930e+07 -1.625913e+01 9.095814e+00
5.725260e+07 -1.623954e+01 9.141008e+00
5.738590e+07 -1.622030e+01 9.187979e+00
5.751920e+07 -1.619812e+01 9.228290e+00
5.765250e+07 -1.616296e+01 9.216601e+00
5.778580e+07 -1.612819e+01 9.205424e+00
5.791910e+07 -1.609357e+01 9.194870e+00
5.805240e+07 -1.605918e+01 9.186725e+00
5.818570e+07 -1.602733e+01 9.181055e+00
5.831900e+07 -1.599498e+01 9.175722e+00
5.845230e+07 -1.596139e+01 9.169416e+00
5.858560e+07 -1.592843e+01 9.163468e+00
5.871890e+07 -1.589606e+01 9.148368e+00
5.885220e+07 -1.586422e+01 9.132178e+00
5.898550e+07 -1.583273e+01 9.116029e+00
5.911880e+07 -1.580193e+01 9.099058e+00
5.925210e+07 -1.577135e+01 9.082131e+00
5.938540e+07 -1.574330e+01 9.068437e+00
5.951870e+07 -1.571769e+01 9.056335e+00
5.965200e+07 -1.569270e+01 9.045009e+00
5.978530e+07 -1.566937e+01 9.034379e+00
5.991860e+07 -1.564494e+01 9.023814e+00
6.005190e+07 -1.562000e+01 9.013694e+00
6.018520e+07 -1.559528e+01 9.003855e+00
6.031850e+07 -1.557328e+01 9.003889e+00
6.045180e+07 -1.555286e+01 9.004254e+00
6.058510e+07 -1.553159e+01 9.002535e+00
6.071840e+07 -1.550929e+01 9.000122e+00
6.085170e+07 -1.548188e+01 8.992433e+00
6.098500e+07 -1.545458e+01 8.985106e+00
6.111830e+07 -1.542659e+01 8.978307e+00
6.125160e+07 -1.539976e+01 8.971509e+00
6.138490e+07 -1.537287e+01 8.964973e+00
6.151820e+07 -1.534624e+01 8.959010e+00
6.165150e+07 -1.532066e+01 8.953555e+00
6.178480e+07 -1.529524e+01 8.951708e+00
6.191810e+07 -1.527051e+01 8.951892e+00
6.205140e+07 -1.524512e+01 8.952951e+00
6.218470e+07 -1.522058e+01 8.955667e+00
6.231800e+07 -1.519665e+01 8.959395e+00
6.245130e+07 -1.517284e+01 8.963489e+00
6.258460e+07 -1.514963e+01 8.967802e+00
6.271790e+07 -1.512691e+01 8.972716e+00
6.285120e+07 -1.510818e+01 8.978739e+00
6.298450e+07 -1.509287e+01 8.986720e+00
6.311780e+07 -1.507974e+01 8.995625e+00
6.325110e+07 -1.506629e+01 9.004400e+00
6.338440e+07 -1.505237e+01 9.013334e+00
6.351770e+07 -1.503873e+01 9.023751e+00
6.365100e+07 -1.502580e+01 9.034170e+00
6.378430e+07 -1.501283e+01 9.042117e+00
6.391760e+07 -1.499934e+01 9.048712e+00
6.405090e+07 -1.498629e+01 9.055230e+00
6.418420e+07 -1.497196e+01 9.062042e+00
6.431750e+07 -1.495571e+01 9.068183e+00
6.445080e+07 -1.493677e+01 9.068628e+00
6.458410e+07 -1.491754e+01 9.069050e+00
6.471740e+07 -1.489864e+01 9.069372e+00
6.485070e+07 -1.487939e+01 9.069984e+00
6.498400e+07 -1.485924e+01 9.070874e+00
6.511730e+07 -1.483864e+01 9.071769e+00
6.525060e+07 -1.481397e+01 9.059789e+00
6.538390e+07 -1.478321e+01 9.028849e+00
6.551720e+07 -1.475251e+01 8.998746e+00
6.565050e+07 -1.472270e+01 8.971290e+00
6.578380e+07 -1.469472e+01 8.947289e+00
6.591710e+07 -1.466670e+01 8.924135e+00
6.605040e+07 -1.463900e+01 8.901720e+00
6.618370e+07 -1.461192e+01 8.880044e+00
6.631700e+07 -1.458582e+01 8.859483e+00
6.645030e+07 -1.455985e+01 8.837455e+00
6.658360e+07 -1.453386e+01 8.812447e+00
6.671690e+07 -1.450799e+01 8.788321e+00
6.685020e+07 -1.448239e+01 8.765019e+00
6.698350e+07 -1.445731e+01 8.742451e+00
6.711680e+07 -1.443053e+01 8.720998e+00
6.725010e+07 -1.440363e+01 8.700396e+00
6.738340e+07 -1.437764e+01 8.680381e+00
6.751670e+07 -1.435269e+01 8.661017e+00
6.765000e+07 -1.432768e+01 8.641236e+00
6.778330e+07 -1.430278e+01 8.620167e+00
6.791660e+07 -1.427842e+01 8.599925e+00
6.804990e+07 -1.425305e+01 8.578354e+00
6.818320e+07 -1.422735e+01 8.553890e+00
6.831650e+07 -1.420399e+01 8.531851e+00
6.844980e+07 -1.418989e+01 8.521296e+00
6.858310e+07 -1.417595e+01 8.510839e+00
6.871640e+07 -1.416221e+01 8.500313e+00
6.884970e+07 -1.414939e+01 8.489314e+00
6.898300e+07 -1.413688e+01 8.477654e+00
6.911630e+07 -1.412526e+01 8.465825e+00
6.924960e+07 -1.411299e+01 8.454266e+00
6.938290e+07 -1.410024e+01 8.441499e+00
6.951620e+07 -1.408730e+01 8.427989e+00
6.964950e+07 -1.407425e+01 8.414589e+00
6.978280e+07 -1.406090e+01 8.402241e+00
6.991610e+07 -1.404697e+01 8.390614e+00
7.004940e+07 -1.403272e+01 8.379123e+00
7.018270e+07 -1.401811e+01 8.367825e+00
7.031600e+07 -1.400334e+01 8.356789e+00
7.044930e+07 -1.398823e+01 8.345950e+00
7.058260e+07 -1.397324e+01 8.335229e+00
7.071590e+07 -1.395691e+01 8.323449e+00
7.084920e+07 -1.394024e+01 8.311562e+00
7.098250e+07 -1.392343e+01 8.299720e+00
7.111580e+07 -1.390673e+01 8.287432e+00
7.124910e+07 -1.389059e+01 8.275074e+00
7.138240e+07 -1.387479e+01 8.262766e+00
7.151570e+07 -1.385898e+01 8.250544e+00
7.164900e+07 -1.384320e+01 8.238453e+00
7.178230e+07 -1.382872e+01 8.226040e+00
7.191560e+07 -1.381570e+01 8.214642e+00
7.204890e+07 -1.380582e+01 8.211628e+00
7.218220e+07 -1.379562e+01 8.208684e+00
7.231550e+07 -1.378534e+01 8.205742e+00
7.244880e+07 -1.377501e+01 8.202820e+00
7.258210e+07 -1.376521e+01 8.199833e+00
7.271540e+07 -1.375550e+01 8.196909e+00
7.284870e+07 -1.374511e+01 8.194262e+00
7.298200e+07 -1.373401e+01 8.191457e+00
7.311530e+07 -1.372303e+01 8.189601e+00
7.324860e+07 -1.371164e+01 8.186503e+00
7.338190e+07 -1.369959e+01 8.180902e+00
7.351520e+07 -1.368759e+01 8.175242e+00
7.364850e+07 -1.367577e+01 8.169460e+00
7.378180e+07 -1.366424e+01 8.163445e+00
7.391510e+07 -1.365314e+01 8.156581e+00
7.404840e+07 -1.364168e+01 8.145690e+00
7.418170e+07 -1.363082e+01 8.136753e+00
7.431500e+07 -1.362090e+01 8.127796e+00
7.444830e+07 -1.361241e+01 8.120081e+00
7.458160e+07 -1.360403e+01 8.112337e+00
7.471490e+07 -1.359517e+01 8.108931e+00
7.484820e+07 -1.358649e+01 8.106198e+00
7.498150e+07 -1.357800e+01 8.103433e+00
7.511480e+07 -1.356925e+01 8.100818e+00
7.524810e+07 -1.356123e+01 8.098068e+00
7.538140e+07 -1.355347e+01 8.095297e+00
7.551470e+07 -1.354503e+01 8.090059e+00
7.564800e+07 -1.353676e+01 8.084428e+00
7.578130e+07 -1.352834e+01 8.078503e+00
7.591460e+07 -1.351990e+01 8.072344e+00
7.604790e+07 -1.351118e+01 8.066305e+00
7.618120e+07 -1.350178e+01 8.060492e+00
7.631450e+07 -1.349201e+01 8.054385e+00
7.644780e+07 -1.348143e+01 8.044854e+00
7.658110e+07 -1.347030e+01 8.035455e+00
7.671440e+07 -1.345878e+01 8.025644e+00
7.684770e+07 -1.344551e+01 8.011731e+00
7.698100e+07 -1.343223e+01 7.997128e+00
7.711430e+07 -1.341886e+01 7.982516e+00
7.724760e+07 -1.340494e+01 7.968036e+00
7.738090e+07 -1.339120e+01 7.953519e+00
7.751420e+07 -1.337617e+01 7.938340e+00
7.764750e+07 -1.336113e+01 7.923054e+00
7.778080e+07 -1.334661e+01 7.907702e+00
7.791410e+07 -1.333255e+01 7.892283e+00
7.804740e+07 -1.331950e+01 7.878022e+00
7.818070e+07 -1.330787e+01 7.870200e+00
7.831400e+07 -1.329664e+01 7.865167e+00
7.844730e+07 -1.328598e+01 7.860040e+00
7.858060e+07 -1.327394e+01 7.855143e+00
7.871390e+07 -1.326150e+01 7.850399e+00
7.884720e+07 -1.324975e+01 7.845521e+00
7.898050e+07 -1.323844e+01 7.840507e+00
7.911380e+07 -1.322727e+01 7.835487e+00
7.924710e+07 -1.321645e+01 7.830420e+00
7.938040e+07 -1.320607e+01 7.825259e+00
7.951370e+07 -1.319600e+01 7.819800e+00
7.964700e+07 -1.318601e+01 7.812927e+00
7.978030e+07 -1.317582e+01 7.806129e+00
7.991360e+07 -1.316663e+01 7.799170e+00
8.004690e+07 -1.315786e+01 7.792054e+00
8.018020e+07 -1.314877e+01 7.785027e+00
8.031350e+07 -1.314050e+01 7.777872e+00
8.044680e+07 -1.313396e+01 7.770461e+00
8.058010e+07 -1.312866e+01 7.763097e+00
8.071340e+07 -1.312361e+01 7.755675e+00
8.084670e+07 -1.311854e+01 7.748342e+00
8.098000e+07 -1.311362e+01 7.741020e+00
8.111330e+07 -1.310797e+01 7.733906e+00
8.124660e+07 -1.310261e+01 7.726784e+00
8.137990e+07 -1.309672e+01 7.719860e+00
8.151320e+07 -1.309065e+01 7.713477e+00
8.164650e+07 -1.308440e+01 7.707281e+00
8.177980e+07 -1.307795e+01 7.701180e+00
8.191310e+07 -1.307067e+01 7.695374e+00
8.204640e+07 -1.306352e+01 7.689598e+00
8.217970e+07 -1.305597e+01 7.683885e+00
8.231300e+07 -1.304770e+01 7.678352e+00
8.244630e+07 -1.303962e+01 7.672917e+00
8.257960e+07 -1.303083e+01 7.667675e+00
8.271290e+07 -1.302173e+01 7.662502e+00
8.284620e+07 -1.301262e+01 7.657352e+00
8.297950e+07 -1.300360e+01 7.652175e+00
8.311280e+07 -1.299434e+01 7.647033e+00
8.324610e+07 -1.298557e+01 7.641054e+00
8.337940e+07 -1.297710e+01 7.634992e+00
8.351270e+07 -1.296856e+01 7.628959e+00
8.364600e+07 -1.296035e+01 7.623060e+00
8.377930e+07 -1.295234e+01 7.617095e+00
8.391260e+07 -1.294524e+01 7.610901e+00
8.404590e+07 -1.293831e+01 7.604266e+00
8.417920e+07 -1.293150e+01 7.596804e+00
8.431250e+07 -1.292456e+01 7.588390e+00
8.444580e+07 -1.291810e+01 7.580402e+00
8.457910e+07 -1.291182e+01 7.573785e+00
8.471240e+07 -1.290635e+01 7.569796e+00
8.484570e+07 -1.290206e+01 7.566045e+00
8.497900e+07 -1.289824e+01 7.562140e+00
8.511230e+07 -1.289376e+01 7.558466e+00
8.524560e+07 -1.288824e+01 7.554992e+00
8.537890e+07 -1.288265e+01 7.551528e+00
8.551220e+07 -1.287701e+01 7.548069e+00
8.564550e+07 -1.287063e+01 7.544842e+00
8.577880e+07 -1.286375e+01 7.541803e+00
8.591210e+07 -1.285691e+01 7.538787e+00
8.604540e+07 -1.284968e+01 7.535888e+00
8.617870e+07 -1.284172e+01 7.532118e+00
8.631200e+07 -1.283316e+01 7.527700e+00
8.644530e+07 -1.282427e+01 7.522518e+00
8.657860e+07 -1.281490e+01 7.517451e+00
8.671190e+07 -1.280521e+01 7.512444e+00
8.684520e+07 -1.279596e+01 7.507392e+00
8.697850e+07 -1.278664e+01 7.502378e+00
8.711180e+07 -1.277724e+01 7.497647e+00
8.724510e+07 -1.276810e+01 7.495279e+00
8.737840e+07 -1.275907e+01 7.492324e+00
8.751170e+07 -1.275028e+01 7.488909e+00
8.764500e+07 -1.274152e+01 7.485537e+00
8.777830e+07 -1.273271e+01 7.482247e+00
8.791160e+07 -1.272392e+01 7.478958e+00
8.804490e+07 -1.271547e+01 7.475903e+00
8.817820e+07 -1.270742e+01 7.473394e+00
8.831150e+07 -1.269914e+01 7.470976e+00
8.844480e+07 -1.269122e+01 7.468494e+00
8.857810e+07 -1.268412e+01 7.465816e+00
8.871140e+07 -1.267732e+01 7.463077e+00
8.884470e+07 -1.267069e+01 7.460344e+00
8.897800e+07 -1.266407e+01 7.457641e+00
8.911130e+07 -1.265776e+01 7.454894e+00
8.924460e+07 -1.265284e+01 7.452438e+00
8.937790e+07 -1.264956e+01 7.450588e+00
8.951120e+07 -1.264613e+01 7.449181e+00
8.964450e+07 -1.264203e+01 7.445604e+00
8.977780e+07 -1.263681e+01 7.437525e+00
8.991110e+07 -1.263145e+01 7.429546e+00
9.004440e+07 -1.262606e+01 7.421616e+00
9.017770e+07 -1.262051e+01 7.413754e+00
9.031100e+07 -1.261492e+01 7.405947e+00
9.044430e+07 -1.260962e+01 7.398096e+00
9.057760e+07 -1.260388e+01 7.390455e+00
9.071090e+07 -1.259783e+01 7.382997e+00
9.084420e+07 -1.259205e+01 7.375554e+00
9.097750e+07 -1.258550e+01 7.367415e+00
9.111080e+07 -1.257834e+01 7.358826e+00
9.124410e+07 -1.257119e+01 7.350320e+00
9.137740e+07 -1.256441e+01 7.341772e+00
9.151070e+07 -1.255802e+01 7.333162e+00
9.164400e+07 -1.255163e+01 7.324532e+00
9.177730e+07 -1.254532e+01 7.315945e+00
9.191060e+07 -1.253892e+01 7.307312e+00
9.204390e+07 -1.253240e+01 7.298301e+00
9.217720e+07 -1.252555e+01 7.289588e+00
9.231050e+07 -1.251711e+01 7.280794e+00
9.244380e+07 -1.250856e+01 7.271931e+00
9.257710e+07 -1.250021e+01 7.263068e+00
9.271040e+07 -1.249229e+01 7.254777e+00
9.284370e+07 -1.248577e+01 7.252473e+00
9.297700e+07 -1.247810e+01 7.248366e+00
9.311030e+07 -1.247028e+01 7.244430e+00
9.324360e+07 -1.246205e+01 7.240803e+00
9.337690e+07 -1.245387e+01 7.237257e+00
9.351020e+07 -1.244578e+01 7.232873e+00
9.364350e+07 -1.243769e+01 7.228458e+00
9.377680e+07 -1.242983e+01 7.224165e+00
9.391010e+07 -1.242189e+01 7.220040e+00
9.404340e+07 -1.241430e+01 7.215987e+00
9.417670e+07 -1.240741e+01 7.211888e+00
9.431000e+07 -1.240025e+01 7.208029e+00
9.444330e+07 -1.239292e+01 7.204352e+00
9.457660e+07 -1.238578e+01 7.200752e+00
9.470990e+07 -1.237787e+01 7.197575e+00
9.484320e+07 -1.237013e+01 7.195861e+00
9.497650e+07 -1.236118e+01 7.192975e+00
9.510980e+07 -1.235473e+01 7.192127e+00
9.524310e+07 -1.234921e+01 7.191961e+00
9.537640e+07 -1.234347e+01 7.191912e+00
9.550970e+07 -1.233727e+01 7.192089e+00
9.564300e+07 -1.233160e+01 7.192151e+00
9.577630e+07 -1.232595e+01 7.192251e+00
9.590960e+07 -1.232005e+01 7.192526e+00
9.604290e+07 -1.231445e+01 7.192851e+00
9.617620e+07 -1.230937e+01 7.193193e+00
9.630950e+07 -1.230396e+01 7.193682e+00
9.644280e+07 -1.229787e+01 7.193869e+00
9.657610e+07 -1.229276e+01 7.193884e+00
9.670940e+07 -1.228847e+01 7.193754e+00
9.684270e+07 -1.228386e+01 7.193782e+00
9.697600e+07 -1.227934e+01 7.193896e+00
9.710930e+07 -1.227455e+01 7.193869e+00
9.724260e+07 -1.226952e+01 7.193835e+00
9.737590e+07 -1.226379e+01 7.193890e+00
9.750920e+07 -1.225799e+01 7.194039e+00
9.764250e+07 -1.225144e+01 7.194416e+00
9.777580e+07 -1.224490e+01 7.194872e+00
9.790910e+07 -1.223914e+01 7.195705e+00
9.804240e+07 -1.223314e+01 7.196759e+00
9.817570e+07 -1.222672e+01 7.196876e+00
9.830900e+07 -1.222006e+01 7.196298e+00
9.844230e+07 -1.221394e+01 7.195945e+00
9.857560e+07 -1.220811e+01 7.195531e+00
9.870890e+07 -1.220294e+01 7.194980e+00
9.884220e+07 -1.219788e+01 7.194423e+00
9.897550e+07 -1.219265e+01 7.193916e+00
9.910880e+07 -1.218713e+01 7.193537e+00
9.924210e+07 -1.218219e+01 7.192534e+00
9.937540e+07 -1.217635e+01 7.189688e+00
9.950870e+07 -1.216981e+01 7.186369e+00
9.964200e+07 -1.216346e+01 7.183007e+00
9.977530e+07 -1.215800e+01 7.178780e+00
9.990860e+07 -1.215248e+01 7.174082e+00
1.000419e+08 -1.214618e+01 7.169522e+00
1.001752e+08 -1.213990e+01 7.164846e+00
1.003085e+08 -1.213327e+01 7.160266e+00
1.004418e+08 -1.212625e+01 7.155794e+00
1.005751e+08 -1.211954e+01 7.151276e+00
1.007084e+08 -1.211267e+01 7.146863e+00
1.008417e+08 -1.210700e+01 7.142205e+00
1.009750e+08 -1.210160e+01 7.137484e+00
1.011083e+08 -1.209663e+01 7.132653e+00
1.012416e+08 -1.209217e+01 7.127736e+00
1.013749e+08 -1.208819e+01 7.122964e+00
1.015082e+08 -1.208455e+01 7.118411e+00
1.016415e+08 -1.208151e+01 7.115479e+00
1.017748e+08 -1.207906e+01 7.113070e+00
1.019081e+08 -1.207687e+01 7.110644e+00
1.020414e+08 -1.207478e+01 7.108172e+00
1.021747e+08 -1.207342e+01 7.105493e+00
1.023080e+08 -1.207201e+01 7.102848e+00
1.024413e+08 -1.207023e+01 7.100262e+00
1.025746e+08 -1.206837e+01 7.097665e+00
1.027079e+08 -1.206542e+01 7.094648e+00
1.028412e+08 -1.206240e+01 7.091905e+00
1.029745e+08 -1.205875e+01 7.090241e+00
1.031078e+08 -1.205462e+01 7.088763e+00
1.032411e+08 -1.205059e+01 7.087243e+00
1.033744e+08 -1.204626e+01 7.085813e+00
1.035077e+08 -1.204154e+01 7.084499e+00
1.036410e+08 -1.203658e+01 7.083269e+00
1.037743e+08 -1.203142e+01 7.082122e+00
1.039076e+08 -1.202612e+01 7.081010e+00
1.040409e+08 -1.201954e+01 7.079718e+00
1.041742e+08 -1.201294e+01 7.078466e+00
1.043075e+08 -1.200746e+01 7.078448e+00
1.044408e+08 -1.200231e+01 7.078704e+00
1.045741e+08 -1.199695e+01 7.078170e+00
1.047074e+08 -1.199194e+01 7.076873e+00
1.048407e+08 -1.198787e+01 7.075345e+00
1.049740e+08 -1.198428e+01 7.073690e+00
1.051073e+08 -1.198081e+01 7.072033e+00
1.052406e+08 -1.197718e+01 7.070441e+00
1.053739e+08 -1.197342e+01 7.068930e+00
1.055072e+08 -1.197014e+01 7.067296e+00
1.056405e+08 -1.196680e+01 7.065728e+00
1.057738e+08 -1.196456e+01 7.064704e+00
1.059071e+08 -1.196235e+01 7.064241e+00
1.060404e+08 -1.195908e+01 7.064011e+00
1.061737e+08 -1.195513e+01 7.063977e+00
1.063070e+08 -1.195096e+01 7.064029e+00
1.064403e+08 -1.194704e+01 7.064054e+00
1.065736e+08 -1.194284e+01 7.064179e+00
1.067069e+08 -1.193833e+01 7.064426e+00
1.068402e+08 -1.193399e+01 7.064640e+00
1.069735e+08 -1.193013e+01 7.064813e+00
1.071068e+08 -1.192624e+01 7.065009e+00
1.072401e+08 -1.192202e+01 7.065249e+00
1.073734e+08 -1.191817e+01 7.065398e+00
1.075067e+08 -1.191437e+01 7.065528e+00
1.076400e+08 -1.191079e+01 7.065641e+00
1.077733e+08 -1.190777e+01 7.065670e+00
1.079066e+08 -1.190543e+01 7.065529e+00
1.080399e+08 -1.190336e+01 7.065260e+00
1.081732e+08 -1.190116e+01 7.064955e+00
1.083065e+08 -1.189903e+01 7.064641e+00
1.084398e+08 -1.189776e+01 7.066214e+00
1.085731e+08 -1.189766e+01 7.072454e+00
1.087064e+08 -1.189767e+01 7.079379e+00
1.088397e+08 -1.189641e+01 7.085522e+00
1.089730e+08 -1.189533e+01 7.091593e+00
1.091063e+08 -1.189488e+01 7.097524e+00
1.092396e+08 -1.189439e+01 7.103517e+00
1.093729e+08 -1.189300e+01 7.109692e+00
1.095062e+08 -1.189147e+01 7.115891e+00
1.096395e+08 -1.188956e+01 7.122180e+00
1.097728e+08 -1.188776e+01 7.128474e+00
1.099061e+08 -1.188666e+01 7.134635e+00
1.100394e+08 -1.188606e+01 7.140811e+00
1.101727e+08 -1.188608e+01 7.146859e+00
1.103060e+08 -1.188547e+01 7.153053e+00
1.104393e+08 -1.188427e+01 7.159391e+00
1.105726e+08 -1.188322e+01 7.165644e+00
1.107059e+08 -1.188202e+01 7.171927e+00
1.108392e+08 -1.188128e+01 7.178081e+00
1.109725e+08 -1.188023e+01 7.184299e+00
1.111058e+08 -1.187898e+01 7.189772e+00
1.112391e+08 -1.187835e+01 7.194324e+00
1.113724e+08 -1.187767e+01 7.198738e+00
1.115057e+08 -1.187617e+01 7.198736e+00
1.116390e+08 -1.187398e+01 7.197739e+00
1.117723e+08 -1.187158e+01 7.196814e+00
1.119056e+08 -1.186923e+01 7.195880e+00
1.120389e+08 -1.186680e+01 7.194956e+00
1.121722e+08 -1.186447e+01 7.194083e+00
1.123055e+08 -1.186150e+01 7.193420e+00
1.124388e+08 -1.185803e+01 7.192866e+00
1.125721e+08 -1.185460e+01 7.192365e+00
1.127054e+08 -1.185123e+01 7.191871e+00
1.128387e+08 -1.184718e+01 7.191535e+00
1.129720e+08 -1.184296e+01 7.191269e+00
1.131053e+08 -1.183870e+01 7.191005e+00
1.132386e+08 -1.183341e+01 7.190402e+00
1.133719e+08 -1.182828e+01 7.189804e+00
1.135052e+08 -1.182346e+01 7.188401e+00
1.136385e+08 -1.181966e+01 7.186512e+00
1.137718e+08 -1.181586e+01 7.184651e+00
1.139051e+08 -1.181163e+01 7.182027e+00
1.140384e+08 -1.180762e+01 7.180286e+00
1.141717e+08 -1.180427e+01 7.181240e+00
1.143050e+08 -1.180090e+01 7.182197e+00
1.144383e+08 -1.179767e+01 7.183125e+00
1.145716e+08 -1.179444e+01 7.184113e+00
1.147049e+08 -1.179134e+01 7.185081e+00
1.148382e+08 -1.178800e+01 7.186145e+00
1.149715e+08 -1.178496e+01 7.187190e+00
1.151048e+08 -1.178206e+01 7.188243e+00
1.152381e+08 -1.177892e+01 7.189392e+00
1.153714e+08 -1.177564e+01 7.187793e+00
1.155047e+08 -1.177265e+01 7.183701e+00
1.156380e+08 -1.176931e+01 7.179665e+00
1.157713e+08 -1.176601e+01 7.175770e+00
1.159046e+08 -1.176340e+01 7.171851e+00
1.160379e+08 -1.176104e+01 7.167875e+00
1.161712e+08 -1.175856e+01 7.164364e+00
1.163045e+08 -1.175587e+01 7.161307e+00
1.164378e+08 -1.175328e+01 7.158243e+00
1.165711e+08 -1.175092e+01 7.155096e+00
1.167044e+08 -1.174858e+01 7.151948e+00
1.168377e+08 -1.174630e+01 7.148793e+00
1.169710e+08 -1.174411e+01 7.145610e+00
1.171043e+08 -1.174174e+01 7.142517e+00
1.172376e+08 -1.173965e+01 7.139339e+00
1.173709e+08 -1.173779e+01 7.136143e+00
1.175042e+08 -1.173535e+01 7.134847e+00
1.176375e+08 -1.173234e+01 7.134161e+00
1.177708e+08 -1.172892e+01 7.133575e+00
1.179041e+08 -1.172590e+01 7.132901e+00
1.180374e+08 -1.172301e+01 7.132162e+00
1.181707e+08 -1.172006e+01 7.131416e+00
1.183040e+08 -1.171691e+01 7.130741e+00
1.184373e+08 -1.171351e+01 7.130217e+00
1.185706e+08 -1.170997e+01 7.129869e+00
1.187039e+08 -1.170602e+01 7.129623e+00
1.188372e+08 -1.170199e+01 7.129395e+00
1.189705e+08 -1.169799e+01 7.129172e+00
1.191038e+08 -1.169407e+01 7.128954e+00
1.192371e+08 -1.169046e+01 7.128690e+00
1.193704e+08 -1.168740e+01 7.128278e+00
1.195037e+08 -1.168451e+01 7.127851e+00
1.196370e+08 -1.168185e+01 7.127297e+00
1.197703e+08 -1.167900e+01 7.126766e+00
1.199036e+08 -1.167605e+01 7.126170e+00
1.200369e+08 -1.167380e+01 7.125353e+00
1.201702e+08 -1.167223e+01 7.124311e+00
1.203035e+08 -1.167126e+01 7.123079e+00
1.204368e+08 -1.167017e+01 7.121872e+00
1.205701e+08 -1.166858e+01 7.120761e+00
1.207034e+08 -1.166639e+01 7.119744e+00
1.208367e+08 -1.166384e+01 7.118820e+00
1.209700e+08 -1.166109e+01 7.117988e+00
1.211033e+08 -1.165825e+01 7.117173e+00
1.212366e+08 -1.165527e+01 7.116377e+00
1.213699e+08 -1.165206e+01 7.115594e+00
1.215032e+08 -1.164864e+01 7.114898e+00
1.216365e+08 -1.164527e+01 7.114201e+00
1.217698e+08 -1.164201e+01 7.113550e+00
1.219031e+08 -1.163789e+01 7.112855e+00
1.220364e+08 -1.163396e+01 7.112611e+00
1.221697e+08 -1.163037e+01 7.112339e+00
1.223030e+08 -1.162703e+01 7.112051e+00
1.224363e+08 -1.162369e+01 7.111795e+00
1.225696e+08 -1.162026e+01 7.111554e+00
1.227029e+08 -1.161701e+01 7.111280e+00
1.228362e+08 -1.161420e+01 7.110914e+00
1.229695e+08 -1.161192e+01 7.110469e+00
1.231028e+08 -1.160978e+01 7.110013e+00
1.232361e+08 -1.160769e+01 7.109527e+00
1.233694e+08 -1.160600e+01 7.108969e+00
1.235027e+08 -1.160426e+01 7.108437e+00
1.236360e+08 -1.160252e+01 7.107921e+00
1.237693e+08 -1.160069e+01 7.107436e+00
1.239026e+08 -1.159927e+01 7.106848e+00
1.240359e+08 -1.159789e+01 7.106257e+00
1.241692e+08 -1.159615e+01 7.105635e+00
1.243025e+08 -1.159350e+01 7.105128e+00
1.244358e+08 -1.159016e+01 7.104299e+00
1.245691e+08 -1.158629e+01 7.103512e+00
1.247024e+08 -1.158222e+01 7.102819e+00
1.248357e+08 -1.157829e+01 7.102116e+00
1.249690e+08 -1.157486e+01 7.101335e+00
1.251023e+08 -1.157186e+01 7.101148e+00
1.252356e+08 -1.156864e+01 7.101256e+00
1.253689e+08 -1.156522e+01 7.101463e+00
1.255022e+08 -1.156182e+01 7.101684e+00
1.256355e+08 -1.155890e+01 7.102149e+00
1.257688e+08 -1.155688e+01 7.103379e+00
1.259021e+08 -1.155508e+01 7.104599e+00
1.260354e+08 -1.155356e+01 7.105775e+00
1.261687e+08 -1.155168e+01 7.107044e+00
1.263020e+08 -1.154950e+01 7.108333e+00
1.264353e+08 -1.154723e+01 7.109605e+00
1.265686e+08 -1.154519e+01 7.110802e+00
1.267019e+08 -1.154344e+01 7.111916e+00
1.268352e+08 -1.154156e+01 7.113049e+00
1.269685e+08 -1.153919e+01 7.114246e+00
1.271018e+08 -1.153722e+01 7.115738e+00
1.272351e+08 -1.153508e+01 7.117400e+00
1.273684e+08 -1.153309e+01 7.119008e+00
1.275017e+08 -1.153184e+01 7.120415e+00
1.276350e+08 -1.153068e+01 7.121797e+00
1.277683e+08 -1.152944e+01 7.123225e+00
1.279016e+08 -1.152752e+01 7.124740e+00
1.280349e+08 -1.152503e+01 7.124095e+00
1.281682e+08 -1.152235e+01 7.123477e+00
1.283015e+08 -1.151973e+01 7.122866e+00
1.284348e+08 -1.151638e+01 7.122504e+00
1.285681e+08 -1.151356e+01 7.122257e+00
1.287014e+08 -1.151082e+01 7.122032e+00
1.288347e+08 -1.150810e+01 7.121828e+00
1.289680e+08 -1.150524e+01 7.121687e+00
1.291013e+08 -1.150237e+01 7.121563e+00
1.292346e+08 -1.149940e+01 7.121503e+00
1.293679e+08 -1.149704e+01 7.121631e+00
1.295012e+08 -1.149481e+01 7.121732e+00
1.296345e+08 -1.149166e+01 7.121895e+00
1.297678e+08 -1.148890e+01 7.121958e+00
1.299011e+08 -1.148643e+01 7.121992e+00
1.300344e+08 -1.148422e+01 7.121976e+00
1.301677e+08 -1.148174e+01 7.121991e+00
1.303010e+08 -1.147922e+01 7.122388e+00
1.304343e+08 -1.147707e+01 7.122812e+00
1.305676e+08 -1.147537e+01 7.123096e+00
1.307009e+08 -1.147401e+01 7.123310e+00
1.308342e+08 -1.147242e+01 7.123593e+00
1.309675e+08 -1.147052e+01 7.123948e+00
1.311008e+08 -1.146833e+01 7.124369e+00
1.312341e+08 -1.146604e+01 7.124780e+00
1.313674e+08 -1.146400e+01 7.125155e+00
1.315007e+08 -1.146225e+01 7.126997e+00
1.316340e+08 -1.146059e+01 7.129317e+00
1.317673e+08 -1.145879e+01 7.131675e+00
1.319006e+08 -1.145656e+01 7.134161e+00
1.320339e+08 -1.145498e+01 7.136525e+00
1.321672e+08 -1.145354e+01 7.138891e+00
1.323005e+08 -1.145172e+01 7.141367e+00
1.324338e+08 -1.144973e+01 7.143913e+00
1.325671e+08 -1.144787e+01 7.146447e+00
1.327004e+08 -1.144594e+01 7.149008e+00
1.328337e+08 -1.144383e+01 7.151328e+00
1.329670e+08 -1.144164e+01 7.152931e+00
1.331003e+08 -1.143953e+01 7.154588e+00
1.332336e+08 -1.143751e+01 7.156199e+00
1.333669e+08 -1.143516e+01 7.157851e+00
1.335002e+08 -1.143267e+01 7.159552e+00
1.336335e+08 -1.143007e+01 7.161281e+00
1.337668e+08 -1.142722e+01 7.163043e+00
1.339001e+08 -1.142490e+01 7.164621e+00
1.340334e+08 -1.142357e+01 7.165885e+00
1.341667e+08 -1.142193e+01 7.167208e+00


==> figures/puck_cgbad.dat <==
1000000 -5.203219e+01 9.976260e-02
3100000 -5.127379e+01 1.107775e-01
4600000 -5.110095e+01 1.109970e-01
6300000 -5.178228e+01 1.129274e-01
7900000 -5.155410e+01 1.149775e-01
9700000 -5.156634e+01 1.144924e-01
11000000 -5.136529e+01 1.145624e-01
12700000 -5.147235e+01 1.172802e-01
14600000 -5.118012e+01 1.179738e-01
16100000 -5.103473e+01 1.190289e-01
18200000 -5.059682e+01 2.028504e-01
19500000 -5.100337e+01 2.031643e-01
20800000 -5.049064e+01 2.034400e-01
24700000 -4.909260e+01 1.171996e+00
26200000 -4.872797e+01 1.172028e+00
28300000 -4.807517e+01 1.579029e+00
30000000 -4.876284e+01 1.580204e+00
31500000 -4.828728e+01 1.581198e+00
32900000 -4.842320e+01 1.581424e+00
34200000 -4.820349e+01 1.581488e+00
35900000 -4.729821e+01 1.581799e+00
37900000 -4.373866e+01 1.619140e+00
40300000 -4.208269e+01 2.618365e+00
42600000 -4.286332e+01 4.515879e+00
63700000 -5.375092e+01 2.203069e+00
66400000 -5.379992e+01 2.204127e+00
69300000 -5.409919e+01 2.204159e+00
71600000 -5.374866e+01 2.203831e+00
73900000 -5.340045e+01 2.202076e+00
84600000 -4.478063e+01 2.348788e+00
87100000 -4.380847e+01 2.348015e+00
89600000 -4.370498e+01 2.349207e+00
92700000 -4.021056e+01 2.392587e+00
95000000 -4.012287e+01 2.392731e+00
98100000 -4.030322e+01 2.397366e+00
101600000 -3.958064e+01 2.397766e+00
105700000 -3.925817e+01 2.702049e+00
108400000 -3.930832e+01 2.702073e+00
111400000 -4.158968e+01 2.697112e+00
113800000 -4.168230e+01 2.697108e+00
116100000 -4.142880e+01 2.697357e+00
118400000 -4.140655e+01 2.697571e+00
124300000 -4.147196e+01 2.697723e+00
127000000 -4.134957e+01 2.697909e+00
129400000 -4.139817e+01 2.698466e+00
132900000 -4.129442e+01 2.698533e+00
137600000 -4.125554e+01 2.700498e+00
139900000 -4.133780e+01 2.700973e+00
142700000 -4.087904e+01 2.704026e+00
151000000 -4.084250e+01 2.708759e+00
153300000 -4.059554e+01 2.711412e+00
157000000 -3.943413e+01 2.779446e+00
166900000 -3.878095e+01 2.874185e+00
169200000 -3.883965e+01 2.878521e+00
171500000 -3.865855e+01 2.879853e+00
174200000 -3.880918e+01 2.881377e+00
177700000 -3.872302e+01 2.882658e+00
180000000 -3.888349e+01 2.882851e+00
182700000 -3.867453e+01 2.882954e+00
185400000 -3.866595e+01 2.883104e+00
188100000 -3.877226e+01 2.883319e+00
191000000 -3.864436e+01 2.883855e+00
196500000 -3.884064e+01 2.896736e+00
199500000 -3.850718e+01 2.956231e+00
201900000 -3.846143e+01 2.958342e+00
204400000 -3.836504e+01 2.964621e+00
206700000 -3.859237e+01 2.967609e+00
209200000 -3.856769e+01 2.972519e+00
213100000 -3.834243e+01 2.972709e+00
215500000 -3.832539e+01 2.973043e+00
217800000 -3.840764e+01 2.979187e+00
220200000 -3.844256e+01 2.980319e+00
222900000 -3.803275e+01 2.991727e+00
225200000 -3.806221e+01 2.991799e+00
227500000 -3.811213e+01 2.992019e+00
229800000 -3.804225e+01 2.992585e+00
232600000 -3.782623e+01 3.012084e+00
234900000 -3.786444e+01 3.012954e+00
237200000 -3.761709e+01 3.013345e+00
240100000 -3.526617e+01 3.067946e+00
242500000 -3.514678e+01 3.070330e+00
245200000 -3.522486e+01 3.071180e+00
247500000 -3.514052e+01 3.071435e+00
252200000 -3.509101e+01 3.080816e+00
254500000 -3.473039e+01 3.081966e+00


1000000 -5.178362e+01 9.896073e-02
3200000 -5.129106e+01 1.032490e-01
4500000 -5.186368e+01 1.033053e-01
7800000 -5.095908e+01 1.429782e-01
12300000 -5.111397e+01 1.468618e-01
13700000 -5.100531e+01 1.468494e-01
15200000 -5.072702e+01 1.481076e-01
16700000 -5.088777e+01 1.491068e-01
20600000 -5.117440e+01 7.923676e-01
21900000 -5.126213e+01 7.922009e-01
24000000 -4.938028e+01 7.909133e-01
25400000 -4.995986e+01 7.914681e-01
26700000 -4.977442e+01 7.912434e-01
28200000 -4.997230e+01 7.911200e-01
29700000 -4.979776e+01 7.910835e-01
31000000 -4.877055e+01 7.913052e-01
32400000 -4.912886e+01 7.922796e-01
33900000 -4.944039e+01 7.996955e-01
37600000 -4.855334e+01 8.071888e-01
39300000 -4.876897e+01 8.080850e-01
41400000 -4.811201e+01 8.150966e-01
43700000 -3.839437e+01 3.691376e+00
50400000 -3.842570e+01 3.691277e+00
52700000 -3.833709e+01 3.691020e+00
55600000 -3.826529e+01 3.688546e+00
58000000 -3.579059e+01 3.686604e+00
61900000 -3.586888e+01 3.680056e+00
64400000 -3.605176e+01 3.680003e+00
67900000 -3.608856e+01 3.679994e+00
70600000 -3.604437e+01 3.679095e+00
73000000 -3.526243e+01 3.678502e+00
75700000 -3.510936e+01 3.678297e+00
78100000 -3.469297e+01 3.678258e+00
81600000 -3.466140e+01 3.678146e+00
84000000 -3.466881e+01 3.677930e+00
86700000 -3.410039e+01 3.677382e+00
89600000 -3.354361e+01 3.677532e+00
91900000 -3.368369e+01 3.677477e+00
97000000 -3.362044e+01 3.677242e+00
99300000 -3.346736e+01 3.676932e+00
108400000 -3.044887e+01 3.639260e+00
111100000 -3.036436e+01 3.638912e+00
119800000 -3.056191e+01 3.639015e+00
124100000 -3.058231e+01 3.638811e+00
128400000 -3.040360e+01 3.638492e+00
132800000 -3.047309e+01 3.638455e+00
137200000 -3.031198e+01 3.638397e+00
142700000 -3.015509e+01 3.638485e+00
147000000 -2.987193e+01 3.638492e+00
153300000 -3.007441e+01 3.638566e+00
160400000 -3.002219e+01 3.638710e+00
164700000 -2.998932e+01 3.638491e+00
169000000 -3.006618e+01 3.638831e+00
173500000 -2.989974e+01 3.638809e+00
178100000 -3.003922e+01 3.637313e+00
182600000 -2.985667e+01 3.637727e+00
188300000 -2.711037e+01 3.642830e+00
201000000 -2.381592e+01 3.624735e+00
205700000 -2.373245e+01 3.624858e+00
217600000 -2.348294e+01 3.627343e+00
222300000 -2.365594e+01 3.627290e+00
231800000 -2.321399e+01 3.628550e+00
236500000 -2.336781e+01 3.628553e+00
240900000 -2.328087e+01 3.628622e+00
245200000 -2.335851e+01 3.628644e+00
249500000 -2.329006e+01 3.628418e+00
253800000 -2.323923e+01 3.628469e+00
259300000 -2.312043e+01 3.628557e+00
264000000 -2.334295e+01 3.628639e+00
269500000 -2.334382e+01 3.628641e+00
275000000 -2.320911e+01 3.628561e+00
279700000 -2.309297e+01 3.628370e+00
284400000 -2.320068e+01 3.628379e+00
290300000 -2.328146e+01 3.628641e+00
296200000 -2.323723e+01 3.628613e+00
300600000 -2.321474e+01 3.628310e+00
304900000 -2.320512e+01 3.628156e+00
309200000 -2.304958e+01 3.627896e+00
314900000 -2.296628e+01 3.627006e+00
320200000 -2.281486e+01 3.627005e+00


1000000 -5.169234e+01 9.873055e-02
3100000 -5.155773e+01 1.338300e-01
6600000 -5.141964e+01 1.602578e-01
7900000 -5.105022e+01 1.605487e-01
9300000 -5.121054e+01 1.604671e-01
10700000 -5.099653e+01 1.602973e-01
12100000 -5.135330e+01 1.602882e-01
14200000 -5.062400e+01 2.091150e-01
15900000 -5.012477e+01 2.096982e-01
17400000 -5.039887e+01 2.126348e-01
18900000 -5.056143e+01 2.148130e-01
20200000 -5.014726e+01 2.150312e-01
21900000 -5.014175e+01 2.325469e-01
23500000 -5.003089e+01 2.388268e-01
24900000 -5.019688e+01 2.394765e-01
26600000 -4.990550e+01 2.399721e-01
30300000 -4.737962e+01 5.801047e-01
32800000 -4.701655e+01 5.932560e-01
34100000 -4.683335e+01 5.933971e-01
36000000 -4.519577e+01 6.208701e-01
37700000 -4.539528e+01 6.209048e-01
40100000 -4.997889e+01 2.800477e+00
47000000 -5.262339e+01 4.609463e+00
48900000 -5.212793e+01 4.609422e+00
51200000 -5.253875e+01 4.606875e+00
52600000 -5.209580e+01 4.605661e+00
54000000 -5.195833e+01 4.605782e+00
55300000 -5.205406e+01 4.605447e+00
56900000 -5.213396e+01 4.604293e+00
58600000 -5.217820e+01 4.603818e+00
60200000 -4.923330e+01 4.596837e+00
61500000 -4.890231e+01 4.596136e+00
63400000 -4.865444e+01 4.596533e+00
65100000 -4.884483e+01 4.597080e+00
66400000 -4.877747e+01 4.597206e+00
68000000 -4.721874e+01 4.599098e+00
71900000 -4.009042e+01 5.182689e+00
74000000 -3.974319e+01 5.182140e+00
75400000 -4.024640e+01 5.182089e+00
76700000 -4.006937e+01 5.181933e+00
78100000 -3.885467e+01 5.180722e+00
84200000 -3.965540e+01 5.176351e+00
90900000 -3.938434e+01 5.176422e+00
93300000 -3.941001e+01 5.176425e+00
99200000 -3.933711e+01 5.176455e+00
101500000 -3.876525e+01 5.176504e+00
104200000 -3.868324e+01 5.176602e+00
108700000 -3.970149e+01 5.231976e+00
111000000 -3.981429e+01 5.232127e+00
113400000 -3.960764e+01 5.233769e+00
115700000 -3.911960e+01 5.234810e+00
125600000 -3.739042e+01 5.245615e+00
127900000 -3.740502e+01 5.245677e+00
130200000 -3.739904e+01 5.245775e+00
132900000 -3.757645e+01 5.245907e+00
135200000 -3.772132e+01 5.245998e+00
137900000 -3.710476e+01 5.246641e+00
140400000 -3.688445e+01 5.250505e+00
142700000 -3.636996e+01 5.250550e+00
145800000 -3.680129e+01 5.250675e+00
148400000 -3.684783e+01 5.250679e+00
156700000 -3.639561e+01 5.250342e+00
168200000 -3.437450e+01 5.283348e+00
175700000 -3.413691e+01 5.288109e+00
178100000 -3.441721e+01 5.288190e+00
181600000 -3.411206e+01 5.288191e+00
190300000 -3.421991e+01 5.287968e+00
194900000 -3.433175e+01 5.287973e+00
199300000 -3.423214e+01 5.288026e+00
203800000 -3.421597e+01 5.288200e+00
209700000 -3.410428e+01 5.288336e+00
218400000 -3.418832e+01 5.288895e+00
222700000 -3.405489e+01 5.288997e+00
227400000 -3.406546e+01 5.289106e+00
237700000 -3.404970e+01 5.294186e+00
243000000 -2.890182e+01 5.538233e+00
247900000 -2.895783e+01 5.538943e+00
252600000 -2.860813e+01 5.539176e+00
258100000 -2.877895e+01 5.545164e+00
262400000 -2.838573e+01 5.545408e+00
266800000 -2.863095e+01 5.545706e+00
271500000 -2.863908e+01 5.545960e+00
275800000 -2.847003e+01 5.546050e+00
280500000 -2.845255e+01 5.546109e+00
284900000 -2.848391e+01 5.546165e+00


1000000 -5.186885e+01 9.948758e-02
3100000 -5.131765e+01 1.449723e-01
4700000 -5.145962e+01 1.461920e-01
7800000 -5.165202e+01 1.571914e-01
9600000 -5.091267e+01 1.611850e-01
13500000 -4.994848e+01 9.280822e-01
15500000 -4.792129e+01 8.838163e-01
17700000 -4.245246e+01 7.605982e-01
19100000 -4.269968e+01 7.599600e-01
20400000 -4.234395e+01 7.595437e-01
21700000 -4.170153e+01 7.591936e-01
23400000 -4.113620e+01 7.655827e-01
25200000 -4.061007e+01 7.764363e-01
26700000 -4.066689e+01 7.791332e-01
29400000 -3.907420e+01 8.239806e-01
30900000 -3.853210e+01 8.240071e-01
32300000 -3.829460e+01 8.249144e-01
34400000 -3.470174e+01 9.239780e-01
35800000 -3.512008e+01 9.241975e-01
37300000 -3.456421e+01 9.320860e-01
38800000 -3.405007e+01 9.354704e-01
40100000 -3.421949e+01 9.361776e-01
41400000 -3.444617e+01 9.367086e-01
43000000 -3.396646e+01 9.424062e-01
44300000 -3.368383e+01 9.435208e-01
46100000 -3.325887e+01 9.720150e-01
47400000 -3.327651e+01 9.730265e-01
49200000 -3.273390e+01 1.012412e+00
50500000 -3.264275e+01 1.014160e+00
52300000 -3.174650e+01 1.071205e+00
53700000 -3.189087e+01 1.072155e+00
55000000 -3.202948e+01 1.073627e+00
57500000 -5.359671e+01 4.865153e+00
60400000 -5.390815e+01 4.865585e+00
61700000 -5.339460e+01 4.866162e+00
64300000 -5.397404e+01 4.883914e+00
65600000 -5.346563e+01 4.883739e+00
67600000 -5.392257e+01 4.869607e+00
69700000 -5.357784e+01 4.816176e+00
73200000 -5.356406e+01 4.672934e+00
74600000 -5.291136e+01 4.671735e+00
76300000 -5.306856e+01 4.671574e+00
78000000 -5.248043e+01 4.671328e+00
79500000 -5.256438e+01 4.671279e+00
81400000 -5.235135e+01 4.671043e+00
83100000 -5.224959e+01 4.670681e+00
84400000 -5.205887e+01 4.670360e+00
86100000 -5.217816e+01 4.670204e+00
88000000 -5.194886e+01 4.670202e+00
92100000 -5.186504e+01 4.671031e+00
93400000 -5.189630e+01 4.670982e+00
94700000 -5.179976e+01 4.670972e+00
97200000 -5.196815e+01 4.670917e+00
99700000 -5.207060e+01 4.670547e+00
102800000 -5.188454e+01 4.670545e+00
104500000 -5.200167e+01 4.670012e+00
108600000 -5.168997e+01 4.669523e+00
111100000 -5.172366e+01 4.666399e+00
114000000 -5.153502e+01 4.666395e+00
115300000 -5.195052e+01 4.666501e+00
117400000 -5.146108e+01 4.666496e+00
121900000 -5.139981e+01 4.666495e+00
125000000 -5.151819e+01 4.666495e+00
127900000 -5.187003e+01 4.666897e+00
129300000 -5.174560e+01 4.666893e+00
131400000 -5.168983e+01 4.666880e+00
132800000 -5.191947e+01 4.666877e+00
135700000 -5.217135e+01 4.666550e+00
140600000 -5.179514e+01 4.666523e+00
142300000 -5.142399e+01 4.666430e+00
144000000 -5.163093e+01 4.666360e+00
145300000 -5.169710e+01 4.666222e+00
146600000 -5.174951e+01 4.666138e+00
148100000 -5.150519e+01 4.666099e+00
150000000 -5.156837e+01 4.664975e+00
151400000 -5.153466e+01 4.664888e+00
153100000 -5.143029e+01 4.664794e+00
158000000 -5.119030e+01 4.664349e+00
159900000 -5.171067e+01 4.664347e+00
164800000 -5.167079e+01 4.664282e+00
166500000 -5.137392e+01 4.664082e+00
168100000 -5.139516e+01 4.664063e+00
169400000 -5.189289e+01 4.664024e+00
171100000 -5.186015e+01 4.663925e+00
172500000 -5.146458e+01 4.663454e+00




==> figures/puck_cggood.dat <==
1.000000e+06 -5.185304e+01 2.908644e-01
1.133300e+06 -5.183263e+01 2.717688e-01
1.266600e+06 -5.181221e+01 2.535530e-01
1.399900e+06 -5.179179e+01 2.364205e-01
1.533200e+06 -5.177137e+01 2.206237e-01
1.666500e+06 -5.175095e+01 2.064694e-01
1.799800e+06 -5.173053e+01 1.943170e-01
1.933100e+06 -5.171011e+01 1.845623e-01
2.066400e+06 -5.168969e+01 1.776008e-01
2.199700e+06 -5.166927e+01 1.737686e-01
2.333000e+06 -5.164885e+01 1.732733e-01
2.466300e+06 -5.162843e+01 1.761432e-01
2.599600e+06 -5.160801e+01 1.822193e-01
2.732900e+06 -5.158760e+01 1.911962e-01
2.866200e+06 -5.156718e+01 2.026889e-01
2.999500e+06 -5.154676e+01 2.162966e-01
3.132800e+06 -5.152974e+01 2.267398e-01
3.266100e+06 -5.152071e+01 2.211822e-01
3.399400e+06 -5.151347e+01 2.122447e-01
3.532700e+06 -5.150622e+01 2.062712e-01
3.666000e+06 -5.149898e+01 2.035229e-01
3.799300e+06 -5.149174e+01 2.041300e-01
3.932600e+06 -5.148449e+01 2.080633e-01
4.065900e+06 -5.147725e+01 2.151403e-01
4.199200e+06 -5.147000e+01 2.250648e-01
4.332500e+06 -5.146276e+01 2.374799e-01
4.465800e+06 -5.145487e+01 2.502171e-01
4.599100e+06 -5.144780e+01 2.614642e-01
4.732400e+06 -5.144121e+01 2.681141e-01
4.865700e+06 -5.143632e+01 2.764771e-01
4.999000e+06 -5.143280e+01 2.861989e-01
5.132300e+06 -5.142953e+01 2.974902e-01
5.265600e+06 -5.142561e+01 3.075732e-01
5.398900e+06 -5.141966e+01 3.101937e-01
5.532200e+06 -5.141562e+01 3.105577e-01
5.665500e+06 -5.141206e+01 3.113305e-01
5.798800e+06 -5.140851e+01 3.151267e-01
5.932100e+06 -5.140582e+01 3.192058e-01
6.065400e+06 -5.140195e+01 3.235599e-01
6.198700e+06 -5.139843e+01 3.303112e-01
6.332000e+06 -5.139421e+01 3.387043e-01
6.465300e+06 -5.138977e+01 3.489349e-01
6.598600e+06 -5.138439e+01 3.589209e-01
6.731900e+06 -5.137864e+01 3.678512e-01
6.865200e+06 -5.137237e+01 3.754288e-01
6.998500e+06 -5.136391e+01 3.815832e-01
7.131800e+06 -5.135444e+01 3.859385e-01
7.265100e+06 -5.134233e+01 3.919955e-01
7.398400e+06 -5.133023e+01 3.998582e-01
7.531700e+06 -5.131868e+01 4.069779e-01
7.665000e+06 -5.130822e+01 4.092201e-01
7.798300e+06 -5.129746e+01 4.130935e-01
7.931600e+06 -5.128777e+01 4.173354e-01
8.064900e+06 -5.127573e+01 4.199525e-01
8.198200e+06 -5.126306e+01 4.187304e-01
8.331500e+06 -5.125122e+01 4.184190e-01
8.464800e+06 -5.124006e+01 4.221619e-01
8.598100e+06 -5.122822e+01 4.256498e-01
8.731400e+06 -5.121592e+01 4.299266e-01
8.864700e+06 -5.120495e+01 4.328366e-01
8.998000e+06 -5.119655e+01 4.360210e-01
9.131300e+06 -5.118843e+01 4.406473e-01
9.264600e+06 -5.118171e+01 4.450881e-01
9.397900e+06 -5.117646e+01 4.497083e-01
9.531200e+06 -5.117544e+01 4.491102e-01
9.664500e+06 -5.117192e+01 4.490244e-01
9.797800e+06 -5.116577e+01 4.506517e-01
9.931100e+06 -5.115742e+01 4.538559e-01
1.006440e+07 -5.114464e+01 4.600797e-01
1.019770e+07 -5.113097e+01 4.711463e-01
1.033100e+07 -5.111659e+01 4.875845e-01
1.046430e+07 -5.109973e+01 5.091842e-01
1.059760e+07 -5.107935e+01 5.361586e-01
1.073090e+07 -5.105467e+01 5.657937e-01
1.086420e+07 -5.102636e+01 5.957006e-01
1.099750e+07 -5.099831e+01 6.286835e-01
1.113080e+07 -5.097045e+01 6.632989e-01
1.126410e+07 -5.093943e+01 6.964033e-01
1.139740e+07 -5.090989e+01 7.324133e-01
1.153070e+07 -5.088026e+01 7.705828e-01
1.166400e+07 -5.085220e+01 8.089132e-01
1.179730e+07 -5.082709e+01 8.491424e-01
1.193060e+07 -5.080415e+01 8.885827e-01
1.206390e+07 -5.078518e+01 9.200414e-01
1.219720e+07 -5.076696e+01 9.536893e-01
1.233050e+07 -5.074995e+01 9.656920e-01
1.246380e+07 -5.072746e+01 9.772178e-01
1.259710e+07 -5.070691e+01 9.910474e-01
1.273040e+07 -5.068682e+01 1.007924e+00
1.286370e+07 -5.066289e+01 1.033401e+00
1.299700e+07 -5.063443e+01 1.067429e+00
1.313030e+07 -5.060383e+01 1.104129e+00
1.326360e+07 -5.057227e+01 1.144432e+00
1.339690e+07 -5.053697e+01 1.190796e+00
1.353020e+07 -5.050004e+01 1.240558e+00
1.366350e+07 -5.046407e+01 1.289081e+00
1.379680e+07 -5.042823e+01 1.340166e+00
1.393010e+07 -5.038234e+01 1.391073e+00
1.406340e+07 -5.033503e+01 1.445427e+00
1.419670e+07 -5.028545e+01 1.501498e+00
1.433000e+07 -5.023075e+01 1.563568e+00
1.446330e+07 -5.017242e+01 1.627463e+00
1.459660e+07 -5.011368e+01 1.693130e+00
1.472990e+07 -5.004879e+01 1.759006e+00
1.486320e+07 -4.997083e+01 1.836241e+00
1.499650e+07 -4.988763e+01 1.920657e+00
1.512980e+07 -4.980703e+01 2.002346e+00
1.526310e+07 -4.973185e+01 2.060513e+00
1.539640e+07 -4.965278e+01 2.123264e+00
1.552970e+07 -4.957183e+01 2.191405e+00
1.566300e+07 -4.948776e+01 2.265970e+00
1.579630e+07 -4.940715e+01 2.344102e+00
1.592960e+07 -4.932606e+01 2.424832e+00
1.606290e+07 -4.924081e+01 2.507551e+00
1.619620e+07 -4.915159e+01 2.593325e+00
1.632950e+07 -4.905225e+01 2.676322e+00
1.646280e+07 -4.895956e+01 2.748641e+00
1.659610e+07 -4.885516e+01 2.843445e+00
1.672940e+07 -4.874839e+01 2.948740e+00
1.686270e+07 -4.864588e+01 3.053383e+00
1.699600e+07 -4.853644e+01 3.162041e+00
1.712930e+07 -4.841660e+01 3.268080e+00
1.726260e+07 -4.829798e+01 3.371574e+00
1.739590e+07 -4.818415e+01 3.472799e+00
1.752920e+07 -4.807149e+01 3.578730e+00
1.766250e+07 -4.795322e+01 3.689090e+00
1.779580e+07 -4.782768e+01 3.803452e+00
1.792910e+07 -4.770204e+01 3.907760e+00
1.806240e+07 -4.757235e+01 4.017068e+00
1.819570e+07 -4.743848e+01 4.130103e+00
1.832900e+07 -4.731003e+01 4.241301e+00
1.846230e+07 -4.718082e+01 4.355158e+00
1.859560e+07 -4.704280e+01 4.474103e+00
1.872890e+07 -4.691250e+01 4.579442e+00
1.886220e+07 -4.677105e+01 4.691880e+00
1.899550e+07 -4.663597e+01 4.794077e+00
1.912880e+07 -4.650935e+01 4.892538e+00
1.926210e+07 -4.638647e+01 4.994170e+00
1.939540e+07 -4.626651e+01 5.098880e+00
1.952870e+07 -4.614463e+01 5.205432e+00
1.966200e+07 -4.601404e+01 5.325542e+00
1.979530e+07 -4.586693e+01 5.451816e+00
1.992860e+07 -4.570334e+01 5.579145e+00
2.006190e+07 -4.552860e+01 5.703853e+00
2.019520e+07 -4.535104e+01 5.839512e+00
2.032850e+07 -4.516277e+01 5.979403e+00
2.046180e+07 -4.496209e+01 6.122823e+00
2.059510e+07 -4.476092e+01 6.271876e+00
2.072840e+07 -4.455529e+01 6.404724e+00
2.086170e+07 -4.435549e+01 6.532201e+00
2.099500e+07 -4.415780e+01 6.649056e+00
2.112830e+07 -4.396818e+01 6.753429e+00
2.126160e+07 -4.377742e+01 6.863207e+00
2.139490e+07 -4.358460e+01 6.978673e+00
2.152820e+07 -4.338530e+01 7.090234e+00
2.166150e+07 -4.318640e+01 7.199989e+00
2.179480e+07 -4.298547e+01 7.305756e+00
2.192810e+07 -4.277967e+01 7.389606e+00
2.206140e+07 -4.258827e+01 7.457918e+00
2.219470e+07 -4.238954e+01 7.524779e+00
2.232800e+07 -4.218965e+01 7.595294e+00
2.246130e+07 -4.198223e+01 7.670670e+00
2.259460e+07 -4.177941e+01 7.744046e+00
2.272790e+07 -4.158298e+01 7.811017e+00
2.286120e+07 -4.138873e+01 7.881268e+00
2.299450e+07 -4.120406e+01 7.941243e+00
2.312780e+07 -4.102332e+01 8.000807e+00
2.326110e+07 -4.083448e+01 8.064241e+00
2.339440e+07 -4.063368e+01 8.130213e+00
2.352770e+07 -4.041796e+01 8.193756e+00
2.366100e+07 -4.020908e+01 8.257161e+00
2.379430e+07 -4.001085e+01 8.318921e+00
2.392760e+07 -3.981271e+01 8.379042e+00
2.406090e+07 -3.961635e+01 8.430723e+00
2.419420e+07 -3.942114e+01 8.471795e+00
2.432750e+07 -3.922903e+01 8.519593e+00
2.446080e+07 -3.902638e+01 8.565777e+00
2.459410e+07 -3.881935e+01 8.608784e+00
2.472740e+07 -3.859831e+01 8.642260e+00
2.486070e+07 -3.837494e+01 8.675751e+00
2.499400e+07 -3.815030e+01 8.707962e+00
2.512730e+07 -3.791924e+01 8.748669e+00
2.526060e+07 -3.768755e+01 8.792112e+00
2.539390e+07 -3.745994e+01 8.830475e+00
2.552720e+07 -3.724374e+01 8.867730e+00
2.566050e+07 -3.703418e+01 8.906270e+00
2.579380e+07 -3.683099e+01 8.942738e+00
2.592710e+07 -3.662538e+01 8.981430e+00
2.606040e+07 -3.640879e+01 9.010047e+00
2.619370e+07 -3.619328e+01 9.022949e+00
2.632700e+07 -3.600034e+01 9.028161e+00
2.646030e+07 -3.580423e+01 9.041088e+00
2.659360e+07 -3.560255e+01 9.058213e+00
2.672690e+07 -3.540516e+01 9.078240e+00
2.686020e+07 -3.521268e+01 9.099451e+00
2.699350e+07 -3.502067e+01 9.125357e+00
2.712680e+07 -3.483342e+01 9.155917e+00
2.726010e+07 -3.465504e+01 9.189580e+00
2.739340e+07 -3.446235e+01 9.217669e+00
2.752670e+07 -3.426172e+01 9.246617e+00
2.766000e+07 -3.405286e+01 9.282525e+00
2.779330e+07 -3.384131e+01 9.322197e+00
2.792660e+07 -3.362729e+01 9.355281e+00
2.805990e+07 -3.342207e+01 9.384032e+00
2.819320e+07 -3.322207e+01 9.405875e+00
2.832650e+07 -3.301205e+01 9.413143e+00
2.845980e+07 -3.278889e+01 9.420547e+00
2.859310e+07 -3.256255e+01 9.427896e+00
2.872640e+07 -3.234049e+01 9.430063e+00
2.885970e+07 -3.211449e+01 9.435234e+00
2.899300e+07 -3.188494e+01 9.448078e+00
2.912630e+07 -3.166336e+01 9.458984e+00
2.925960e+07 -3.143790e+01 9.463968e+00
2.939290e+07 -3.121014e+01 9.458745e+00
2.952620e+07 -3.098711e+01 9.454997e+00
2.965950e+07 -3.077152e+01 9.441201e+00
2.979280e+07 -3.055004e+01 9.416635e+00
2.992610e+07 -3.032270e+01 9.393832e+00
3.005940e+07 -3.008977e+01 9.366531e+00
3.019270e+07 -2.985305e+01 9.346446e+00
3.032600e+07 -2.961970e+01 9.331529e+00
3.045930e+07 -2.940189e+01 9.315829e+00
3.059260e+07 -2.920262e+01 9.298110e+00
3.072590e+07 -2.901033e+01 9.281979e+00
3.085920e+07 -2.881626e+01 9.271423e+00
3.099250e+07 -2.862251e+01 9.267802e+00
3.112580e+07 -2.843159e+01 9.270720e+00
3.125910e+07 -2.824373e+01 9.274222e+00
3.139240e+07 -2.806393e+01 9.272419e+00
3.152570e+07 -2.788662e+01 9.274647e+00
3.165900e+07 -2.771523e+01 9.283258e+00
3.179230e+07 -2.754452e+01 9.286110e+00
3.192560e+07 -2.738873e+01 9.286712e+00
3.205890e+07 -2.723631e+01 9.290836e+00
3.219220e+07 -2.709042e+01 9.296865e+00
3.232550e+07 -2.693704e+01 9.301516e+00
3.245880e+07 -2.677935e+01 9.307728e+00
3.259210e+07 -2.662666e+01 9.314053e+00
3.272540e+07 -2.647783e+01 9.317952e+00
3.285870e+07 -2.633233e+01 9.310034e+00
3.299200e+07 -2.618405e+01 9.300855e+00
3.312530e+07 -2.604246e+01 9.284766e+00
3.325860e+07 -2.590101e+01 9.264612e+00
3.339190e+07 -2.576055e+01 9.241682e+00
3.352520e+07 -2.562256e+01 9.221507e+00
3.365850e+07 -2.548809e+01 9.204690e+00
3.379180e+07 -2.535061e+01 9.182377e+00
3.392510e+07 -2.521597e+01 9.158598e+00
3.405840e+07 -2.508012e+01 9.137324e+00
3.419170e+07 -2.494722e+01 9.117831e+00
3.432500e+07 -2.480384e+01 9.083219e+00
3.445830e+07 -2.466840e+01 9.047596e+00
3.459160e+07 -2.453183e+01 8.995510e+00
3.472490e+07 -2.439696e+01 8.934473e+00
3.485820e+07 -2.426308e+01 8.870544e+00
3.499150e+07 -2.413201e+01 8.810251e+00
3.512480e+07 -2.399257e+01 8.736079e+00
3.525810e+07 -2.385539e+01 8.669598e+00
3.539140e+07 -2.371976e+01 8.610713e+00
3.552470e+07 -2.358132e+01 8.551839e+00
3.565800e+07 -2.344415e+01 8.490352e+00
3.579130e+07 -2.330638e+01 8.426212e+00
3.592460e+07 -2.317002e+01 8.365133e+00
3.605790e+07 -2.303284e+01 8.307693e+00
3.619120e+07 -2.289501e+01 8.254825e+00
3.632450e+07 -2.276280e+01 8.211663e+00
3.645780e+07 -2.263215e+01 8.171193e+00
3.659110e+07 -2.250776e+01 8.134300e+00
3.672440e+07 -2.238829e+01 8.096185e+00
3.685770e+07 -2.226750e+01 8.063201e+00
3.699100e+07 -2.215177e+01 8.031747e+00
3.712430e+07 -2.204049e+01 7.999362e+00
3.725760e+07 -2.193183e+01 7.964517e+00
3.739090e+07 -2.182720e+01 7.937592e+00
3.752420e+07 -2.172114e+01 7.916188e+00
3.765750e+07 -2.160873e+01 7.887912e+00
3.779080e+07 -2.149598e+01 7.861690e+00
3.792410e+07 -2.138635e+01 7.839414e+00
3.805740e+07 -2.127735e+01 7.817970e+00
3.819070e+07 -2.116642e+01 7.799167e+00
3.832400e+07 -2.105065e+01 7.776057e+00
3.845730e+07 -2.093320e+01 7.753811e+00
3.859060e+07 -2.081499e+01 7.737575e+00
3.872390e+07 -2.069779e+01 7.718584e+00
3.885720e+07 -2.058642e+01 7.695257e+00
3.899050e+07 -2.047586e+01 7.673285e+00
3.912380e+07 -2.036720e+01 7.651765e+00
3.925710e+07 -2.026820e+01 7.633675e+00
3.939040e+07 -2.018184e+01 7.621144e+00
3.952370e+07 -2.010363e+01 7.608129e+00
3.965700e+07 -2.002590e+01 7.598253e+00
3.979030e+07 -1.995297e+01 7.591440e+00
3.992360e+07 -1.988273e+01 7.587339e+00
4.005690e+07 -1.981143e+01 7.585266e+00
4.019020e+07 -1.973943e+01 7.586200e+00
4.032350e+07 -1.966970e+01 7.589509e+00
4.045680e+07 -1.960548e+01 7.595665e+00
4.059010e+07 -1.954135e+01 7.604422e+00
4.072340e+07 -1.948330e+01 7.623329e+00
4.085670e+07 -1.942565e+01 7.634612e+00
4.099000e+07 -1.936654e+01 7.634561e+00
4.112330e+07 -1.930805e+01 7.643237e+00
4.125660e+07 -1.925186e+01 7.654530e+00
4.138990e+07 -1.919826e+01 7.669245e+00
4.152320e+07 -1.914460e+01 7.679973e+00
4.165650e+07 -1.908049e+01 7.660343e+00
4.178980e+07 -1.901824e+01 7.641315e+00
4.192310e+07 -1.895831e+01 7.620277e+00
4.205640e+07 -1.890098e+01 7.590703e+00
4.218970e+07 -1.884553e+01 7.562249e+00
4.232300e+07 -1.879234e+01 7.534115e+00
4.245630e+07 -1.874077e+01 7.505977e+00
4.258960e+07 -1.868951e+01 7.477192e+00
4.272290e+07 -1.863841e+01 7.447196e+00
4.285620e+07 -1.858516e+01 7.412256e+00
4.298950e+07 -1.852952e+01 7.375055e+00
4.312280e+07 -1.846945e+01 7.334472e+00
4.325610e+07 -1.840953e+01 7.295511e+00
4.338940e+07 -1.835011e+01 7.258629e+00
4.352270e+07 -1.829056e+01 7.223076e+00
4.365600e+07 -1.822990e+01 7.188903e+00
4.378930e+07 -1.817467e+01 7.157731e+00
4.392260e+07 -1.812318e+01 7.135475e+00
4.405590e+07 -1.807515e+01 7.120095e+00
4.418920e+07 -1.803138e+01 7.111696e+00
4.432250e+07 -1.798757e+01 7.104623e+00
4.445580e+07 -1.794243e+01 7.099418e+00
4.458910e+07 -1.789485e+01 7.096628e+00
4.472240e+07 -1.784693e+01 7.095717e+00
4.485570e+07 -1.780161e+01 7.097463e+00
4.498900e+07 -1.776016e+01 7.101518e+00
4.512230e+07 -1.772181e+01 7.106292e+00
4.525560e+07 -1.768100e+01 7.106012e+00
4.538890e+07 -1.763692e+01 7.099383e+00
4.552220e+07 -1.759395e+01 7.093741e+00
4.565550e+07 -1.755262e+01 7.088489e+00
4.578880e+07 -1.751262e+01 7.083722e+00
4.592210e+07 -1.746005e+01 7.054962e+00
4.605540e+07 -1.740707e+01 7.024046e+00
4.618870e+07 -1.735055e+01 6.991338e+00
4.632200e+07 -1.729134e+01 6.957824e+00
4.645530e+07 -1.722985e+01 6.922766e+00
4.658860e+07 -1.716613e+01 6.881390e+00
4.672190e+07 -1.710012e+01 6.839208e+00
4.685520e+07 -1.703258e+01 6.798548e+00
4.698850e+07 -1.696561e+01 6.758403e+00
4.712180e+07 -1.690208e+01 6.719368e+00
4.725510e+07 -1.684115e+01 6.684007e+00
4.738840e+07 -1.677937e+01 6.639363e+00
4.752170e+07 -1.671755e+01 6.587545e+00
4.765500e+07 -1.665570e+01 6.536126e+00
4.778830e+07 -1.659516e+01 6.484575e+00
4.792160e+07 -1.653536e+01 6.433492e+00
4.805490e+07 -1.647753e+01 6.383558e+00
4.818820e+07 -1.642124e+01 6.333782e+00
4.832150e+07 -1.636724e+01 6.282485e+00
4.845480e+07 -1.631402e+01 6.231244e+00
4.858810e+07 -1.626261e+01 6.179932e+00
4.872140e+07 -1.621252e+01 6.128756e+00
4.885470e+07 -1.616355e+01 6.077479e+00
4.898800e+07 -1.611827e+01 6.033408e+00
4.912130e+07 -1.607708e+01 5.994074e+00
4.925460e+07 -1.604399e+01 5.962822e+00
4.938790e+07 -1.601544e+01 5.947762e+00
4.952120e+07 -1.598856e+01 5.938798e+00
4.965450e+07 -1.596148e+01 5.930214e+00
4.978780e+07 -1.593551e+01 5.921986e+00
4.992110e+07 -1.590922e+01 5.914350e+00
5.005440e+07 -1.588368e+01 5.906832e+00
5.018770e+07 -1.585946e+01 5.899092e+00
5.032100e+07 -1.583424e+01 5.891474e+00
5.045430e+07 -1.580983e+01 5.884562e+00
5.058760e+07 -1.578760e+01 5.878282e+00
5.072090e+07 -1.576594e+01 5.871905e+00
5.085420e+07 -1.574386e+01 5.865898e+00
5.098750e+07 -1.572286e+01 5.862660e+00
5.112080e+07 -1.570195e+01 5.860403e+00
5.125410e+07 -1.567841e+01 5.854703e+00
5.138740e+07 -1.565255e+01 5.843700e+00
5.152070e+07 -1.562626e+01 5.833063e+00
5.165400e+07 -1.559927e+01 5.822884e+00
5.178730e+07 -1.557184e+01 5.813071e+00
5.192060e+07 -1.554311e+01 5.803938e+00
5.205390e+07 -1.551444e+01 5.795422e+00
5.218720e+07 -1.548659e+01 5.787266e+00
5.232050e+07 -1.545967e+01 5.779304e+00
5.245380e+07 -1.543363e+01 5.771186e+00
5.258710e+07 -1.540701e+01 5.763608e+00
5.272040e+07 -1.538029e+01 5.755295e+00
5.285370e+07 -1.535172e+01 5.740095e+00
5.298700e+07 -1.532207e+01 5.722990e+00
5.312030e+07 -1.529347e+01 5.705634e+00
5.325360e+07 -1.526665e+01 5.687844e+00
5.338690e+07 -1.524044e+01 5.669723e+00
5.352020e+07 -1.521367e+01 5.651788e+00
5.365350e+07 -1.518747e+01 5.633710e+00
5.378680e+07 -1.516173e+01 5.615596e+00
5.392010e+07 -1.513722e+01 5.597176e+00
5.405340e+07 -1.511175e+01 5.579150e+00
5.418670e+07 -1.508670e+01 5.561333e+00
5.432000e+07 -1.506254e+01 5.545775e+00
5.445330e+07 -1.503749e+01 5.531219e+00
5.458660e+07 -1.501211e+01 5.517262e+00
5.471990e+07 -1.498598e+01 5.503950e+00
5.485320e+07 -1.496070e+01 5.494106e+00
5.498650e+07 -1.493656e+01 5.489326e+00
5.511980e+07 -1.491140e+01 5.484728e+00
5.525310e+07 -1.488516e+01 5.479673e+00
5.538640e+07 -1.485770e+01 5.473725e+00
5.551970e+07 -1.483111e+01 5.468049e+00
5.565300e+07 -1.480552e+01 5.462057e+00
5.578630e+07 -1.478275e+01 5.456518e+00
5.591960e+07 -1.475964e+01 5.451986e+00
5.605290e+07 -1.473501e+01 5.440483e+00
5.618620e+07 -1.470715e+01 5.418566e+00
5.631950e+07 -1.467900e+01 5.396969e+00
5.645280e+07 -1.465157e+01 5.375232e+00
5.658610e+07 -1.461986e+01 5.339518e+00
5.671940e+07 -1.458631e+01 5.296292e+00
5.685270e+07 -1.455210e+01 5.253882e+00
5.698600e+07 -1.451685e+01 5.212327e+00
5.711930e+07 -1.448099e+01 5.173577e+00
5.725260e+07 -1.444478e+01 5.136065e+00
5.738590e+07 -1.440895e+01 5.098267e+00
5.751920e+07 -1.437234e+01 5.060853e+00
5.765250e+07 -1.433590e+01 5.024279e+00
5.778580e+07 -1.429987e+01 4.988543e+00
5.791910e+07 -1.426399e+01 4.953782e+00
5.805240e+07 -1.422758e+01 4.920130e+00
5.818570e+07 -1.419264e+01 4.886772e+00
5.831900e+07 -1.415717e+01 4.853622e+00
5.845230e+07 -1.412038e+01 4.817743e+00
5.858560e+07 -1.408426e+01 4.782538e+00
5.871890e+07 -1.405194e+01 4.754009e+00
5.885220e+07 -1.402056e+01 4.726266e+00
5.898550e+07 -1.398955e+01 4.698471e+00
5.911880e+07 -1.395927e+01 4.668986e+00
5.925210e+07 -1.392922e+01 4.639373e+00
5.938540e+07 -1.390185e+01 4.617245e+00
5.951870e+07 -1.387705e+01 4.599210e+00
5.965200e+07 -1.385291e+01 4.582837e+00
5.978530e+07 -1.383054e+01 4.568413e+00
5.991860e+07 -1.380698e+01 4.553443e+00
6.005190e+07 -1.378290e+01 4.538982e+00
6.018520e+07 -1.375905e+01 4.524993e+00
6.031850e+07 -1.373539e+01 4.511734e+00
6.045180e+07 -1.371344e+01 4.500462e+00
6.058510e+07 -1.369116e+01 4.489579e+00
6.071840e+07 -1.366780e+01 4.476714e+00
6.085170e+07 -1.363904e+01 4.450293e+00
6.098500e+07 -1.361040e+01 4.424520e+00
6.111830e+07 -1.358102e+01 4.399403e+00
6.125160e+07 -1.355288e+01 4.374643e+00
6.138490e+07 -1.352467e+01 4.350256e+00
6.151820e+07 -1.349670e+01 4.326816e+00
6.165150e+07 -1.346964e+01 4.303135e+00
6.178480e+07 -1.344200e+01 4.280357e+00
6.191810e+07 -1.341464e+01 4.258161e+00
6.205140e+07 -1.338651e+01 4.236991e+00
6.218470e+07 -1.335927e+01 4.219779e+00
6.231800e+07 -1.333267e+01 4.205022e+00
6.245130e+07 -1.330620e+01 4.191054e+00
6.258460e+07 -1.328037e+01 4.177781e+00
6.271790e+07 -1.325505e+01 4.166025e+00
6.285120e+07 -1.323395e+01 4.158635e+00
6.298450e+07 -1.321647e+01 4.157314e+00
6.311780e+07 -1.320130e+01 4.159128e+00
6.325110e+07 -1.318578e+01 4.160479e+00
6.338440e+07 -1.316976e+01 4.161951e+00
6.351770e+07 -1.315363e+01 4.163469e+00
6.365100e+07 -1.313821e+01 4.164867e+00
6.378430e+07 -1.312334e+01 4.166411e+00
6.391760e+07 -1.310827e+01 4.167999e+00
6.405090e+07 -1.309366e+01 4.169619e+00
6.418420e+07 -1.307770e+01 4.171303e+00
6.431750e+07 -1.305987e+01 4.172023e+00
6.445080e+07 -1.304024e+01 4.168559e+00
6.458410e+07 -1.302039e+01 4.165305e+00
6.471740e+07 -1.300089e+01 4.161959e+00
6.485070e+07 -1.298101e+01 4.159101e+00
6.498400e+07 -1.296019e+01 4.156440e+00
6.511730e+07 -1.293893e+01 4.153906e+00
6.525060e+07 -1.291364e+01 4.121916e+00
6.538390e+07 -1.288191e+01 4.042132e+00
6.551720e+07 -1.285025e+01 3.963031e+00
6.565050e+07 -1.281907e+01 3.884795e+00
6.578380e+07 -1.278910e+01 3.806870e+00
6.591710e+07 -1.275909e+01 3.729580e+00
6.605040e+07 -1.272941e+01 3.652862e+00
6.618370e+07 -1.270040e+01 3.576918e+00
6.631700e+07 -1.267242e+01 3.502996e+00
6.645030e+07 -1.264518e+01 3.429908e+00
6.658360e+07 -1.261890e+01 3.357572e+00
6.671690e+07 -1.259276e+01 3.286338e+00
6.685020e+07 -1.256689e+01 3.216193e+00
6.698350e+07 -1.254159e+01 3.147086e+00
6.711680e+07 -1.251448e+01 3.078744e+00
6.725010e+07 -1.248725e+01 3.011455e+00
6.738340e+07 -1.246098e+01 2.945155e+00
6.751670e+07 -1.243580e+01 2.880192e+00
6.765000e+07 -1.241085e+01 2.816533e+00
6.778330e+07 -1.238648e+01 2.754346e+00
6.791660e+07 -1.236268e+01 2.694071e+00
6.804990e+07 -1.233847e+01 2.635609e+00
6.818320e+07 -1.231493e+01 2.579116e+00
6.831650e+07 -1.229387e+01 2.531859e+00
6.844980e+07 -1.228259e+01 2.532281e+00
6.858310e+07 -1.227148e+01 2.532920e+00
6.871640e+07 -1.226058e+01 2.533209e+00
6.884970e+07 -1.225066e+01 2.532291e+00
6.898300e+07 -1.224106e+01 2.529020e+00
6.911630e+07 -1.223240e+01 2.525597e+00
6.924960e+07 -1.222306e+01 2.522356e+00
6.938290e+07 -1.221351e+01 2.519233e+00
6.951620e+07 -1.220395e+01 2.516147e+00
6.964950e+07 -1.219426e+01 2.513118e+00
6.978280e+07 -1.218408e+01 2.510223e+00
6.991610e+07 -1.217316e+01 2.507258e+00
7.004940e+07 -1.216191e+01 2.504279e+00
7.018270e+07 -1.215028e+01 2.501439e+00
7.031600e+07 -1.213847e+01 2.499138e+00
7.044930e+07 -1.212630e+01 2.497014e+00
7.058260e+07 -1.211427e+01 2.495145e+00
7.071590e+07 -1.210132e+01 2.493138e+00
7.084920e+07 -1.208810e+01 2.490979e+00
7.098250e+07 -1.207473e+01 2.488626e+00
7.111580e+07 -1.206147e+01 2.484529e+00
7.124910e+07 -1.204881e+01 2.480379e+00
7.138240e+07 -1.203651e+01 2.476425e+00
7.151570e+07 -1.202419e+01 2.472507e+00
7.164900e+07 -1.201191e+01 2.468816e+00
7.178230e+07 -1.200100e+01 2.464731e+00
7.191560e+07 -1.199126e+01 2.460879e+00
7.204890e+07 -1.198205e+01 2.457062e+00
7.218220e+07 -1.197249e+01 2.453226e+00
7.231550e+07 -1.196286e+01 2.449326e+00
7.244880e+07 -1.195317e+01 2.445444e+00
7.258210e+07 -1.194404e+01 2.441741e+00
7.271540e+07 -1.193501e+01 2.438323e+00
7.284870e+07 -1.192526e+01 2.435339e+00
7.298200e+07 -1.191475e+01 2.431222e+00
7.311530e+07 -1.190393e+01 2.426309e+00
7.324860e+07 -1.189293e+01 2.421481e+00
7.338190e+07 -1.188179e+01 2.416792e+00
7.351520e+07 -1.187071e+01 2.411925e+00
7.364850e+07 -1.185981e+01 2.406739e+00
7.378180e+07 -1.184922e+01 2.400945e+00
7.391510e+07 -1.183922e+01 2.394868e+00
7.404840e+07 -1.182959e+01 2.388919e+00
7.418170e+07 -1.181995e+01 2.382989e+00
7.431500e+07 -1.181132e+01 2.377682e+00
7.444830e+07 -1.180418e+01 2.377934e+00
7.458160e+07 -1.179717e+01 2.378104e+00
7.471490e+07 -1.178873e+01 2.377600e+00
7.484820e+07 -1.178034e+01 2.377061e+00
7.498150e+07 -1.177214e+01 2.376470e+00
7.511480e+07 -1.176368e+01 2.376142e+00
7.524810e+07 -1.175598e+01 2.375835e+00
7.538140e+07 -1.174855e+01 2.375579e+00
7.551470e+07 -1.174123e+01 2.375569e+00
7.564800e+07 -1.173421e+01 2.375816e+00
7.578130e+07 -1.172717e+01 2.376162e+00
7.591460e+07 -1.172019e+01 2.376461e+00
7.604790e+07 -1.171292e+01 2.376918e+00
7.618120e+07 -1.170494e+01 2.377599e+00
7.631450e+07 -1.169665e+01 2.378464e+00
7.644780e+07 -1.168824e+01 2.379321e+00
7.658110e+07 -1.167926e+01 2.380195e+00
7.671440e+07 -1.167002e+01 2.381052e+00
7.684770e+07 -1.166016e+01 2.380682e+00
7.698100e+07 -1.165030e+01 2.377814e+00
7.711430e+07 -1.164034e+01 2.374796e+00
7.724760e+07 -1.162980e+01 2.371784e+00
7.738090e+07 -1.161946e+01 2.368746e+00
7.751420e+07 -1.160774e+01 2.362297e+00
7.764750e+07 -1.159602e+01 2.355423e+00
7.778080e+07 -1.158484e+01 2.348686e+00
7.791410e+07 -1.157415e+01 2.342034e+00
7.804740e+07 -1.156426e+01 2.335510e+00
7.818070e+07 -1.155404e+01 2.329028e+00
7.831400e+07 -1.154335e+01 2.322726e+00
7.844730e+07 -1.153328e+01 2.316480e+00
7.858060e+07 -1.152175e+01 2.309887e+00
7.871390e+07 -1.150979e+01 2.303439e+00
7.884720e+07 -1.149857e+01 2.297001e+00
7.898050e+07 -1.148781e+01 2.290350e+00
7.911380e+07 -1.147719e+01 2.283713e+00
7.924710e+07 -1.146694e+01 2.277119e+00
7.938040e+07 -1.145717e+01 2.270468e+00
7.951370e+07 -1.144775e+01 2.263508e+00
7.964700e+07 -1.143870e+01 2.256590e+00
7.978030e+07 -1.142945e+01 2.249723e+00
7.991360e+07 -1.142125e+01 2.243020e+00
8.004690e+07 -1.141349e+01 2.236019e+00
8.018020e+07 -1.140540e+01 2.229018e+00
8.031350e+07 -1.139817e+01 2.222156e+00
8.044680e+07 -1.139277e+01 2.215718e+00
8.058010e+07 -1.138868e+01 2.210418e+00
8.071340e+07 -1.138486e+01 2.205062e+00
8.084670e+07 -1.138101e+01 2.199952e+00
8.098000e+07 -1.137733e+01 2.194958e+00
8.111330e+07 -1.137287e+01 2.190063e+00
8.124660e+07 -1.136872e+01 2.185324e+00
8.137990e+07 -1.136400e+01 2.180821e+00
8.151320e+07 -1.135902e+01 2.176545e+00
8.164650e+07 -1.135382e+01 2.172389e+00
8.177980e+07 -1.134839e+01 2.168196e+00
8.191310e+07 -1.134209e+01 2.164358e+00
8.204640e+07 -1.133592e+01 2.160670e+00
8.217970e+07 -1.132933e+01 2.156826e+00
8.231300e+07 -1.132198e+01 2.152990e+00
8.244630e+07 -1.131483e+01 2.149617e+00
8.257960e+07 -1.130693e+01 2.146309e+00
8.271290e+07 -1.129871e+01 2.142944e+00
8.284620e+07 -1.129047e+01 2.139589e+00
8.297950e+07 -1.128232e+01 2.136145e+00
8.311280e+07 -1.127395e+01 2.132876e+00
8.324610e+07 -1.126623e+01 2.129658e+00
8.337940e+07 -1.125883e+01 2.126327e+00
8.351270e+07 -1.125136e+01 2.122984e+00
8.364600e+07 -1.124424e+01 2.120377e+00
8.377930e+07 -1.123733e+01 2.117629e+00
8.391260e+07 -1.123139e+01 2.114733e+00
8.404590e+07 -1.122576e+01 2.111801e+00
8.417920e+07 -1.122051e+01 2.108715e+00
8.431250e+07 -1.121542e+01 2.105579e+00
8.444580e+07 -1.121075e+01 2.102367e+00
8.457910e+07 -1.120599e+01 2.099212e+00
8.471240e+07 -1.120141e+01 2.096024e+00
8.484570e+07 -1.119796e+01 2.092750e+00
8.497900e+07 -1.119501e+01 2.089275e+00
8.511230e+07 -1.119136e+01 2.086095e+00
8.524560e+07 -1.118661e+01 2.082769e+00
8.537890e+07 -1.118177e+01 2.079388e+00
8.551220e+07 -1.117690e+01 2.075975e+00
8.564550e+07 -1.117124e+01 2.072795e+00
8.577880e+07 -1.116505e+01 2.069885e+00
8.591210e+07 -1.115891e+01 2.067081e+00
8.604540e+07 -1.115235e+01 2.064370e+00
8.617870e+07 -1.114523e+01 2.061903e+00
8.631200e+07 -1.113764e+01 2.059377e+00
8.644530e+07 -1.112968e+01 2.053585e+00
8.657860e+07 -1.112122e+01 2.047807e+00
8.671190e+07 -1.111243e+01 2.041930e+00
8.684520e+07 -1.110406e+01 2.035875e+00
8.697850e+07 -1.109562e+01 2.029891e+00
8.711180e+07 -1.108704e+01 2.023980e+00
8.724510e+07 -1.107813e+01 2.017778e+00
8.737840e+07 -1.106933e+01 2.009341e+00
8.751170e+07 -1.106079e+01 1.999274e+00
8.764500e+07 -1.105229e+01 1.989351e+00
8.777830e+07 -1.104372e+01 1.979663e+00
8.791160e+07 -1.103518e+01 1.969954e+00
8.804490e+07 -1.102694e+01 1.960117e+00
8.817820e+07 -1.101899e+01 1.950147e+00
8.831150e+07 -1.101080e+01 1.940291e+00
8.844480e+07 -1.100298e+01 1.930450e+00
8.857810e+07 -1.099603e+01 1.920516e+00
8.871140e+07 -1.098941e+01 1.910569e+00
8.884470e+07 -1.098296e+01 1.900750e+00
8.897800e+07 -1.097653e+01 1.891017e+00
8.911130e+07 -1.097041e+01 1.881340e+00
8.924460e+07 -1.096577e+01 1.874159e+00
8.937790e+07 -1.096287e+01 1.871080e+00
8.951120e+07 -1.095979e+01 1.869709e+00
8.964450e+07 -1.095656e+01 1.868705e+00
8.977780e+07 -1.095318e+01 1.867819e+00
8.991110e+07 -1.094966e+01 1.867091e+00
9.004440e+07 -1.094611e+01 1.866420e+00
9.017770e+07 -1.094239e+01 1.865748e+00
9.031100e+07 -1.093863e+01 1.865141e+00
9.044430e+07 -1.093517e+01 1.864492e+00
9.057760e+07 -1.093125e+01 1.864180e+00
9.071090e+07 -1.092700e+01 1.864209e+00
9.084420e+07 -1.092303e+01 1.864432e+00
9.097750e+07 -1.091820e+01 1.860012e+00
9.111080e+07 -1.091268e+01 1.852367e+00
9.124410e+07 -1.090717e+01 1.844921e+00
9.137740e+07 -1.090205e+01 1.837502e+00
9.151070e+07 -1.089735e+01 1.830046e+00
9.164400e+07 -1.089264e+01 1.822350e+00
9.177730e+07 -1.088802e+01 1.814755e+00
9.191060e+07 -1.088332e+01 1.806863e+00
9.204390e+07 -1.087861e+01 1.798704e+00
9.217720e+07 -1.087351e+01 1.790225e+00
9.231050e+07 -1.086669e+01 1.778851e+00
9.244380e+07 -1.085975e+01 1.766875e+00
9.257710e+07 -1.085304e+01 1.754901e+00
9.271040e+07 -1.084660e+01 1.742936e+00
9.284370e+07 -1.083974e+01 1.726332e+00
9.297700e+07 -1.083166e+01 1.700288e+00
9.311030e+07 -1.082342e+01 1.674479e+00
9.324360e+07 -1.081476e+01 1.649278e+00
9.337690e+07 -1.080616e+01 1.624561e+00
9.351020e+07 -1.079784e+01 1.599883e+00
9.364350e+07 -1.078955e+01 1.575516e+00
9.377680e+07 -1.078150e+01 1.551634e+00
9.391010e+07 -1.077337e+01 1.528144e+00
9.404340e+07 -1.076561e+01 1.505072e+00
9.417670e+07 -1.075859e+01 1.482235e+00
9.431000e+07 -1.075128e+01 1.459981e+00
9.444330e+07 -1.074379e+01 1.438153e+00
9.457660e+07 -1.073650e+01 1.416641e+00
9.470990e+07 -1.072838e+01 1.395576e+00
9.484320e+07 -1.072019e+01 1.375021e+00
9.497650e+07 -1.071072e+01 1.346004e+00
9.510980e+07 -1.070374e+01 1.328006e+00
9.524310e+07 -1.069771e+01 1.314212e+00
9.537640e+07 -1.069145e+01 1.300659e+00
9.550970e+07 -1.068471e+01 1.287673e+00
9.564300e+07 -1.067852e+01 1.274581e+00
9.577630e+07 -1.067236e+01 1.261618e+00
9.590960e+07 -1.066593e+01 1.249226e+00
9.604290e+07 -1.065981e+01 1.237422e+00
9.617620e+07 -1.065425e+01 1.226361e+00
9.630950e+07 -1.064834e+01 1.215647e+00
9.644280e+07 -1.064171e+01 1.201915e+00
9.657610e+07 -1.063612e+01 1.188378e+00
9.670940e+07 -1.063139e+01 1.174952e+00
9.684270e+07 -1.062633e+01 1.161939e+00
9.697600e+07 -1.062136e+01 1.149458e+00
9.710930e+07 -1.061619e+01 1.137193e+00
9.724260e+07 -1.061080e+01 1.125338e+00
9.737590e+07 -1.060470e+01 1.114130e+00
9.750920e+07 -1.059853e+01 1.103333e+00
9.764250e+07 -1.059157e+01 1.092810e+00
9.777580e+07 -1.058462e+01 1.082760e+00
9.790910e+07 -1.057849e+01 1.076544e+00
9.804240e+07 -1.057210e+01 1.071465e+00
9.817570e+07 -1.056557e+01 1.066964e+00
9.830900e+07 -1.055900e+01 1.063164e+00
9.844230e+07 -1.055299e+01 1.061839e+00
9.857560e+07 -1.054729e+01 1.060541e+00
9.870890e+07 -1.054228e+01 1.059350e+00
9.884220e+07 -1.053740e+01 1.058291e+00
9.897550e+07 -1.053234e+01 1.057300e+00
9.910880e+07 -1.052697e+01 1.056728e+00
9.924210e+07 -1.052235e+01 1.056511e+00
9.937540e+07 -1.051738e+01 1.056117e+00
9.950870e+07 -1.051189e+01 1.055883e+00
9.964200e+07 -1.050660e+01 1.055651e+00
9.977530e+07 -1.050235e+01 1.054895e+00
9.990860e+07 -1.049813e+01 1.053945e+00
1.000419e+08 -1.049308e+01 1.052688e+00
1.001752e+08 -1.048806e+01 1.050595e+00
1.003085e+08 -1.048267e+01 1.048602e+00
1.004418e+08 -1.047685e+01 1.046712e+00
1.005751e+08 -1.047137e+01 1.044987e+00
1.007084e+08 -1.046572e+01 1.043743e+00
1.008417e+08 -1.046134e+01 1.042712e+00
1.009750e+08 -1.045725e+01 1.041656e+00
1.011083e+08 -1.045360e+01 1.040489e+00
1.012416e+08 -1.045051e+01 1.039554e+00
1.013749e+08 -1.044790e+01 1.040430e+00
1.015082e+08 -1.044564e+01 1.042742e+00
1.016415e+08 -1.044355e+01 1.045020e+00
1.017748e+08 -1.044191e+01 1.047342e+00
1.019081e+08 -1.044056e+01 1.049947e+00
1.020414e+08 -1.043930e+01 1.052348e+00
1.021747e+08 -1.043882e+01 1.054455e+00
1.023080e+08 -1.043828e+01 1.056706e+00
1.024413e+08 -1.043735e+01 1.058732e+00
1.025746e+08 -1.043634e+01 1.060529e+00
1.027079e+08 -1.043417e+01 1.057552e+00
1.028412e+08 -1.043186e+01 1.053411e+00
1.029745e+08 -1.042871e+01 1.049207e+00
1.031078e+08 -1.042505e+01 1.045509e+00
1.032411e+08 -1.042149e+01 1.041623e+00
1.033744e+08 -1.041762e+01 1.037863e+00
1.035077e+08 -1.041335e+01 1.034262e+00
1.036410e+08 -1.040881e+01 1.030827e+00
1.037743e+08 -1.040406e+01 1.027626e+00
1.039076e+08 -1.039917e+01 1.024417e+00
1.040409e+08 -1.039292e+01 1.017694e+00
1.041742e+08 -1.038665e+01 1.011150e+00
1.043075e+08 -1.038117e+01 1.004561e+00
1.044408e+08 -1.037595e+01 9.978213e-01
1.045741e+08 -1.037065e+01 9.911057e-01
1.047074e+08 -1.036586e+01 9.843016e-01
1.048407e+08 -1.036204e+01 9.772808e-01
1.049740e+08 -1.035875e+01 9.700625e-01
1.051073e+08 -1.035557e+01 9.629247e-01
1.052406e+08 -1.035223e+01 9.559376e-01
1.053739e+08 -1.034875e+01 9.492628e-01
1.055072e+08 -1.034578e+01 9.423756e-01
1.056405e+08 -1.034274e+01 9.358257e-01
1.057738e+08 -1.034077e+01 9.323990e-01
1.059071e+08 -1.033874e+01 9.309054e-01
1.060404e+08 -1.033559e+01 9.292750e-01
1.061737e+08 -1.033173e+01 9.279334e-01
1.063070e+08 -1.032763e+01 9.268046e-01
1.064403e+08 -1.032380e+01 9.258981e-01
1.065736e+08 -1.031966e+01 9.252208e-01
1.067069e+08 -1.031521e+01 9.249267e-01
1.068402e+08 -1.031094e+01 9.246294e-01
1.069735e+08 -1.030717e+01 9.248369e-01
1.071068e+08 -1.030336e+01 9.251368e-01
1.072401e+08 -1.029921e+01 9.251346e-01
1.073734e+08 -1.029545e+01 9.250343e-01
1.075067e+08 -1.029174e+01 9.248283e-01
1.076400e+08 -1.028827e+01 9.248649e-01
1.077733e+08 -1.028538e+01 9.251993e-01
1.079066e+08 -1.028322e+01 9.253940e-01
1.080399e+08 -1.028135e+01 9.250152e-01
1.081732e+08 -1.027932e+01 9.240318e-01
1.083065e+08 -1.027738e+01 9.230745e-01
1.084398e+08 -1.027576e+01 9.219392e-01
1.085731e+08 -1.027398e+01 9.206807e-01
1.087064e+08 -1.027220e+01 9.194589e-01
1.088397e+08 -1.026936e+01 9.181015e-01
1.089730e+08 -1.026671e+01 9.163798e-01
1.091063e+08 -1.026472e+01 9.145411e-01
1.092396e+08 -1.026270e+01 9.130264e-01
1.093729e+08 -1.025972e+01 9.111808e-01
1.095062e+08 -1.025659e+01 9.091384e-01
1.096395e+08 -1.025307e+01 9.069919e-01
1.097728e+08 -1.024966e+01 9.049604e-01
1.099061e+08 -1.024699e+01 9.030383e-01
1.100394e+08 -1.024485e+01 9.020645e-01
1.101727e+08 -1.024336e+01 9.010865e-01
1.103060e+08 -1.024121e+01 9.000047e-01
1.104393e+08 -1.023843e+01 8.988492e-01
1.105726e+08 -1.023581e+01 8.971612e-01
1.107059e+08 -1.023303e+01 8.952902e-01
1.108392e+08 -1.023075e+01 8.931053e-01
1.109725e+08 -1.022813e+01 8.907341e-01
1.111058e+08 -1.022551e+01 8.884509e-01
1.112391e+08 -1.022364e+01 8.855787e-01
1.113724e+08 -1.022172e+01 8.812712e-01
1.115057e+08 -1.022002e+01 8.758545e-01
1.116390e+08 -1.021787e+01 8.705614e-01
1.117723e+08 -1.021551e+01 8.654536e-01
1.119056e+08 -1.021320e+01 8.603288e-01
1.120389e+08 -1.021079e+01 8.550846e-01
1.121722e+08 -1.020851e+01 8.504926e-01
1.123055e+08 -1.020553e+01 8.464183e-01
1.124388e+08 -1.020204e+01 8.422770e-01
1.125721e+08 -1.019858e+01 8.386641e-01
1.127054e+08 -1.019519e+01 8.352426e-01
1.128387e+08 -1.019108e+01 8.317919e-01
1.129720e+08 -1.018680e+01 8.286296e-01
1.131053e+08 -1.018246e+01 8.253726e-01
1.132386e+08 -1.017704e+01 8.167462e-01
1.133719e+08 -1.017179e+01 8.084264e-01
1.135052e+08 -1.016706e+01 8.000258e-01
1.136385e+08 -1.016344e+01 7.909744e-01
1.137718e+08 -1.015984e+01 7.821084e-01
1.139051e+08 -1.015600e+01 7.737494e-01
1.140384e+08 -1.015224e+01 7.656236e-01
1.141717e+08 -1.014867e+01 7.574234e-01
1.143050e+08 -1.014506e+01 7.490389e-01
1.144383e+08 -1.014162e+01 7.405762e-01
1.145716e+08 -1.013816e+01 7.325391e-01
1.147049e+08 -1.013484e+01 7.244666e-01
1.148382e+08 -1.013128e+01 7.167061e-01
1.149715e+08 -1.012803e+01 7.093406e-01
1.151048e+08 -1.012493e+01 7.022554e-01
1.152381e+08 -1.012156e+01 6.954835e-01
1.153714e+08 -1.011862e+01 6.921469e-01
1.155047e+08 -1.011648e+01 6.916819e-01
1.156380e+08 -1.011396e+01 6.909542e-01
1.157713e+08 -1.011145e+01 6.902468e-01
1.159046e+08 -1.010963e+01 6.896096e-01
1.160379e+08 -1.010808e+01 6.889927e-01
1.161712e+08 -1.010630e+01 6.885305e-01
1.163045e+08 -1.010421e+01 6.884508e-01
1.164378e+08 -1.010222e+01 6.885109e-01
1.165711e+08 -1.010048e+01 6.882545e-01
1.167044e+08 -1.009875e+01 6.880249e-01
1.168377e+08 -1.009710e+01 6.878705e-01
1.169710e+08 -1.009553e+01 6.876021e-01
1.171043e+08 -1.009378e+01 6.878750e-01
1.172376e+08 -1.009232e+01 6.878927e-01
1.173709e+08 -1.009111e+01 6.882937e-01
1.175042e+08 -1.008895e+01 6.883744e-01
1.176375e+08 -1.008610e+01 6.882331e-01
1.177708e+08 -1.008282e+01 6.881531e-01
1.179041e+08 -1.007997e+01 6.881147e-01
1.180374e+08 -1.007724e+01 6.876499e-01
1.181707e+08 -1.007446e+01 6.869781e-01
1.183040e+08 -1.007146e+01 6.865466e-01
1.184373e+08 -1.006819e+01 6.866369e-01
1.185706e+08 -1.006475e+01 6.870091e-01
1.187039e+08 -1.006086e+01 6.874376e-01
1.188372e+08 -1.005690e+01 6.878542e-01
1.189705e+08 -1.005297e+01 6.884009e-01
1.191038e+08 -1.004911e+01 6.891753e-01
1.192371e+08 -1.004559e+01 6.902175e-01
1.193704e+08 -1.004265e+01 6.910409e-01
1.195037e+08 -1.003989e+01 6.921077e-01
1.196370e+08 -1.003737e+01 6.923469e-01
1.197703e+08 -1.003465e+01 6.923715e-01
1.199036e+08 -1.003185e+01 6.921768e-01
1.200369e+08 -1.002980e+01 6.915958e-01
1.201702e+08 -1.002847e+01 6.902542e-01
1.203035e+08 -1.002777e+01 6.883110e-01
1.204368e+08 -1.002695e+01 6.863507e-01
1.205701e+08 -1.002560e+01 6.841682e-01
1.207034e+08 -1.002361e+01 6.814558e-01
1.208367e+08 -1.002125e+01 6.788617e-01
1.209700e+08 -1.001866e+01 6.767294e-01
1.211033e+08 -1.001599e+01 6.745574e-01
1.212366e+08 -1.001317e+01 6.722119e-01
1.213699e+08 -1.001011e+01 6.694193e-01
1.215032e+08 -1.000682e+01 6.670257e-01
1.216365e+08 -1.000358e+01 6.647357e-01
1.217698e+08 -1.000046e+01 6.632328e-01
1.219031e+08 -9.996440e+00 6.588402e-01
1.220364e+08 -9.992511e+00 6.539622e-01
1.221697e+08 -9.988950e+00 6.496492e-01
1.223030e+08 -9.985641e+00 6.457540e-01
1.224363e+08 -9.982339e+00 6.422116e-01
1.225696e+08 -9.978945e+00 6.385754e-01
1.227029e+08 -9.975741e+00 6.350067e-01
1.228362e+08 -9.973006e+00 6.315382e-01
1.229695e+08 -9.970820e+00 6.285154e-01
1.231028e+08 -9.968790e+00 6.257545e-01
1.232361e+08 -9.966809e+00 6.227376e-01
1.233694e+08 -9.965251e+00 6.199356e-01
1.235027e+08 -9.963644e+00 6.172945e-01
1.236360e+08 -9.962029e+00 6.148108e-01
1.237693e+08 -9.960331e+00 6.124628e-01
1.239026e+08 -9.959051e+00 6.099441e-01
1.240359e+08 -9.957826e+00 6.075145e-01
1.241692e+08 -9.956264e+00 6.051989e-01
1.243025e+08 -9.953781e+00 6.032292e-01
1.244358e+08 -9.950673e+00 6.007528e-01
1.245691e+08 -9.947008e+00 5.972607e-01
1.247024e+08 -9.943131e+00 5.943315e-01
1.248357e+08 -9.939408e+00 5.916853e-01
1.249690e+08 -9.936198e+00 5.894558e-01
1.251023e+08 -9.933337e+00 5.874887e-01
1.252356e+08 -9.930199e+00 5.860035e-01
1.253689e+08 -9.926853e+00 5.851761e-01
1.255022e+08 -9.923526e+00 5.845717e-01
1.256355e+08 -9.920613e+00 5.841849e-01
1.257688e+08 -9.918397e+00 5.843820e-01
1.259021e+08 -9.916412e+00 5.850979e-01
1.260354e+08 -9.914737e+00 5.860987e-01
1.261687e+08 -9.912668e+00 5.871916e-01
1.263020e+08 -9.910283e+00 5.876633e-01
1.264353e+08 -9.907806e+00 5.876400e-01
1.265686e+08 -9.905575e+00 5.873345e-01
1.267019e+08 -9.903642e+00 5.867962e-01
1.268352e+08 -9.901583e+00 5.861401e-01
1.269685e+08 -9.898997e+00 5.848291e-01
1.271018e+08 -9.896738e+00 5.833552e-01
1.272351e+08 -9.894277e+00 5.819820e-01
1.273684e+08 -9.891971e+00 5.803462e-01
1.275017e+08 -9.890450e+00 5.783085e-01
1.276350e+08 -9.889015e+00 5.761781e-01
1.277683e+08 -9.887504e+00 5.744230e-01
1.279016e+08 -9.885282e+00 5.721119e-01
1.280349e+08 -9.882855e+00 5.694060e-01
1.281682e+08 -9.880246e+00 5.665131e-01
1.283015e+08 -9.877686e+00 5.638535e-01
1.284348e+08 -9.874335e+00 5.612317e-01
1.285681e+08 -9.871461e+00 5.588133e-01
1.287014e+08 -9.868668e+00 5.569296e-01
1.288347e+08 -9.865893e+00 5.553734e-01
1.289680e+08 -9.862980e+00 5.542587e-01
1.291013e+08 -9.860054e+00 5.533191e-01
1.292346e+08 -9.857012e+00 5.529095e-01
1.293679e+08 -9.854569e+00 5.524372e-01
1.295012e+08 -9.852265e+00 5.516580e-01
1.296345e+08 -9.849023e+00 5.501834e-01
1.297678e+08 -9.846187e+00 5.485361e-01
1.299011e+08 -9.843655e+00 5.474011e-01
1.300344e+08 -9.841396e+00 5.463977e-01
1.301677e+08 -9.838857e+00 5.449763e-01
1.303010e+08 -9.836180e+00 5.437208e-01
1.304343e+08 -9.833862e+00 5.424033e-01
1.305676e+08 -9.832014e+00 5.405838e-01
1.307009e+08 -9.830528e+00 5.388648e-01
1.308342e+08 -9.828793e+00 5.373450e-01
1.309675e+08 -9.826742e+00 5.358503e-01
1.311008e+08 -9.824375e+00 5.343187e-01
1.312341e+08 -9.821906e+00 5.323188e-01
1.313674e+08 -9.819701e+00 5.306162e-01
1.315007e+08 -9.817528e+00 5.290459e-01
1.316340e+08 -9.815363e+00 5.275488e-01
1.317673e+08 -9.813056e+00 5.261289e-01
1.319006e+08 -9.810288e+00 5.250908e-01
1.320339e+08 -9.808198e+00 5.244128e-01
1.321672e+08 -9.806267e+00 5.242619e-01
1.323005e+08 -9.803935e+00 5.244349e-01
1.324338e+08 -9.801421e+00 5.250272e-01
1.325671e+08 -9.799046e+00 5.258745e-01
1.327004e+08 -9.796591e+00 5.268518e-01
1.328337e+08 -9.794015e+00 5.277582e-01
1.329670e+08 -9.791510e+00 5.286872e-01
1.331003e+08 -9.789085e+00 5.296184e-01
1.332336e+08 -9.786749e+00 5.301585e-01
1.333669e+08 -9.784058e+00 5.301768e-01
1.335002e+08 -9.781227e+00 5.304559e-01
1.336335e+08 -9.778282e+00 5.307897e-01
1.337668e+08 -9.775069e+00 5.307338e-01
1.339001e+08 -9.772416e+00 5.298102e-01
1.340334e+08 -9.770809e+00 5.276388e-01
1.341667e+08 -9.768874e+00 5.252843e-01


==> figures/puck_ol.dat <==
9999 -65.144360
19999 -63.291326
29999 -62.918852
39999 -62.072738
49999 -62.364640
59999 -61.606625
69999 -61.958721
79999 -61.378818
89999 -61.259073
99999 -61.429025
109999 -63.603413
119999 -59.974793
129999 -60.629206
139999 -61.405824
149999 -61.014279
159999 -60.770726
169999 -59.954928
179999 -59.808706
189999 -59.828590
199999 -59.565075
209999 -60.049417
219999 -60.982370
229999 -60.930054
239999 -61.795188
249999 -61.396240
259999 -60.063713
269999 -60.114120
279999 -60.112812
289999 -59.710105
299999 -59.566064
309999 -59.406352
319999 -59.210720
329999 -58.535658
339999 -59.442535
349999 -60.168111
359999 -60.592374
369999 -60.263365
379999 -60.078715
389999 -59.832053
399999 -59.666119
409999 -56.474704
419999 -55.411719
429999 -55.094574
439999 -54.793914
449999 -55.007160
459999 -54.945075
469999 -54.687696
479999 -54.617893
489999 -54.618242
499999 -54.759527
509999 -52.086149
519999 -55.291158
529999 -56.001856
539999 -53.417497
549999 -53.585439
559999 -52.632479
569999 -52.638200
579999 -52.788873
589999 -51.708085
599999 -51.948879
609999 -51.268670
619999 -48.949896
629999 -50.070115
639999 -49.880816
649999 -50.574160
659999 -50.064592
669999 -49.755626
679999 -49.203612
689999 -49.436643
699999 -49.133515
709999 -45.711387
719999 -48.050980
729999 -49.268328
739999 -47.733166
749999 -46.297294
759999 -46.347863
769999 -45.552350
779999 -45.600120
789999 -46.220169
799999 -47.239523
809999 -47.630444
819999 -45.829719
829999 -44.671963
839999 -45.094420
849999 -45.370478
859999 -44.705403
869999 -43.753499
879999 -43.668064
889999 -43.294982
899999 -42.543066
909999 -35.325845
919999 -39.109447
929999 -39.103795
939999 -39.143434
949999 -38.323212
959999 -38.211798
969999 -38.750332
979999 -38.285213
989999 -38.385795
999999 -38.075525
1009999 -37.897138
1019999 -38.144156
1029999 -37.999742
1039999 -38.595907
1049999 -36.865364
1059999 -36.698295
1069999 -37.103773
1079999 -36.294443
1089999 -36.729880
1099999 -36.275176
1109999 -39.840760
1119999 -37.861913
1129999 -36.741486
1139999 -35.731023
1149999 -34.900007
1159999 -34.745340
1169999 -33.819539
1179999 -34.764128
1189999 -34.502007
1199999 -34.652820
1209999 -26.794047
1219999 -28.816795
1229999 -30.014242
1239999 -30.793100
1249999 -31.556507
1259999 -30.562311
1269999 -30.077676
1279999 -29.609976
1289999 -29.154832
1299999 -28.867619
1309999 -28.843866
1319999 -31.414101
1329999 -31.905406
1339999 -30.753622
1349999 -29.496744
1359999 -29.855577
1369999 -28.943393
1379999 -28.765462
1389999 -28.900178
1399999 -28.730829
1409999 -30.154658
1419999 -30.102128
1429999 -28.419433
1439999 -27.850326
1449999 -27.773792
1459999 -26.892740
1469999 -26.486517
1479999 -26.242629
1489999 -26.191986
1499999 -25.244214
1509999 -21.852823
1519999 -25.028041
1529999 -25.105943
1539999 -24.842831
1549999 -23.850520
1559999 -23.669911
1569999 -22.768492
1579999 -22.887246
1589999 -22.935014
1599999 -22.412759
1609999 -16.489216
1619999 -17.117195
1629999 -16.864971
1639999 -18.884769
1649999 -20.085457
1659999 -20.814815
1669999 -20.878013
1679999 -21.263301
1689999 -20.900438
1699999 -21.264550
1709999 -27.104744
1719999 -24.248517
1729999 -22.789381
1739999 -21.715710
1749999 -20.838280
1759999 -20.384704
1769999 -20.259338
1779999 -19.934486
1789999 -19.655684
1799999 -19.184839
1809999 -18.448701
1819999 -18.202560
1829999 -19.126902
1839999 -19.045890
1849999 -19.332459
1859999 -18.317818
1869999 -17.948114
1879999 -17.739821
1889999 -17.385661
1899999 -17.346384
1909999 -13.376338
1919999 -15.504312
1929999 -15.467861
1939999 -15.438234
1949999 -15.502655
1959999 -15.609990
1969999 -15.215784
1979999 -14.768784
1989999 -14.887551
1999999 -15.162129
2009999 -17.107441
2019999 -17.086293
2029999 -16.953748
2039999 -16.986485
2049999 -16.395752
2059999 -16.072172
2069999 -15.844967
2079999 -16.160919
2089999 -15.565858
2099999 -15.195869
2109999 -17.105888
2119999 -15.174782
2129999 -14.589177
2139999 -14.522442
2149999 -14.655999
2159999 -14.623871
2169999 -14.457616
2179999 -14.042847
2189999 -13.656927
2199999 -13.630881
2209999 -13.157848
2219999 -12.699368
2229999 -12.735868
2239999 -13.096077
2249999 -13.103770
2259999 -13.384275
2269999 -13.527440
2279999 -13.056913
2289999 -12.917089
2299999 -12.890536
2309999 -11.279410
2319999 -11.745770
2329999 -13.021978
2339999 -12.852716
2349999 -12.714262
2359999 -12.912219
2369999 -12.779932
2379999 -12.779090
2389999 -13.035002
2399999 -12.762810
2409999 -10.822957
2419999 -10.233727
2429999 -10.470118
2439999 -11.391882
2449999 -11.316162
2459999 -11.282358
2469999 -11.291193
2479999 -11.473483
2489999 -11.344351
2499999 -11.874113
2509999 -12.929523
2519999 -11.087185
2529999 -10.756255
2539999 -11.235705
2549999 -10.826974
2559999 -10.756502
2569999 -10.912783
2579999 -10.848879
2589999 -10.885636
2599999 -10.934967
2609999 -11.675850
2619999 -11.125478
2629999 -10.849239
2639999 -11.638096
2649999 -11.860058
2659999 -11.655601
2669999 -11.182483
2679999 -11.035902
2689999 -10.807269
2699999 -10.552027
2709999 -11.919391
2719999 -11.004946
2729999 -10.838339
2739999 -10.619310
2749999 -10.412240
2759999 -10.247305
2769999 -10.275965
2779999 -10.142177
2789999 -10.022010
2799999 -10.067421
2809999 -8.392402
2819999 -9.671466
2829999 -9.599111
2839999 -9.680868
2849999 -9.486810
2859999 -9.547216
2869999 -9.813894
2879999 -9.615605
2889999 -9.611710
2899999 -9.804356
2909999 -7.595685
2919999 -9.114133
2929999 -9.048116
2939999 -8.375594
2949999 -8.359121
2959999 -8.533513
2969999 -8.334725
2979999 -8.251982
2989999 -8.272594
2999999 -8.341938
3009999 -9.188201
3019999 -8.890425
3029999 -8.624245
3039999 -9.575466
3049999 -9.544116
3059999 -9.197955
3069999 -9.174175
3079999 -9.192514
3089999 -9.125120
3099999 -9.300488
3109999 -9.468325
3119999 -9.158288
3129999 -9.432245
3139999 -9.598736
3149999 -9.516359
3159999 -9.826485
3169999 -9.642972
3179999 -9.452086
3189999 -9.295034
3199999 -9.256222
3209999 -10.072026
3219999 -9.486404
3229999 -9.225321
3239999 -8.801453
3249999 -8.602311
3259999 -8.856768
3269999 -8.831328
3279999 -8.602947
3289999 -8.622663
3299999 -8.682377
3309999 -8.472728
3319999 -9.336734
3329999 -8.869465
3339999 -8.245619
3349999 -8.530833
3359999 -8.178151
3369999 -7.950187
3379999 -8.116945
3389999 -7.914335
3399999 -7.919736
3409999 -9.742327
3419999 -9.199014
3429999 -8.111111
3439999 -7.617132
3449999 -7.542511
3459999 -8.019133
3469999 -8.151033
3479999 -8.047522
3489999 -8.098480
3499999 -8.244671
3509999 -9.346994
3519999 -10.041210
3529999 -11.036022
3539999 -10.360925
3549999 -10.129695
3559999 -9.794756
3569999 -9.552819
3579999 -9.437878
3589999 -9.387121
3599999 -9.135107
3609999 -7.444209
3619999 -7.389393
3629999 -7.345759
3639999 -7.697952
3649999 -7.685034
3659999 -7.603117
3669999 -7.487942
3679999 -7.490247
3689999 -7.518513
3699999 -7.428247
3709999 -6.582714
3719999 -6.611114
3729999 -6.204387
3739999 -6.551003
3749999 -6.725562
3759999 -6.614054
3769999 -6.666625
3779999 -6.663640
3789999 -6.742078
3799999 -7.014403
3809999 -6.656767
3819999 -6.576009
3829999 -6.980514
3839999 -6.745152
3849999 -6.764498
3859999 -6.790192
3869999 -6.720932
3879999 -6.915448
3889999 -6.888763
3899999 -6.812980
3909999 -5.655608
3919999 -6.171091
3929999 -6.177895
3939999 -6.304863
3949999 -6.102109
3959999 -6.293878
3969999 -6.285511
3979999 -6.513198
3989999 -6.490584
3999999 -6.559612
4009999 -5.984780
4019999 -6.633088
4029999 -6.911168
4039999 -6.966320
4049999 -6.942457
4059999 -6.955888
4069999 -6.859408
4079999 -6.693004
4089999 -6.598404
4099999 -6.579993
4109999 -6.251542
4119999 -6.455680
4129999 -6.176314
4139999 -6.101747
4149999 -6.203245
4159999 -6.135610
4169999 -6.177959
4179999 -6.128807
4189999 -6.139452
4199999 -6.241600
4209999 -5.806864
4219999 -6.566297
4229999 -6.777054
4239999 -6.275187
4249999 -6.267790
4259999 -6.157453
4269999 -6.029407
4279999 -6.019765
4289999 -6.025079
4299999 -5.959507
4309999 -6.515064
4319999 -6.107418
4329999 -5.933126
4339999 -6.180448
4349999 -6.081289
4359999 -5.874379
4369999 -5.913532
4379999 -5.952143
4389999 -6.056058
4399999 -5.952492
4409999 -4.986383
4419999 -5.289030
4429999 -5.745693
4439999 -5.709428
4449999 -5.755148
4459999 -5.830164
4469999 -5.984754
4479999 -5.924266
4489999 -6.043023
4499999 -6.145839
4509999 -5.270840
4519999 -5.549308
4529999 -5.324279
4539999 -5.513373
4549999 -5.724074
4559999 -5.615254
4569999 -5.673354
4579999 -5.832255
4589999 -5.798730
4599999 -5.857695
4609999 -6.100658
4619999 -5.972342
4629999 -6.436776
4639999 -6.354048
4649999 -6.214960
4659999 -6.045678
4669999 -6.363699
4679999 -6.412128
4689999 -6.341266
4699999 -6.278164
4709999 -5.782423
4719999 -5.717955
4729999 -5.781805
4739999 -5.895888
4749999 -5.682373
4759999 -5.834470
4769999 -5.771581
4779999 -5.845133
4789999 -5.965597
4799999 -5.939177
4809999 -5.886507
4819999 -5.902147
4829999 -5.650079
4839999 -6.047460
4849999 -6.188607
4859999 -5.983099
4869999 -5.862680
4879999 -6.005928
4889999 -6.086704
4899999 -6.086840
4909999 -6.407389
4919999 -5.720056
4929999 -5.894283
4939999 -6.000123
4949999 -5.981694
4959999 -5.951986
4969999 -5.887753
4979999 -5.860140
4989999 -5.698783
4999999 -5.714209
5009999 -5.076770
5019999 -5.152675
5029999 -5.690170
5039999 -5.604424
5049999 -5.624676
5059999 -5.703379
5069999 -5.750948
5079999 -5.568216
5089999 -5.541043
5099999 -5.493047
5109999 -5.638536
5119999 -5.825952
5129999 -5.962758
5139999 -5.956471
5149999 -5.979017
5159999 -5.958301
5169999 -5.755057
5179999 -5.800925
5189999 -5.687735
5199999 -5.800695
5209999 -5.912716
5219999 -4.977620
5229999 -4.964700
5239999 -5.038880
5249999 -5.055049
5259999 -5.165544
5269999 -5.227674
5279999 -5.136167
5289999 -5.055658
5299999 -5.104008
5309999 -4.295568
5319999 -5.055560
5329999 -5.060748
5339999 -4.796032
5349999 -4.959636
5359999 -4.954500
5369999 -5.110407
5379999 -5.146004
5389999 -5.166123
5399999 -5.137565
5409999 -6.200297
5419999 -6.125701
5429999 -5.673624
5439999 -5.798381
5449999 -5.957950
5459999 -5.686068
5469999 -5.530515
5479999 -5.497452
5489999 -5.556000
5499999 -5.408855
5509999 -5.206199
5519999 -5.243737
5529999 -5.313102
5539999 -5.343960
5549999 -5.295098
5559999 -5.291363
5569999 -5.414173
5579999 -5.328078
5589999 -5.246340
5599999 -5.324180
5609999 -4.808064
5619999 -5.170315
5629999 -5.391464
5639999 -5.347447
5649999 -5.420287
5659999 -5.318028
5669999 -5.497298
5679999 -5.473769
5689999 -5.453320
5699999 -5.468631
5709999 -5.095507
5719999 -5.314071
5729999 -4.908032
5739999 -4.807789
5749999 -5.012961
5759999 -5.030794
5769999 -5.045044
5779999 -5.021502
5789999 -4.907593
5799999 -4.848744
5809999 -4.640462
5819999 -4.795138
5829999 -4.719894
5839999 -4.623440
5849999 -4.570900
5859999 -4.802508
5869999 -4.728406
5879999 -4.756550
5889999 -4.793462
5899999 -4.771412
5909999 -5.667692
5919999 -4.896814
5929999 -4.755095
5939999 -5.087405
5949999 -4.866146
5959999 -5.020762
5969999 -5.174116
5979999 -5.040827
5989999 -5.063982
5999999 -5.178753
6009999 -5.914037
6019999 -5.560928
6029999 -6.124212
6039999 -5.665616
6049999 -5.776381
6059999 -6.032468
6069999 -5.964233
6079999 -5.735972
6089999 -5.681812
6099999 -5.577548
6109999 -4.735239
6119999 -4.836389
6129999 -4.566164
6139999 -4.720004
6149999 -4.888036
6159999 -5.030252
6169999 -5.066803
6179999 -5.104253
6189999 -5.261991
6199999 -5.199043
6209999 -5.589018
6219999 -4.533516
6229999 -4.562734
6239999 -4.658378
6249999 -4.589786
6259999 -4.500735
6269999 -4.555794
6279999 -4.525870
6289999 -4.580530
6299999 -4.663270
6309999 -4.920215
6319999 -4.480515
6329999 -5.227320
6339999 -5.076336
6349999 -4.913507
6359999 -5.096755
6369999 -5.026849
6379999 -4.970064
6389999 -5.005323
6399999 -4.888744
6409999 -5.681483
6419999 -5.519647
6429999 -5.284147
6439999 -5.652576
6449999 -5.477514
6459999 -5.618673
6469999 -5.433315
6479999 -5.565769
6489999 -5.360910
6499999 -5.193785
6509999 -4.364907
6519999 -4.041608
6529999 -4.073311
6539999 -4.102107
6549999 -4.087253
6559999 -3.972918
6569999 -4.076707
6579999 -4.164192
6589999 -4.177952
6599999 -4.246660
6609999 -6.298415
6619999 -5.384206
6629999 -5.363483
6639999 -5.384900
6649999 -5.628045
6659999 -5.533699
6669999 -5.449258
6679999 -5.326575
6689999 -5.326039
6699999 -5.286481
6709999 -4.305392
6719999 -5.111943
6729999 -5.160034
6739999 -5.120578
6749999 -5.248125
6759999 -5.082472
6769999 -4.831213
6779999 -4.971648
6789999 -4.929702
6799999 -5.002924
6809999 -5.431379
6819999 -4.731022
6829999 -4.741363
6839999 -5.114070
6849999 -5.042082
6859999 -4.866456
6869999 -4.879223
6879999 -4.742601
6889999 -4.624860
6899999 -4.690891
6909999 -4.327629
6919999 -4.569865
6929999 -4.650093
6939999 -4.385224
6949999 -4.408352
6959999 -4.253199
6969999 -4.148781
6979999 -4.205881
6989999 -4.283888
6999999 -4.228020
7009999 -5.017063
7019999 -5.044875
7029999 -4.683357
7039999 -4.700230
7049999 -4.469719
7059999 -4.339076
7069999 -4.325085
7079999 -4.366835
7089999 -4.316888
7099999 -4.388639
7109999 -5.090758
7119999 -4.725583
7129999 -4.507551
7139999 -5.062837
7149999 -5.079927
7159999 -4.878192
7169999 -4.702386
7179999 -4.597775
7189999 -4.593719
7199999 -4.737269
7209999 -3.749880
7219999 -4.171353
7229999 -4.871151
7239999 -4.858625
7249999 -4.903746
7259999 -4.981671
7269999 -4.903913
7279999 -4.812478
7289999 -4.878261
7299999 -4.819093
7309999 -3.665432
7319999 -4.091729
7329999 -4.110265
7339999 -4.083196
7349999 -4.283023
7359999 -4.137831
7369999 -4.240488
7379999 -4.282513
7389999 -4.261326
7399999 -4.283579
7409999 -4.115449
7419999 -5.185073
7429999 -4.860539
7439999 -5.402979
7449999 -5.063722
7459999 -4.884878
7469999 -4.932082
7479999 -4.740764
7489999 -4.676036
7499999 -4.630625
7509999 -5.243211
7519999 -4.897165
7529999 -4.854277
7539999 -4.580796
7549999 -4.378581
7559999 -4.396429
7569999 -4.412691
7579999 -4.287652
7589999 -4.438211
7599999 -4.358089
7609999 -4.697620
7619999 -5.066192
7629999 -4.625224
7639999 -4.292322
7649999 -4.530921
7659999 -4.515421
7669999 -4.551133
7679999 -4.451468
7689999 -4.450931
7699999 -4.410835
7709999 -5.043652
7719999 -4.989344
7729999 -4.509678
7739999 -4.818430
7749999 -4.792914
7759999 -4.745142
7769999 -4.679862
7779999 -4.614710
7789999 -4.524334
7799999 -4.508695
7809999 -4.368257
7819999 -4.373040
7829999 -4.362337
7839999 -4.109540
7849999 -4.220358
7859999 -4.386037
7869999 -4.322185
7879999 -4.256413
7889999 -4.386505
7899999 -4.308640
7909999 -3.788990
7919999 -4.690061
7929999 -4.670746
7939999 -4.440301
7949999 -4.325785
7959999 -4.144797
7969999 -4.090775
7979999 -4.019378
7989999 -4.008206
7999999 -4.055723
8009999 -3.604444
8019999 -3.911761
8029999 -4.009454
8039999 -4.221984
8049999 -4.113832
8059999 -4.082527
8069999 -4.044635
8079999 -4.032325
8089999 -4.042584
8099999 -4.174036
8109999 -7.405001
8119999 -5.913542
8129999 -5.812646
8139999 -5.563179
8149999 -5.061861
8159999 -4.912014
8169999 -4.788293
8179999 -4.675442
8189999 -4.697653
8199999 -4.706376
8209999 -3.946794
8219999 -4.053219
8229999 -3.840697
8239999 -3.753098
8249999 -3.862227
8259999 -3.932308
8269999 -3.850312
8279999 -3.790296
8289999 -3.790150
8299999 -3.815568
8309999 -5.757016
8319999 -4.658909
8329999 -4.292277
8339999 -4.147982
8349999 -3.847572
8359999 -4.010429
8369999 -4.095658
8379999 -4.240196
8389999 -4.237369
8399999 -4.201149
8409999 -3.906038
8419999 -4.065295
8429999 -4.031133
8439999 -3.772781
8449999 -3.764531
8459999 -3.762018
8469999 -3.775232
8479999 -3.657639
8489999 -3.762209
8499999 -3.780012
8509999 -3.417270
8519999 -3.984809
8529999 -3.725948
8539999 -3.901594
8549999 -3.881180
8559999 -4.146798
8569999 -4.161883
8579999 -4.130594
8589999 -4.157463
8599999 -4.289774
8609999 -3.597942
8619999 -3.809531
8629999 -3.674062
8639999 -3.903416
8649999 -3.850758
8659999 -4.021750
8669999 -4.052674
8679999 -3.944196
8689999 -3.888434
8699999 -4.002533
8709999 -4.287318
8719999 -3.808435
8729999 -3.956696
8739999 -3.822546
8749999 -3.930929
8759999 -3.824264
8769999 -3.882263
8779999 -3.759053
8789999 -3.864932
8799999 -3.906703
8809999 -3.217375
8819999 -3.458073
8829999 -3.872985
8839999 -3.724549
8849999 -3.820621
8859999 -4.023222
8869999 -4.116619
8879999 -4.130929
8889999 -4.164799
8899999 -4.104751
8909999 -3.381301
8919999 -3.338659
8929999 -3.409465
8939999 -3.753658
8949999 -3.877164
8959999 -3.891135
8969999 -3.948027
8979999 -4.062783
8989999 -4.052006
8999999 -4.052366
9009999 -4.371237
9019999 -4.071274
9029999 -3.592050
9039999 -3.544449
9049999 -3.688005
9059999 -3.862717
9069999 -3.887933
9079999 -3.907077
9089999 -3.978633
9099999 -4.045490
9109999 -4.348200
9119999 -4.172887
9129999 -4.441468
9139999 -4.446690
9149999 -4.522100
9159999 -4.667293
9169999 -4.592836
9179999 -4.338090
9189999 -4.267054
9199999 -4.301361
9209999 -3.815922
9219999 -3.911457
9229999 -3.747131
9239999 -3.815404
9249999 -4.003940
9259999 -4.130861
9269999 -4.079042
9279999 -4.198053
9289999 -4.035191
9299999 -3.887208
9309999 -4.379100
9319999 -4.547989
9329999 -4.756413
9339999 -4.562459
9349999 -4.645593
9359999 -4.491602
9369999 -4.378629
9379999 -4.401672
9389999 -4.311574
9399999 -4.281537
9409999 -4.208856
9419999 -4.286042
9429999 -4.316551
9439999 -4.084450
9449999 -4.017486
9459999 -3.919002
9469999 -3.809379
9479999 -3.698219
9489999 -3.737967
9499999 -3.769885
9509999 -3.556647
9519999 -3.938739
9529999 -4.152486
9539999 -4.074380
9549999 -4.339049
9559999 -4.304653
9569999 -4.201413
9579999 -4.185281
9589999 -4.234389
9599999 -4.225118
9609999 -5.028856
9619999 -4.387673
9629999 -4.089030
9639999 -4.001334
9649999 -3.879733
9659999 -3.832742
9669999 -3.869598
9679999 -3.902136
9689999 -3.900583
9699999 -3.903077
9709999 -3.241462
9719999 -3.689137
9729999 -3.759495
9739999 -3.858990
9749999 -3.721591
9759999 -3.735231
9769999 -3.875535
9779999 -3.873989
9789999 -3.887597
9799999 -3.874598
9809999 -3.325888
9819999 -4.032138
9829999 -4.067557
9839999 -3.868086
9849999 -4.153347
9859999 -4.145966
9869999 -4.146829
9879999 -4.298195
9889999 -4.218039
9899999 -4.181843
9909999 -4.084192
9919999 -3.881382
9929999 -3.781009
9939999 -3.968089
9949999 -3.860815
9959999 -3.859570
9969999 -3.899839
9979999 -3.994192
9989999 -4.010992
9999999 -4.049010


1x40:
0.004423 -0.216973 0.344899 0.192331 0.053326 -0.013893 0.219347 -0.391076 -0.332661 0.008045 0.097570 0.024280 -0.054352 -0.082010 -0.047296 0.010237 -0.241162 -0.432300 -0.347860 0.020480 -0.042684 0.025445 -0.155863 -0.368174 -0.559716 -0.299750 0.334648 -0.160765 -0.107900 -0.496970 0.468973 -0.558297 0.144354 -0.325500 0.577718 -0.133234 0.262176 0.299459 0.649454 0.560378 


==> figures/puck_ol0.dat <==
9999 -57.663380
19999 -61.336188
29999 -61.572964
39999 -60.959295
49999 -59.815317
59999 -58.976466
69999 -58.945347
79999 -58.545864
89999 -57.805910
99999 -57.488267
109999 -56.474960
119999 -56.797746
129999 -54.742236
139999 -54.466291
149999 -54.059310
159999 -54.514597
169999 -54.238848
179999 -54.317918
189999 -53.892624
199999 -53.768479
209999 -53.534335
219999 -53.287490
229999 -52.853847
239999 -53.830944
249999 -53.589213
259999 -52.396157
269999 -52.089064
279999 -51.973129
289999 -51.936292
299999 -52.101749
309999 -57.029245
319999 -53.282600
329999 -52.288661
339999 -51.856841
349999 -51.453051
359999 -51.163499
369999 -50.451444
379999 -50.383698
389999 -50.041999
399999 -49.764378
409999 -47.065202
419999 -48.845081
429999 -46.615926
439999 -45.659511
449999 -46.335069
459999 -46.773577
469999 -47.109192
479999 -46.877439
489999 -46.895459
499999 -46.422807
509999 -43.363049
519999 -42.744006
529999 -44.279262
539999 -44.828085
549999 -44.855618
559999 -44.429185
569999 -43.603664
579999 -44.171339
589999 -44.108280
599999 -43.752822
609999 -34.082916
619999 -39.638850
629999 -39.908739
639999 -40.998491
649999 -40.739420
659999 -40.402547
669999 -40.494351
679999 -40.919873
689999 -41.356191
699999 -41.138691
709999 -38.947863
719999 -40.360935
729999 -40.967477
739999 -40.860977
749999 -40.409080
759999 -39.724686
769999 -39.338827
779999 -39.626081
789999 -39.480682
799999 -39.825666
809999 -37.819668
819999 -36.949477
829999 -38.275992
839999 -38.037413
849999 -37.475456
859999 -36.097219
869999 -36.273290
879999 -36.054187
889999 -35.449415
899999 -35.945963
909999 -38.747714
919999 -36.860133
929999 -36.211232
939999 -35.829108
949999 -35.615169
959999 -35.394693
969999 -35.432354
979999 -34.825412
989999 -34.647035
999999 -34.990690
1009999 -29.158305
1019999 -32.485610
1029999 -32.727682
1039999 -32.526986
1049999 -32.897397
1059999 -32.933616
1069999 -32.910227
1079999 -32.799945
1089999 -32.699542
1099999 -32.712070
1109999 -31.888755
1119999 -30.954285
1129999 -30.686034
1139999 -30.277405
1149999 -30.263671
1159999 -29.996944
1169999 -29.735895
1179999 -29.988665
1189999 -30.530986
1199999 -30.513652
1209999 -32.528925
1219999 -28.194601
1229999 -28.419760
1239999 -27.994116
1249999 -28.226131
1259999 -27.904491
1269999 -27.817465
1279999 -28.658443
1289999 -28.582184
1299999 -28.501345
1309999 -27.993475
1319999 -25.331048
1329999 -25.937846
1339999 -25.874451
1349999 -25.464652
1359999 -25.196529
1369999 -25.016054
1379999 -25.164613
1389999 -24.450024
1399999 -24.495600
1409999 -23.790474
1419999 -23.751051
1429999 -23.710884
1439999 -22.693656
1449999 -23.165791
1459999 -23.448116
1469999 -22.837948
1479999 -22.675104
1489999 -22.969320
1499999 -22.624852
1509999 -19.289534
1519999 -19.156082
1529999 -20.362049
1539999 -21.163010
1549999 -20.683448
1559999 -20.365884
1569999 -20.269972
1579999 -20.598372
1589999 -20.427328
1599999 -20.509957
1609999 -18.887209
1619999 -18.331673
1629999 -19.082838
1639999 -20.249473
1649999 -19.974041
1659999 -19.661542
1669999 -19.084546
1679999 -18.562356
1689999 -18.249984
1699999 -18.179468
1709999 -15.617990
1719999 -19.162047
1729999 -19.134320
1739999 -18.347401
1749999 -17.964248
1759999 -17.350801
1769999 -17.147605
1779999 -17.303149
1789999 -17.346291
1799999 -17.105344
1809999 -17.356890
1819999 -18.082009
1829999 -17.619565
1839999 -16.887812
1849999 -17.060742
1859999 -16.219254
1869999 -16.107078
1879999 -15.489954
1889999 -15.196762
1899999 -15.173800
1909999 -14.748694
1919999 -13.712520
1929999 -15.061975
1939999 -15.295133
1949999 -14.858705
1959999 -15.074533
1969999 -14.704422
1979999 -14.269417
1989999 -14.155465
1999999 -14.030903
2009999 -14.887895
2019999 -13.235897
2029999 -12.504907
2039999 -12.407067
2049999 -13.039211
2059999 -13.464640
2069999 -13.451916
2079999 -13.520456
2089999 -13.496256
2099999 -13.643694
2109999 -11.621922
2119999 -11.794665
2129999 -13.029120
2139999 -13.045138
2149999 -12.815236
2159999 -12.947565
2169999 -13.225870
2179999 -13.058226
2189999 -13.011529
2199999 -12.954127
2209999 -12.008434
2219999 -12.227672
2229999 -11.594321
2239999 -11.058127
2249999 -11.366149
2259999 -11.395615
2269999 -11.680755
2279999 -11.491839
2289999 -11.666118
2299999 -11.854759
2309999 -11.605297
2319999 -11.354037
2329999 -10.518077
2339999 -10.277885
2349999 -10.655552
2359999 -10.845521
2369999 -10.859275
2379999 -10.813005
2389999 -10.754383
2399999 -10.731234
2409999 -10.176202
2419999 -10.828091
2429999 -11.153641
2439999 -10.992002
2449999 -10.939145
2459999 -10.935786
2469999 -10.804868
2479999 -10.524822
2489999 -10.536574
2499999 -10.490071
2509999 -8.866242
2519999 -9.776233
2529999 -10.367111
2539999 -10.389487
2549999 -10.428685
2559999 -10.082901
2569999 -10.103596
2579999 -10.066012
2589999 -10.305415
2599999 -10.156872
2609999 -11.361503
2619999 -10.302571
2629999 -9.777881
2639999 -9.436458
2649999 -9.328029
2659999 -9.399116
2669999 -9.390067
2679999 -9.391783
2689999 -9.290378
2699999 -9.212463
2709999 -9.211674
2719999 -9.655836
2729999 -9.049651
2739999 -9.390422
2749999 -9.372852
2759999 -9.133943
2769999 -9.180734
2779999 -9.221426
2789999 -9.241126
2799999 -9.177760
2809999 -9.087157
2819999 -8.824776
2829999 -9.061684
2839999 -9.126244
2849999 -8.744794
2859999 -8.982773
2869999 -8.970333
2879999 -8.893219
2889999 -8.977551
2899999 -9.000313
2909999 -8.067134
2919999 -9.005732
2929999 -8.545694
2939999 -8.580793
2949999 -8.105426
2959999 -8.403944
2969999 -8.306430
2979999 -8.378273
2989999 -8.356734
2999999 -8.161985
3009999 -7.107431
3019999 -7.464442
3029999 -7.165066
3039999 -7.196110
3049999 -7.566119
3059999 -7.589466
3069999 -7.663772
3079999 -7.638355
3089999 -7.551754
3099999 -7.562426
3109999 -7.724607
3119999 -7.094589
3129999 -6.862698
3139999 -7.129832
3149999 -6.833289
3159999 -7.057458
3169999 -7.066538
3179999 -7.061743
3189999 -7.098613
3199999 -7.089026
3209999 -6.233600
3219999 -6.599307
3229999 -6.978314
3239999 -7.030099
3249999 -6.932881
3259999 -6.956829
3269999 -6.860551
3279999 -6.837157
3289999 -6.836729
3299999 -6.861610
3309999 -6.851601
3319999 -6.880567
3329999 -6.846452
3339999 -6.999916
3349999 -7.021410
3359999 -7.032875
3369999 -6.940708
3379999 -6.872792
3389999 -6.897737
3399999 -6.798886
3409999 -7.188891
3419999 -7.207874
3429999 -7.140999
3439999 -7.038177
3449999 -6.717205
3459999 -6.593578
3469999 -6.751631
3479999 -6.664142
3489999 -6.637584
3499999 -6.649156
3509999 -7.777150
3519999 -7.272143
3529999 -7.401315
3539999 -6.938596
3549999 -6.734568
3559999 -6.587046
3569999 -6.676317
3579999 -6.609565
3589999 -6.722107
3599999 -6.768581
3609999 -6.801782
3619999 -7.318832
3629999 -7.066887
3639999 -6.938669
3649999 -6.722006
3659999 -6.568368
3669999 -6.450900
3679999 -6.504850
3689999 -6.407909
3699999 -6.328249
3709999 -5.626104
3719999 -6.341108
3729999 -6.354618
3739999 -6.560391
3749999 -6.473818
3759999 -6.573277
3769999 -6.650190
3779999 -6.701476
3789999 -6.675537
3799999 -6.623716
3809999 -5.803413
3819999 -5.768938
3829999 -6.067873
3839999 -5.969015
3849999 -5.948601
3859999 -5.981355
3869999 -5.967785
3879999 -5.929236
3889999 -6.010243
3899999 -5.977081
3909999 -5.249934
3919999 -5.220019
3929999 -5.603310
3939999 -5.568034
3949999 -5.677259
3959999 -5.719752
3969999 -5.948975
3979999 -6.257333
3989999 -6.304084
3999999 -6.248847
4009999 -5.903997
4019999 -5.785638
4029999 -5.479384
4039999 -5.510704
4049999 -5.506814
4059999 -5.645215
4069999 -5.701616
4079999 -5.795755
4089999 -5.898429
4099999 -5.888645
4109999 -5.028452
4119999 -5.200613
4129999 -5.452693
4139999 -5.662721
4149999 -5.846051
4159999 -6.111980
4169999 -6.046296
4179999 -5.960162
4189999 -6.022500
4199999 -5.988733
4209999 -6.495357
4219999 -6.347637
4229999 -6.083531
4239999 -5.918664
4249999 -5.641338
4259999 -5.687232
4269999 -5.733576
4279999 -5.633412
4289999 -5.577925
4299999 -5.569205
4309999 -5.740645
4319999 -6.015206
4329999 -5.481823
4339999 -5.441798
4349999 -5.398179
4359999 -5.353334
4369999 -5.241789
4379999 -5.222032
4389999 -5.239581
4399999 -5.167381
4409999 -4.780777
4419999 -4.498800
4429999 -4.811885
4439999 -4.930332
4449999 -5.192170
4459999 -5.457408
4469999 -5.487232
4479999 -5.402757
4489999 -5.552773
4499999 -5.471124
4509999 -4.297635
4519999 -5.272391
4529999 -5.230837
4539999 -5.028026
4549999 -5.001058
4559999 -5.037033
4569999 -5.078682
4579999 -5.171219
4589999 -5.167039
4599999 -5.262223
4609999 -6.134002
4619999 -5.505044
4629999 -5.517077
4639999 -5.540878
4649999 -5.356292
4659999 -5.265209
4669999 -5.293332
4679999 -5.216396
4689999 -5.183527
4699999 -5.103861
4709999 -4.693235
4719999 -4.521597
4729999 -4.781557
4739999 -4.823734
4749999 -4.638739
4759999 -4.761064
4769999 -4.773769
4779999 -4.815899
4789999 -4.844034
4799999 -4.841529
4809999 -4.786250
4819999 -5.270214
4829999 -5.089404
4839999 -5.238522
4849999 -5.173746
4859999 -5.085603
4869999 -5.072721
4879999 -5.088102
4889999 -4.983836
4899999 -5.047119
4909999 -4.971989
4919999 -4.355992
4929999 -4.673256
4939999 -5.025640
4949999 -5.008618
4959999 -4.994349
4969999 -5.159637
4979999 -5.069881
4989999 -5.072541
4999999 -5.154282
5009999 -4.338577
5019999 -4.568437
5029999 -4.600916
5039999 -4.323484
5049999 -4.420817
5059999 -4.668109
5069999 -4.805057
5079999 -4.801606
5089999 -4.794871
5099999 -4.758078
5109999 -4.507872
5119999 -5.252259
5129999 -5.450457
5139999 -5.116425
5149999 -5.348169
5159999 -5.368845
5169999 -5.230337
5179999 -5.248298
5189999 -5.268966
5199999 -5.223183
5209999 -4.427476
5219999 -4.200019
5229999 -4.388141
5239999 -4.501777
5249999 -4.391872
5259999 -4.222657
5269999 -4.346260
5279999 -4.270686
5289999 -4.324963
5299999 -4.348708
5309999 -4.193500
5319999 -4.225169
5329999 -4.907262
5339999 -5.102113
5349999 -4.990787
5359999 -5.097953
5369999 -5.243967
5379999 -5.129343
5389999 -5.130668
5399999 -5.124676
5409999 -3.901571
5419999 -4.596329
5429999 -4.717020
5439999 -5.092639
5449999 -5.221171
5459999 -5.209846
5469999 -5.070502
5479999 -5.143302
5489999 -5.034655
5499999 -4.919031
5509999 -5.154125
5519999 -4.896063
5529999 -4.884270
5539999 -4.842843
5549999 -4.831937
5559999 -4.740680
5569999 -4.964778
5579999 -4.840908
5589999 -4.768773
5599999 -4.824734
5609999 -5.904221
5619999 -5.544462
5629999 -5.286443
5639999 -5.293705
5649999 -5.141735
5659999 -5.144562
5669999 -5.204871
5679999 -5.053894
5689999 -5.035657
5699999 -4.956890
5709999 -5.064220
5719999 -4.821562
5729999 -4.798150
5739999 -4.612086
5749999 -4.706719
5759999 -4.815344
5769999 -4.763191
5779999 -4.834197
5789999 -4.858838
5799999 -4.806334
5809999 -4.233585
5819999 -4.240010
5829999 -4.446199
5839999 -4.715393
5849999 -4.801343
5859999 -4.648299
5869999 -4.581219
5879999 -4.611385
5889999 -4.575190
5899999 -4.586038
5909999 -4.262291
5919999 -3.787414
5929999 -3.925807
5939999 -4.226608
5949999 -4.078045
5959999 -3.939648
5969999 -4.032892
5979999 -4.125351
5989999 -4.109023
5999999 -4.174800
6009999 -4.393777
6019999 -4.322516
6029999 -4.655669
6039999 -4.668395
6049999 -4.752689
6059999 -4.823563
6069999 -4.876977
6079999 -4.893977
6089999 -4.760676
6099999 -4.786576
6109999 -4.616857
6119999 -4.475778
6129999 -4.300076
6139999 -4.143187
6149999 -4.209811
6159999 -4.306975
6169999 -4.290996
6179999 -4.230443
6189999 -4.346730
6199999 -4.300624
6209999 -4.627754
6219999 -4.322461
6229999 -4.069732
6239999 -4.065401
6249999 -3.920471
6259999 -3.905968
6269999 -4.276997
6279999 -4.319670
6289999 -4.286708
6299999 -4.318687
6309999 -5.574083
6319999 -5.365214
6329999 -5.034602
6339999 -4.811637
6349999 -4.627818
6359999 -4.790905
6369999 -4.706445
6379999 -4.693613
6389999 -4.812670
6399999 -4.714522
6409999 -4.833914
6419999 -4.941364
6429999 -5.152258
6439999 -5.039863
6449999 -4.985424
6459999 -4.909417
6469999 -4.805964
6479999 -4.725590
6489999 -4.587352
6499999 -4.524580
6509999 -4.228709
6519999 -4.110222
6529999 -3.988648
6539999 -4.317120
6549999 -4.211092
6559999 -4.045710
6569999 -4.102952
6579999 -4.137418
6589999 -4.022337
6599999 -4.113522
6609999 -3.607805
6619999 -3.600982
6629999 -3.852992
6639999 -4.176386
6649999 -4.295346
6659999 -4.321400
6669999 -4.286197
6679999 -4.189521
6689999 -4.344752
6699999 -4.371063
6709999 -5.346715
6719999 -4.637334
6729999 -4.664821
6739999 -4.630462
6749999 -4.628969
6759999 -4.422340
6769999 -4.474208
6779999 -4.515143
6789999 -4.532003
6799999 -4.551051
6809999 -4.745967
6819999 -4.005522
6829999 -4.356793
6839999 -4.416898
6849999 -4.207851
6859999 -4.077545
6869999 -4.210851
6879999 -4.199642
6889999 -4.130751
6899999 -4.158807
6909999 -5.257603
6919999 -4.951352
6929999 -4.646496
6939999 -4.686027
6949999 -4.581930
6959999 -4.677365
6969999 -4.527375
6979999 -4.363398
6989999 -4.388647
6999999 -4.362911
7009999 -3.633556
7019999 -4.559930
7029999 -4.827682
7039999 -4.673902
7049999 -4.540271
7059999 -4.370411
7069999 -4.327261
7079999 -4.394566
7089999 -4.372059
7099999 -4.268353
7109999 -4.705610
7119999 -4.308734
7129999 -4.181522
7139999 -4.289841
7149999 -4.075395
7159999 -3.927186
7169999 -3.972315
7179999 -3.836340
7189999 -3.824072
7199999 -3.847947
7209999 -3.453807
7219999 -4.041319
7229999 -3.879202
7239999 -3.814720
7249999 -3.924805
7259999 -3.881963
7269999 -3.967941
7279999 -4.089841
7289999 -4.196850
7299999 -4.165964
7309999 -4.295417
7319999 -4.418281
7329999 -4.174460
7339999 -3.938665
7349999 -4.340728
7359999 -4.399315
7369999 -4.338204
7379999 -4.364790
7389999 -4.346375
7399999 -4.357566
7409999 -4.976220
7419999 -3.826986
7429999 -3.838306
7439999 -4.056639
7449999 -4.141975
7459999 -3.926103
7469999 -3.985825
7479999 -3.946086
7489999 -3.916757
7499999 -3.895636
7509999 -3.159325
7519999 -3.098557
7529999 -3.469912
7539999 -3.443439
7549999 -3.560129
7559999 -3.598191
7569999 -3.804576
7579999 -3.985833
7589999 -4.194824
7599999 -4.207398
7609999 -4.146332
7619999 -4.699025
7629999 -4.544605
7639999 -4.258372
7649999 -4.330218
7659999 -4.237423
7669999 -4.192822
7679999 -4.259012
7689999 -4.170890
7699999 -4.217376
7709999 -4.492649
7719999 -4.614235
7729999 -4.140983
7739999 -4.420190
7749999 -4.154351
7759999 -3.945314
7769999 -3.982622
7779999 -3.908297
7789999 -3.835345
7799999 -3.932451
7809999 -3.742655
7819999 -4.034313
7829999 -4.247415
7839999 -4.241138
7849999 -4.156530
7859999 -4.163386
7869999 -4.276815
7879999 -4.411914
7889999 -4.409602
7899999 -4.307618
7909999 -3.883128
7919999 -4.038052
7929999 -3.753444
7939999 -3.506724
7949999 -3.438430
7959999 -3.422271
7969999 -3.452870
7979999 -3.513442
7989999 -3.553908
7999999 -3.545824
8009999 -4.357079
8019999 -3.454480
8029999 -3.617263
8039999 -4.106463
8049999 -3.952805
8059999 -3.963948
8069999 -4.091697
8079999 -4.109438
8089999 -4.079218
8099999 -4.159688
8109999 -3.529945
8119999 -3.334534
8129999 -3.260696
8139999 -3.200048
8149999 -3.133815
8159999 -3.201577
8169999 -3.222157
8179999 -3.211512
8189999 -3.311291
8199999 -3.316142
8209999 -4.368865
8219999 -3.880731
8229999 -3.831874
8239999 -3.872289
8249999 -3.857341
8259999 -3.942384
8269999 -3.820626
8279999 -3.914957
8289999 -3.844002
8299999 -3.826440
8309999 -4.190978
8319999 -3.545078
8329999 -3.694695
8339999 -3.577006
8349999 -3.724014
8359999 -3.636647
8369999 -3.570067
8379999 -3.516130
8389999 -3.425031
8399999 -3.473615
8409999 -4.157219
8419999 -3.778068
8429999 -3.693701
8439999 -3.523008
8449999 -3.390235
8459999 -3.575321
8469999 -3.525500
8479999 -3.530569
8489999 -3.615211
8499999 -3.566633
8509999 -4.151050
8519999 -3.979392
8529999 -3.951771
8539999 -3.847266
8549999 -3.907647
8559999 -3.809755
8569999 -3.672532
8579999 -3.677804
8589999 -3.705133
8599999 -3.660221
8609999 -3.466208
8619999 -3.652205
8629999 -3.572423
8639999 -3.926844
8649999 -3.840215
8659999 -3.759068
8669999 -3.823520
8679999 -3.900796
8689999 -3.800392
8699999 -3.796772
8709999 -3.582040
8719999 -3.453475
8729999 -3.674783
8739999 -3.658610
8749999 -3.688009
8759999 -3.772021
8769999 -3.699987
8779999 -3.666891
8789999 -3.759133
8799999 -3.787815
8809999 -3.499368
8819999 -3.691916
8829999 -3.682362
8839999 -3.503633
8849999 -3.491733
8859999 -3.455516
8869999 -3.405182
8879999 -3.379397
8889999 -3.351192
8899999 -3.342405
8909999 -3.208469
8919999 -3.388440
8929999 -3.462589
8939999 -3.637318
8949999 -3.697950
8959999 -3.728206
8969999 -3.880120
8979999 -3.916707
8989999 -3.870964
8999999 -3.999282
9009999 -4.284783
9019999 -4.106827
9029999 -4.065603
9039999 -3.975474
9049999 -3.948140
9059999 -3.849949
9069999 -3.848885
9079999 -3.760775
9089999 -3.770646
9099999 -3.870537
9109999 -3.650042
9119999 -3.657351
9129999 -3.897276
9139999 -3.740518
9149999 -3.705203
9159999 -3.706961
9169999 -3.696184
9179999 -3.736799
9189999 -3.807683
9199999 -3.764481
9209999 -2.438077
9219999 -3.244040
9229999 -3.419580
9239999 -3.327311
9249999 -3.457201
9259999 -3.641918
9269999 -3.752358
9279999 -3.840436
9289999 -3.759452
9299999 -3.760933
9309999 -4.035226
9319999 -3.760485
9329999 -3.825713
9339999 -3.883198
9349999 -3.862878
9359999 -3.833022
9369999 -3.883453
9379999 -3.821591
9389999 -3.978542
9399999 -4.076410
9409999 -3.292387
9419999 -3.421424
9429999 -3.422039
9439999 -3.481172
9449999 -3.431746
9459999 -3.513392
9469999 -3.463461
9479999 -3.499044
9489999 -3.531586
9499999 -3.510808
9509999 -4.131483
9519999 -4.358212
9529999 -3.840267
9539999 -3.817061
9549999 -3.974872
9559999 -3.949770
9569999 -3.805121
9579999 -3.736339
9589999 -3.779716
9599999 -3.766751
9609999 -4.748368
9619999 -4.521799
9629999 -4.051689
9639999 -3.972461
9649999 -3.797599
9659999 -3.667479
9669999 -3.893447
9679999 -3.890027
9689999 -3.914078
9699999 -3.928959
9709999 -3.374193
9719999 -3.361951
9729999 -3.357171
9739999 -3.333365
9749999 -3.388665
9759999 -3.576149
9769999 -3.520659
9779999 -3.420863
9789999 -3.419598
9799999 -3.468817
9809999 -2.907754
9819999 -3.746623
9829999 -3.982561
9839999 -4.348968
9849999 -4.199149
9859999 -4.124036
9869999 -4.014840
9879999 -3.927592
9889999 -3.775496
9899999 -3.777056
9909999 -3.803515
9919999 -3.460726
9929999 -3.390528
9939999 -3.223708
9949999 -3.301977
9959999 -3.204203
9969999 -3.279552
9979999 -3.193300
9989999 -3.214682
9999999 -3.328665


1x40:
0.015394 0.076898 0.424698 0.323399 0.028263 -0.021940 0.192740 -0.364389 -0.297083 -0.018168 -0.013868 0.319104 0.268491 0.209980 0.036156 0.032062 -0.285972 0.284877 0.125894 -0.014454 0.237027 -0.099299 0.343231 -0.041178 -0.585888 -0.073835 0.274516 0.035848 -0.335795 -0.568790 0.375168 -0.507404 -0.030470 0.417814 0.663728 -0.455555 0.216279 -0.582421 -0.034537 0.556612 


==> figures/puck_ol1.dat <==
9999 -59.218435
19999 -57.949140
29999 -57.615711
39999 -56.914281
49999 -57.955092
59999 -57.937866
69999 -58.181769
79999 -57.494120
89999 -57.672292
99999 -57.693164
109999 -58.158276
119999 -55.463805
129999 -55.207117
139999 -56.117584
149999 -55.411802
159999 -55.330743
169999 -55.357852
179999 -54.927972
189999 -55.041978
199999 -55.668477
209999 -51.676217
219999 -51.988827
229999 -51.069281
239999 -51.775662
249999 -51.069172
259999 -50.836434
269999 -49.782162
279999 -49.784450
289999 -49.784632
299999 -49.294731
309999 -55.006501
319999 -51.120097
329999 -50.686880
339999 -48.417303
349999 -48.526137
359999 -48.158316
369999 -46.843658
379999 -46.583281
389999 -46.455866
399999 -46.860680
409999 -52.222979
419999 -49.873655
429999 -49.357609
439999 -49.019753
449999 -49.969444
459999 -48.724716
469999 -49.269931
479999 -49.644373
489999 -49.414477
499999 -49.175009
509999 -54.524803
519999 -47.945446
529999 -46.098112
539999 -47.031609
549999 -48.006457
559999 -47.980746
569999 -47.106039
579999 -46.823683
589999 -46.148672
599999 -45.265584
609999 -43.915998
619999 -42.289810
629999 -42.242251
639999 -42.079749
649999 -44.228142
659999 -43.879150
669999 -43.618229
679999 -43.981213
689999 -43.368576
699999 -43.379024
709999 -43.793994
719999 -45.069250
729999 -43.224636
739999 -41.591393
749999 -40.834859
759999 -40.491685
769999 -40.387029
779999 -39.989116
789999 -40.547567
799999 -40.411218
809999 -40.388997
819999 -41.574196
829999 -40.914281
839999 -38.763094
849999 -38.132103
859999 -38.357656
869999 -37.669578
879999 -37.338530
889999 -37.384947
899999 -37.302315
909999 -39.792933
919999 -39.996589
929999 -37.121204
939999 -36.694859
949999 -36.318890
959999 -35.809958
969999 -35.357156
979999 -35.700939
989999 -34.999316
999999 -35.390237
1009999 -33.570743
1019999 -34.834794
1029999 -36.155185
1039999 -35.455462
1049999 -35.071725
1059999 -35.282551
1069999 -34.025445
1079999 -33.986758
1089999 -33.602303
1099999 -33.638580
1109999 -30.618570
1119999 -29.954036
1129999 -29.837392
1139999 -29.708360
1149999 -29.792122
1159999 -30.224990
1169999 -30.232341
1179999 -30.180871
1189999 -30.215269
1199999 -30.710057
1209999 -29.777477
1219999 -28.336897
1229999 -29.481475
1239999 -29.977511
1249999 -29.982193
1259999 -29.484262
1269999 -30.314909
1279999 -30.128595
1289999 -30.139737
1299999 -30.472210
1309999 -23.589658
1319999 -27.101463
1329999 -26.828280
1339999 -27.851029
1349999 -27.740276
1359999 -27.454134
1369999 -26.464341
1379999 -26.813217
1389999 -26.861032
1399999 -27.044799
1409999 -27.009890
1419999 -27.095297
1429999 -26.467229
1439999 -25.691363
1449999 -26.528364
1459999 -25.818734
1469999 -25.294332
1479999 -25.123893
1489999 -24.904650
1499999 -25.282207
1509999 -27.092332
1519999 -23.100850
1529999 -22.513962
1539999 -23.235944
1549999 -22.009932
1559999 -22.359235
1569999 -22.557446
1579999 -23.094182
1589999 -23.066422
1599999 -23.085367
1609999 -20.346914
1619999 -19.738927
1629999 -20.631896
1639999 -20.515527
1649999 -20.708991
1659999 -20.949446
1669999 -21.053068
1679999 -20.987695
1689999 -21.388603
1699999 -21.369195
1709999 -21.712123
1719999 -18.919231
1729999 -18.887798
1739999 -18.303653
1749999 -18.695160
1759999 -18.691848
1769999 -18.344004
1779999 -18.542102
1789999 -18.353193
1799999 -18.362450
1809999 -20.973141
1819999 -19.383083
1829999 -19.395896
1839999 -18.553011
1849999 -17.683096
1859999 -17.553942
1869999 -17.882504
1879999 -17.542103
1889999 -17.577174
1899999 -17.920055
1909999 -16.913166
1919999 -16.897215
1929999 -16.697785
1939999 -16.493468
1949999 -16.436525
1959999 -16.862762
1969999 -16.305208
1979999 -15.875706
1989999 -15.878862
1999999 -15.834070
2009999 -14.892830
2019999 -13.031729
2029999 -12.820727
2039999 -13.773224
2049999 -13.550698
2059999 -13.039437
2069999 -12.971022
2079999 -13.201278
2089999 -13.290122
2099999 -13.167756
2109999 -14.047616
2119999 -14.894557
2129999 -13.738258
2139999 -14.104647
2149999 -13.883830
2159999 -13.817057
2169999 -13.787156
2179999 -13.610398
2189999 -13.522166
2199999 -13.481890
2209999 -11.327161
2219999 -10.517551
2229999 -10.708046
2239999 -10.909945
2249999 -11.123591
2259999 -10.806915
2269999 -10.783425
2279999 -10.845667
2289999 -10.906097
2299999 -10.731900
2309999 -11.101151
2319999 -11.442397
2329999 -11.827588
2339999 -11.428307
2349999 -11.517568
2359999 -11.336386
2369999 -11.281484
2379999 -11.233354
2389999 -11.009182
2399999 -10.855899
2409999 -10.639286
2419999 -11.086386
2429999 -10.484328
2439999 -10.709021
2449999 -11.179460
2459999 -10.964012
2469999 -10.955150
2479999 -10.932173
2489999 -10.669253
2499999 -10.652388
2509999 -8.928279
2519999 -9.316345
2529999 -9.851830
2539999 -9.438629
2549999 -9.849586
2559999 -9.836651
2569999 -9.631456
2579999 -9.740267
2589999 -9.678119
2599999 -9.671605
2609999 -11.166640
2619999 -9.620472
2629999 -9.847372
2639999 -9.495694
2649999 -9.930072
2659999 -9.961311
2669999 -9.576081
2679999 -9.374939
2689999 -9.466092
2699999 -9.329940
2709999 -8.527109
2719999 -9.020274
2729999 -8.409898
2739999 -8.471013
2749999 -8.476460
2759999 -8.542197
2769999 -8.570148
2779999 -8.659901
2789999 -8.651787
2799999 -8.643886
2809999 -7.883739
2819999 -8.047794
2829999 -8.641674
2839999 -8.339163
2849999 -8.334713
2859999 -8.568038
2869999 -8.557592
2879999 -8.465093
2889999 -8.308446
2899999 -8.227632
2909999 -8.962880
2919999 -7.752948
2929999 -7.555445
2939999 -8.017659
2949999 -7.817086
2959999 -7.942150
2969999 -7.943656
2979999 -7.851212
2989999 -8.039998
2999999 -8.171730
3009999 -8.456582
3019999 -8.450513
3029999 -7.893835
3039999 -7.901548
3049999 -7.870150
3059999 -8.042714
3069999 -7.899889
3079999 -7.799932
3089999 -7.747977
3099999 -7.649104
3109999 -7.433792
3119999 -7.500353
3129999 -7.294124
3139999 -7.326749
3149999 -7.190743
3159999 -7.411625
3169999 -7.616445
3179999 -7.616434
3189999 -7.506053
3199999 -7.560491
3209999 -5.765738
3219999 -6.651019
3229999 -7.094144
3239999 -7.111694
3249999 -7.143578
3259999 -6.993475
3269999 -7.122893
3279999 -7.228197
3289999 -7.269698
3299999 -7.373322
3309999 -7.446857
3319999 -7.847454
3329999 -7.614341
3339999 -7.960913
3349999 -7.687320
3359999 -7.447975
3369999 -7.535114
3379999 -7.746438
3389999 -7.744031
3399999 -7.908673
3409999 -7.985353
3419999 -7.537524
3429999 -7.142729
3439999 -7.084241
3449999 -7.036552
3459999 -7.155382
3469999 -6.988093
3479999 -6.818843
3489999 -6.885129
3499999 -6.943062
3509999 -5.596213
3519999 -5.704977
3529999 -6.172183
3539999 -6.187188
3549999 -6.096864
3559999 -6.124915
3569999 -6.166196
3579999 -6.368204
3589999 -6.517027
3599999 -6.606164
3609999 -5.611509
3619999 -5.740466
3629999 -5.594452
3639999 -5.778972
3649999 -5.941305
3659999 -6.204909
3669999 -6.345389
3679999 -6.579196
3689999 -6.593574
3699999 -6.562010
3709999 -7.145289
3719999 -6.889263
3729999 -6.883200
3739999 -6.895121
3749999 -7.105463
3759999 -6.976735
3769999 -6.742916
3779999 -6.641389
3789999 -6.676244
3799999 -6.664601
3809999 -5.882880
3819999 -6.681636
3829999 -6.603095
3839999 -6.412401
3849999 -6.309866
3859999 -6.032078
3869999 -6.337257
3879999 -6.414973
3889999 -6.331677
3899999 -6.266933
3909999 -5.551802
3919999 -5.697169
3929999 -6.169777
3939999 -6.237509
3949999 -6.918257
3959999 -6.660145
3969999 -6.625071
3979999 -6.867448
3989999 -6.842110
3999999 -6.803551
4009999 -7.728491
4019999 -6.242392
4029999 -6.308740
4039999 -6.105129
4049999 -5.888432
4059999 -5.797754
4069999 -5.789800
4079999 -5.822195
4089999 -5.847413
4099999 -5.955955
4109999 -6.045067
4119999 -5.967892
4129999 -5.878066
4139999 -5.616929
4149999 -5.576741
4159999 -5.815439
4169999 -5.988401
4179999 -5.988245
4189999 -6.198413
4199999 -6.114336
4209999 -5.845003
4219999 -6.111039
4229999 -6.250275
4239999 -5.693461
4249999 -5.852864
4259999 -5.907632
4269999 -5.943881
4279999 -5.772752
4289999 -5.804785
4299999 -5.760414
4309999 -5.448243
4319999 -5.777232
4329999 -5.612588
4339999 -5.821049
4349999 -6.107820
4359999 -5.966660
4369999 -6.088569
4379999 -5.918982
4389999 -6.207988
4399999 -6.143139
4409999 -4.270070
4419999 -5.071156
4429999 -5.293173
4439999 -5.107927
4449999 -5.179274
4459999 -5.355111
4469999 -5.407910
4479999 -5.624852
4489999 -5.883042
4499999 -5.920664
4509999 -5.838539
4519999 -5.227796
4529999 -6.065366
4539999 -5.927491
4549999 -5.952147
4559999 -5.929167
4569999 -5.799971
4579999 -5.832286
4589999 -5.879694
4599999 -5.862360
4609999 -4.930542
4619999 -4.999513
4629999 -4.690684
4639999 -4.750222
4649999 -4.938404
4659999 -5.047783
4669999 -5.073101
4679999 -5.096103
4689999 -5.125944
4699999 -5.128144
4709999 -5.060211
4719999 -5.322119
4729999 -5.832440
4739999 -6.066677
4749999 -5.835298
4759999 -6.035424
4769999 -5.852890
4779999 -5.648373
4789999 -5.640359
4799999 -5.602397
4809999 -5.463200
4819999 -5.511264
4829999 -5.544008
4839999 -5.497360
4849999 -5.471881
4859999 -5.157549
4869999 -5.153914
4879999 -5.153312
4889999 -5.208573
4899999 -5.338547
4909999 -7.404849
4919999 -5.734048
4929999 -6.282741
4939999 -6.428378
4949999 -6.284157
4959999 -6.119809
4969999 -6.078937
4979999 -5.980404
4989999 -5.829393
4999999 -5.716659
5009999 -5.963216
5019999 -6.008981
5029999 -6.262970
5039999 -6.198866
5049999 -6.043011
5059999 -6.136710
5069999 -5.838345
5079999 -5.758469
5089999 -5.740236
5099999 -5.679697
5109999 -6.604392
5119999 -6.506727
5129999 -5.664310
5139999 -6.167158
5149999 -5.989074
5159999 -5.909604
5169999 -5.830746
5179999 -5.750897
5189999 -5.571908
5199999 -5.455939
5209999 -6.492907
5219999 -5.388659
5229999 -5.365018
5239999 -5.612925
5249999 -5.597986
5259999 -5.451419
5269999 -5.489198
5279999 -5.356711
5289999 -5.259695
5299999 -5.244498
5309999 -4.233779
5319999 -4.545028
5329999 -4.904252
5339999 -4.952687
5349999 -4.790555
5359999 -5.122016
5369999 -5.147210
5379999 -5.061547
5389999 -5.162342
5399999 -5.061541
5409999 -4.092056
5419999 -4.704665
5429999 -4.657340
5439999 -4.627794
5449999 -4.814357
5459999 -4.889492
5469999 -4.984399
5479999 -5.147774
5489999 -5.155498
5499999 -5.098986
5509999 -5.436876
5519999 -5.336873
5529999 -4.799711
5539999 -5.180105
5549999 -5.152573
5559999 -5.055158
5569999 -5.074837
5579999 -4.940021
5589999 -4.892524
5599999 -4.806574
5609999 -4.137966
5619999 -4.402361
5629999 -4.722532
5639999 -4.789005
5649999 -4.864425
5659999 -4.899692
5669999 -5.042490
5679999 -4.904445
5689999 -4.912398
5699999 -4.940017
5709999 -5.060664
5719999 -5.163080
5729999 -5.276768
5739999 -5.433585
5749999 -5.509060
5759999 -5.467744
5769999 -5.326513
5779999 -5.256966
5789999 -5.233333
5799999 -5.307052
5809999 -5.796848
5819999 -6.071329
5829999 -5.973304
5839999 -5.858845
5849999 -6.190838
5859999 -5.840565
5869999 -5.686522
5879999 -5.585509
5889999 -5.393065
5899999 -5.490425
5909999 -4.629125
5919999 -5.125194
5929999 -5.673179
5939999 -5.447876
5949999 -5.454643
5959999 -5.428441
5969999 -5.534278
5979999 -5.391970
5989999 -5.236327
5999999 -5.215600
6009999 -5.764226
6019999 -5.503268
6029999 -5.570992
6039999 -5.720590
6049999 -5.460915
6059999 -5.475223
6069999 -5.486407
6079999 -5.410638
6089999 -5.377891
6099999 -5.498587
6109999 -5.833625
6119999 -6.419302
6129999 -6.093496
6139999 -6.011909
6149999 -6.091367
6159999 -6.017495
6169999 -5.766224
6179999 -5.831097
6189999 -5.744707
6199999 -5.878460
6209999 -6.399973
6219999 -5.731410
6229999 -5.392729
6239999 -5.213784
6249999 -5.108986
6259999 -5.067259
6269999 -5.245932
6279999 -5.248254
6289999 -5.203019
6299999 -5.230117
6309999 -4.867117
6319999 -4.691589
6329999 -4.656706
6339999 -4.916049
6349999 -4.819345
6359999 -4.899062
6369999 -5.085397
6379999 -4.884600
6389999 -4.880311
6399999 -4.931064
6409999 -5.589284
6419999 -5.592347
6429999 -5.241615
6439999 -5.249048
6449999 -5.235979
6459999 -5.008113
6469999 -5.134140
6479999 -5.170195
6489999 -4.982007
6499999 -4.925696
6509999 -6.249872
6519999 -5.153841
6529999 -4.953179
6539999 -4.932833
6549999 -4.640170
6559999 -4.883122
6569999 -4.914740
6579999 -4.883579
6589999 -4.880187
6599999 -4.784746
6609999 -5.283330
6619999 -5.551298
6629999 -5.334124
6639999 -5.219169
6649999 -4.910399
6659999 -4.900896
6669999 -4.762344
6679999 -4.942952
6689999 -5.096333
6699999 -5.063743
6709999 -3.636810
6719999 -3.839936
6729999 -3.865901
6739999 -4.120862
6749999 -4.233235
6759999 -4.227027
6769999 -4.255537
6779999 -4.194489
6789999 -4.125248
6799999 -4.147193
6809999 -4.097235
6819999 -4.587278
6829999 -4.556109
6839999 -4.458543
6849999 -4.434117
6859999 -4.584368
6869999 -4.880484
6879999 -4.791464
6889999 -4.772405
6899999 -4.895986
6909999 -3.789154
6919999 -4.512952
6929999 -4.735515
6939999 -4.632294
6949999 -4.683651
6959999 -4.754146
6969999 -4.686460
6979999 -4.649973
6989999 -4.942626
6999999 -4.925504
7009999 -3.985106
7019999 -4.411029
7029999 -4.593968
7039999 -4.611153
7049999 -4.617248
7059999 -4.730090
7069999 -4.539647
7079999 -4.494178
7089999 -4.532301
7099999 -4.459132
7109999 -4.443288
7119999 -5.011660
7129999 -4.715731
7139999 -4.927989
7149999 -4.657516
7159999 -4.532522
7169999 -4.440393
7179999 -4.398580
7189999 -4.495429
7199999 -4.599802
7209999 -3.515095
7219999 -4.268639
7229999 -5.001440
7239999 -4.622318
7249999 -4.673021
7259999 -4.740963
7269999 -4.871113
7279999 -4.951026
7289999 -5.139905
7299999 -5.124551
7309999 -5.165962
7319999 -4.982841
7329999 -4.903779
7339999 -4.619434
7349999 -4.905360
7359999 -4.792121
7369999 -4.796151
7379999 -4.804560
7389999 -4.640681
7399999 -4.577659
7409999 -3.755990
7419999 -4.186463
7429999 -4.182123
7439999 -4.537635
7449999 -4.417441
7459999 -4.326342
7469999 -4.410788
7479999 -4.346785
7489999 -4.434489
7499999 -4.495642
7509999 -4.318920
7519999 -3.797870
7529999 -4.526487
7539999 -4.712224
7549999 -4.496431
7559999 -4.432121
7569999 -4.423387
7579999 -4.385797
7589999 -4.442838
7599999 -4.463398
7609999 -4.005947
7619999 -4.546657
7629999 -4.487728
7639999 -4.574295
7649999 -4.549208
7659999 -4.442720
7669999 -4.346244
7679999 -4.429743
7689999 -4.389950
7699999 -4.363613
7709999 -4.035539
7719999 -3.900443
7729999 -4.151773
7739999 -4.106220
7749999 -3.993923
7759999 -4.090530
7769999 -4.260636
7779999 -4.398997
7789999 -4.483155
7799999 -4.492989
7809999 -4.198907
7819999 -4.765390
7829999 -5.010479
7839999 -4.497917
7849999 -4.356487
7859999 -4.651546
7869999 -4.737817
7879999 -4.601482
7889999 -4.577598
7899999 -4.452008
7909999 -2.991372
7919999 -3.494059
7929999 -3.777533
7939999 -3.793952
7949999 -4.124197
7959999 -4.069698
7969999 -4.062278
7979999 -4.181781
7989999 -4.139760
7999999 -4.268673
8009999 -6.262895
8019999 -6.116114
8029999 -5.586325
8039999 -5.814591
8049999 -5.590333
8059999 -5.322432
8069999 -5.317553
8079999 -5.159882
8089999 -5.042709
8099999 -5.067868
8109999 -5.671378
8119999 -5.272809
8129999 -5.444469
8139999 -5.305326
8149999 -5.356107
8159999 -5.180398
8169999 -4.927207
8179999 -4.785279
8189999 -4.751602
8199999 -4.657021
8209999 -4.356741
8219999 -4.326639
8229999 -4.001161
8239999 -3.921101
8249999 -3.857127
8259999 -3.968974
8269999 -3.928439
8279999 -4.079293
8289999 -4.016904
8299999 -3.927927
8309999 -5.039619
8319999 -4.829762
8329999 -4.679140
8339999 -4.979802
8349999 -5.671772
8359999 -5.674209
8369999 -5.707023
8379999 -5.551821
8389999 -5.554983
8399999 -5.514441
8409999 -5.269657
8419999 -4.955784
8429999 -4.744147
8439999 -4.926565
8449999 -4.723055
8459999 -5.052242
8469999 -4.878269
8479999 -4.737147
8489999 -4.732923
8499999 -4.731684
8509999 -3.704065
8519999 -4.832335
8529999 -4.473149
8539999 -4.614788
8549999 -4.534276
8559999 -4.442173
8569999 -4.287322
8579999 -4.369267
8589999 -4.299222
8599999 -4.339642
8609999 -4.942084
8619999 -4.085106
8629999 -3.926369
8639999 -4.003174
8649999 -4.101074
8659999 -4.035468
8669999 -4.050848
8679999 -4.025037
8689999 -4.055947
8699999 -4.075055
8709999 -3.559252
8719999 -4.926922
8729999 -4.722901
8739999 -4.547898
8749999 -4.781849
8759999 -5.088409
8769999 -4.991389
8779999 -5.034508
8789999 -5.080858
8799999 -5.080571
8809999 -4.681049
8819999 -3.856604
8829999 -4.066226
8839999 -4.204634
8849999 -4.210154
8859999 -4.193021
8869999 -4.068958
8879999 -4.160252
8889999 -4.162255
8899999 -4.234167
8909999 -3.739345
8919999 -3.647506
8929999 -3.632103
8939999 -4.103296
8949999 -4.191140
8959999 -4.111874
8969999 -4.014134
8979999 -4.079798
8989999 -4.174297
8999999 -4.289470
9009999 -5.177713
9019999 -5.040340
9029999 -4.588803
9039999 -4.832607
9049999 -4.767145
9059999 -4.607809
9069999 -4.493132
9079999 -4.338708
9089999 -4.493155
9099999 -4.429823
9109999 -4.546266
9119999 -4.137179
9129999 -4.863152
9139999 -4.988252
9149999 -4.734573
9159999 -4.749239
9169999 -4.663772
9179999 -4.549654
9189999 -4.468273
9199999 -4.397926
9209999 -3.950878
9219999 -4.052046
9229999 -4.067476
9239999 -3.932543
9249999 -3.889809
9259999 -4.046769
9269999 -3.948801
9279999 -3.983611
9289999 -3.967791
9299999 -3.919509
9309999 -4.426398
9319999 -4.328058
9329999 -4.268400
9339999 -4.245883
9349999 -4.277698
9359999 -4.269613
9369999 -4.305849
9379999 -4.326715
9389999 -4.318497
9399999 -4.326163
9409999 -3.228404
9419999 -3.283276
9429999 -3.737725
9439999 -3.610317
9449999 -3.598183
9459999 -4.215015
9469999 -4.427314
9479999 -4.427830
9489999 -4.488004
9499999 -4.584489
9509999 -7.194078
9519999 -6.473992
9529999 -5.667934
9539999 -5.110636
9549999 -5.040794
9559999 -4.808187
9569999 -4.860060
9579999 -4.793677
9589999 -4.826367
9599999 -4.759852
9609999 -4.185848
9619999 -3.914932
9629999 -3.859042
9639999 -4.404465
9649999 -4.409991
9659999 -4.408401
9669999 -4.489513
9679999 -4.676049
9689999 -4.811175
9699999 -4.690653
9709999 -4.078287
9719999 -4.201255
9729999 -4.086335
9739999 -4.520897
9749999 -4.280092
9759999 -4.200757
9769999 -4.280672
9779999 -4.415385
9789999 -4.569749
9799999 -4.550313
9809999 -4.708296
9819999 -4.267309
9829999 -4.101013
9839999 -4.338106
9849999 -4.368658
9859999 -4.418545
9869999 -4.574107
9879999 -4.501005
9889999 -4.423347
9899999 -4.359411
9909999 -4.989708
9919999 -4.704566
9929999 -4.518233
9939999 -4.235120
9949999 -4.146953
9959999 -4.140888
9969999 -4.331390
9979999 -4.683627
9989999 -4.791157
9999999 -4.840231


1x40:
-0.007623 -0.300830 0.322321 0.167186 0.055423 -0.018375 -0.156713 0.422609 0.357002 -0.014528 0.129491 -0.065578 0.026412 -0.093681 0.030709 -0.015206 0.183910 0.477945 0.330395 0.051137 -0.098683 0.030000 -0.307818 0.295681 -0.572381 -0.325541 -0.219014 -0.325093 0.034732 -0.432800 0.513174 0.548648 0.169328 0.387182 0.586223 -0.032969 -0.322296 0.384333 -0.604996 0.474163 


==> figures/puck_ol2.dat <==
9999 -57.386048
19999 -59.899706
29999 -60.040444
39999 -60.893582
49999 -60.055326
59999 -60.249054
69999 -59.386440
79999 -59.934205
89999 -60.107348
99999 -59.880590
109999 -65.463829
119999 -62.248402
129999 -62.139897
139999 -60.862404
149999 -58.966352
159999 -58.686990
169999 -58.664894
179999 -58.137434
189999 -57.856272
199999 -58.096679
209999 -60.298123
219999 -58.480383
229999 -58.125873
239999 -57.648551
249999 -57.307564
259999 -56.545612
269999 -56.643933
279999 -56.481951
289999 -56.663052
299999 -56.747576
309999 -54.951300
319999 -56.275810
329999 -55.813326
339999 -55.528736
349999 -55.093859
359999 -54.923794
369999 -54.110812
379999 -53.748297
389999 -53.551449
399999 -53.468012
409999 -50.275760
419999 -52.161937
429999 -53.520792
439999 -53.489652
449999 -53.901570
459999 -53.761659
469999 -52.741675
479999 -52.209946
489999 -51.779089
499999 -51.355053
509999 -51.412665
519999 -48.955317
529999 -49.559922
539999 -49.191912
549999 -49.601411
559999 -47.665880
569999 -47.556788
579999 -47.881287
589999 -47.249092
599999 -46.975762
609999 -49.017923
619999 -46.790603
629999 -44.041224
639999 -45.366953
649999 -44.791204
659999 -45.081347
669999 -45.127942
679999 -44.730073
689999 -44.611875
699999 -44.495299
709999 -49.577608
719999 -43.017075
729999 -44.062127
739999 -43.751009
749999 -44.491516
759999 -45.081328
769999 -44.765978
779999 -44.541322
789999 -44.268372
799999 -44.575802
809999 -38.087205
819999 -40.145713
829999 -36.781334
839999 -36.053682
849999 -35.321685
859999 -34.027302
869999 -33.786007
879999 -33.079150
889999 -33.028595
899999 -33.321038
909999 -31.031643
919999 -31.108055
929999 -30.727029
939999 -28.820566
949999 -28.179946
959999 -28.483730
969999 -29.652994
979999 -30.017383
989999 -30.270143
999999 -30.957387
1009999 -30.840465
1019999 -29.968906
1029999 -31.767275
1039999 -29.665867
1049999 -30.685916
1059999 -30.570563
1069999 -30.241188
1079999 -30.652049
1089999 -30.558067
1099999 -30.400402
1109999 -39.836668
1119999 -39.980045
1129999 -39.008167
1139999 -34.712977
1149999 -31.648929
1159999 -30.531071
1169999 -29.634908
1179999 -29.263311
1189999 -28.051094
1199999 -27.148194
1209999 -29.910837
1219999 -29.045184
1229999 -26.880087
1239999 -25.660453
1249999 -24.954556
1259999 -24.625656
1269999 -24.410471
1279999 -24.070380
1289999 -23.445382
1299999 -23.170448
1309999 -17.667907
1319999 -16.137379
1329999 -16.766843
1339999 -17.421512
1349999 -18.041736
1359999 -18.594233
1369999 -18.296077
1379999 -18.673449
1389999 -18.486902
1399999 -18.468556
1409999 -24.849444
1419999 -23.047534
1429999 -22.107315
1439999 -22.145740
1449999 -21.930496
1459999 -21.540583
1469999 -20.941088
1479999 -20.232905
1489999 -20.151386
1499999 -20.072072
1509999 -19.147047
1519999 -16.729854
1529999 -16.600299
1539999 -16.793172
1549999 -16.028537
1559999 -16.252179
1569999 -16.483363
1579999 -16.371317
1589999 -16.249550
1599999 -16.253044
1609999 -16.259432
1619999 -15.640863
1629999 -16.350671
1639999 -15.628468
1649999 -15.513105
1659999 -15.522284
1669999 -15.196931
1679999 -15.109345
1689999 -15.245057
1699999 -15.370020
1709999 -14.399169
1719999 -13.976874
1729999 -13.744848
1739999 -13.517302
1749999 -14.757595
1759999 -15.163942
1769999 -14.754157
1779999 -14.505714
1789999 -14.494495
1799999 -14.371657
1809999 -14.501254
1819999 -16.046981
1829999 -15.341532
1839999 -14.705378
1849999 -14.017520
1859999 -13.714027
1869999 -13.452767
1879999 -13.596196
1889999 -13.616902
1899999 -13.545383
1909999 -11.754287
1919999 -12.537281
1929999 -11.877905
1939999 -12.589977
1949999 -12.698730
1959999 -13.232896
1969999 -13.129442
1979999 -13.232006
1989999 -13.594344
1999999 -13.738098
2009999 -11.455366
2019999 -13.981611
2029999 -14.323940
2039999 -14.009649
2049999 -14.208405
2059999 -13.941191
2069999 -13.952249
2079999 -13.993618
2089999 -13.982665
2099999 -13.983282
2109999 -14.957198
2119999 -14.537852
2129999 -12.941970
2139999 -12.879352
2149999 -12.718371
2159999 -12.640453
2169999 -12.673224
2179999 -12.682718
2189999 -12.805166
2199999 -12.854220
2209999 -11.032521
2219999 -11.347087
2229999 -12.418591
2239999 -12.248635
2249999 -12.131756
2259999 -12.138019
2269999 -12.221973
2279999 -12.360604
2289999 -12.400302
2299999 -12.496770
2309999 -11.812080
2319999 -12.855590
2329999 -12.858750
2339999 -12.865383
2349999 -12.547208
2359999 -12.053493
2369999 -11.782321
2379999 -11.851867
2389999 -11.496719
2399999 -11.243854
2409999 -8.290997
2419999 -9.359417
2429999 -9.614245
2439999 -9.831302
2449999 -9.849770
2459999 -10.476631
2469999 -10.880763
2479999 -10.883435
2489999 -10.770291
2499999 -10.994867
2509999 -9.575259
2519999 -11.010580
2529999 -11.037939
2539999 -11.057582
2549999 -10.775278
2559999 -10.904499
2569999 -10.763155
2579999 -10.792382
2589999 -10.908902
2599999 -11.003380
2609999 -11.917845
2619999 -11.488023
2629999 -10.610925
2639999 -10.058889
2649999 -10.324447
2659999 -10.095006
2669999 -10.025032
2679999 -10.166319
2689999 -10.102082
2699999 -10.081136
2709999 -11.034197
2719999 -11.767446
2729999 -10.932968
2739999 -11.241817
2749999 -10.951575
2759999 -10.548225
2769999 -10.517759
2779999 -10.485421
2789999 -10.367267
2799999 -10.414259
2809999 -9.079983
2819999 -9.239405
2829999 -10.095407
2839999 -10.243736
2849999 -10.205727
2859999 -10.025467
2869999 -9.808829
2879999 -9.837594
2889999 -9.710541
2899999 -9.789982
2909999 -8.465802
2919999 -8.902762
2929999 -8.951842
2939999 -9.027015
2949999 -9.046554
2959999 -8.895886
2969999 -8.878553
2979999 -8.961545
2989999 -9.275335
2999999 -9.336202
3009999 -6.701868
3019999 -7.939692
3029999 -8.605496
3039999 -8.500218
3049999 -8.968837
3059999 -9.160293
3069999 -9.069826
3079999 -9.125882
3089999 -9.133459
3099999 -9.008784
3109999 -9.499487
3119999 -9.211712
3129999 -8.954585
3139999 -9.290019
3149999 -8.769654
3159999 -8.415231
3169999 -8.245666
3179999 -8.267901
3189999 -8.227058
3199999 -8.261515
3209999 -8.762236
3219999 -7.483823
3229999 -8.653263
3239999 -8.989297
3249999 -8.630829
3259999 -8.471848
3269999 -8.475310
3279999 -8.352480
3289999 -8.210828
3299999 -8.261587
3309999 -7.965346
3319999 -7.820497
3329999 -7.944990
3339999 -7.745340
3349999 -7.963554
3359999 -8.207080
3369999 -8.164886
3379999 -8.092267
3389999 -8.029027
3399999 -7.944133
3409999 -10.397744
3419999 -8.318176
3429999 -7.743551
3439999 -7.649234
3449999 -7.603473
3459999 -7.783972
3469999 -7.613297
3479999 -7.546520
3489999 -7.486853
3499999 -7.544389
3509999 -7.229789
3519999 -7.673010
3529999 -7.982555
3539999 -7.758559
3549999 -7.638090
3559999 -7.692085
3569999 -7.444628
3579999 -7.396061
3589999 -7.352782
3599999 -7.434710
3609999 -10.201664
3619999 -8.714023
3629999 -8.034290
3639999 -7.556692
3649999 -7.614667
3659999 -7.502705
3669999 -7.456934
3679999 -7.332939
3689999 -7.323573
3699999 -7.350063
3709999 -8.071900
3719999 -6.928737
3729999 -6.932452
3739999 -6.892797
3749999 -6.839277
3759999 -7.167324
3769999 -7.222315
3779999 -7.408218
3789999 -7.323145
3799999 -7.342609
3809999 -6.930305
3819999 -6.980355
3829999 -6.901933
3839999 -6.624835
3849999 -7.032829
3859999 -7.374317
3869999 -7.430750
3879999 -7.610445
3889999 -7.679187
3899999 -7.627934
3909999 -6.570120
3919999 -6.962855
3929999 -6.467733
3939999 -6.435742
3949999 -6.798864
3959999 -6.720750
3969999 -6.953541
3979999 -6.934728
3989999 -7.021614
3999999 -7.016335
4009999 -7.211353
4019999 -6.168133
4029999 -5.941978
4039999 -6.396621
4049999 -6.504041
4059999 -6.857097
4069999 -6.736854
4079999 -6.835737
4089999 -6.856992
4099999 -6.920728
4109999 -5.305143
4119999 -5.556907
4129999 -5.886966
4139999 -5.896818
4149999 -6.287002
4159999 -6.729380
4169999 -6.917007
4179999 -6.798472
4189999 -6.879254
4199999 -6.761465
4209999 -6.804867
4219999 -7.358746
4229999 -7.891086
4239999 -7.472230
4249999 -7.717459
4259999 -7.201749
4269999 -7.004986
4279999 -6.878411
4289999 -6.860461
4299999 -6.703521
4309999 -7.391816
4319999 -6.843065
4329999 -6.818280
4339999 -6.621303
4349999 -6.299178
4359999 -6.176850
4369999 -6.274230
4379999 -6.282103
4389999 -6.223321
4399999 -6.269227
4409999 -8.147349
4419999 -7.148845
4429999 -7.121375
4439999 -7.383801
4449999 -7.471827
4459999 -7.111052
4469999 -6.998220
4479999 -6.942142
4489999 -7.029220
4499999 -6.944919
4509999 -7.209968
4519999 -7.907584
4529999 -7.546324
4539999 -7.445614
4549999 -7.483689
4559999 -7.416702
4569999 -7.373003
4579999 -7.444850
4589999 -7.390123
4599999 -7.168595
4609999 -6.685805
4619999 -5.921717
4629999 -5.684020
4639999 -6.242508
4649999 -6.114047
4659999 -6.216543
4669999 -6.246696
4679999 -6.280838
4689999 -6.339870
4699999 -6.340100
4709999 -5.859744
4719999 -6.418526
4729999 -6.005891
4739999 -6.043195
4749999 -5.763682
4759999 -5.979968
4769999 -5.879127
4779999 -6.171184
4789999 -6.181719
4799999 -6.148938
4809999 -6.279490
4819999 -6.695099
4829999 -6.012727
4839999 -6.208414
4849999 -6.575127
4859999 -6.512987
4869999 -6.358744
4879999 -6.391674
4889999 -6.398083
4899999 -6.453167
4909999 -5.528688
4919999 -5.519259
4929999 -5.540100
4939999 -6.005182
4949999 -6.246889
4959999 -6.082630
4969999 -6.023206
4979999 -6.106520
4989999 -6.138017
4999999 -6.075337
5009999 -6.640209
5019999 -6.602517
5029999 -6.493983
5039999 -6.294173
5049999 -6.017272
5059999 -6.122450
5069999 -6.230660
5079999 -5.999107
5089999 -6.147020
5099999 -6.211742
5109999 -8.202983
5119999 -8.093446
5129999 -8.196885
5139999 -7.806544
5149999 -7.520566
5159999 -7.382402
5169999 -7.314719
5179999 -7.171664
5189999 -6.936769
5199999 -6.854420
5209999 -6.344221
5219999 -5.937741
5229999 -5.870221
5239999 -6.022414
5249999 -5.998074
5259999 -5.791661
5269999 -5.842324
5279999 -6.107648
5289999 -6.190578
5299999 -6.176437
5309999 -6.426398
5319999 -6.306388
5329999 -5.945740
5339999 -6.140593
5349999 -5.916982
5359999 -5.830159
5369999 -5.867058
5379999 -5.737083
5389999 -5.795860
5399999 -5.766155
5409999 -5.515612
5419999 -5.881163
5429999 -6.618258
5439999 -6.430603
5449999 -6.429115
5459999 -6.399831
5469999 -6.192837
5479999 -6.179023
5489999 -6.119664
5499999 -6.133369
5509999 -5.543063
5519999 -5.675211
5529999 -5.413876
5539999 -6.117122
5549999 -6.165426
5559999 -6.365737
5569999 -6.500226
5579999 -6.282975
5589999 -6.226198
5599999 -6.204993
5609999 -4.473955
5619999 -5.354247
5629999 -5.348770
5639999 -5.846847
5649999 -5.587159
5659999 -5.622621
5669999 -5.533801
5679999 -5.773888
5689999 -5.797823
5699999 -5.742038
5709999 -5.465013
5719999 -5.820981
5729999 -6.189050
5739999 -6.034355
5749999 -6.156372
5759999 -6.107870
5769999 -5.980597
5779999 -5.953073
5789999 -5.888906
5799999 -5.827571
5809999 -4.990580
5819999 -4.928309
5829999 -5.229446
5839999 -5.078483
5849999 -5.330639
5859999 -5.289352
5869999 -5.236488
5879999 -5.216844
5889999 -5.150920
5899999 -5.164496
5909999 -5.309609
5919999 -5.621554
5929999 -5.695757
5939999 -6.035898
5949999 -5.819726
5959999 -5.947049
5969999 -5.918706
5979999 -5.775487
5989999 -5.662183
5999999 -5.665037
6009999 -6.632609
6019999 -5.870845
6029999 -5.958879
6039999 -5.727082
6049999 -5.568265
6059999 -5.730148
6069999 -5.571578
6079999 -5.543940
6089999 -5.703529
6099999 -5.593238
6109999 -6.715468
6119999 -6.399776
6129999 -5.676197
6139999 -5.573311
6149999 -6.175000
6159999 -6.056197
6169999 -6.018077
6179999 -5.950635
6189999 -5.931561
6199999 -5.848006
6209999 -7.822164
6219999 -6.547531
6229999 -6.555384
6239999 -6.365772
6249999 -6.138155
6259999 -6.060958
6269999 -5.992619
6279999 -5.790644
6289999 -5.632352
6299999 -5.743488
6309999 -5.422739
6319999 -4.981028
6329999 -5.447455
6339999 -5.115339
6349999 -5.108639
6359999 -5.510174
6369999 -5.388356
6379999 -5.354119
6389999 -5.384334
6399999 -5.427684
6409999 -5.121637
6419999 -5.610099
6429999 -5.287274
6439999 -5.511251
6449999 -5.560963
6459999 -5.254113
6469999 -5.533676
6479999 -5.742078
6489999 -5.845795
6499999 -5.870937
6509999 -6.278342
6519999 -8.062657
6529999 -7.309168
6539999 -7.525296
6549999 -6.932004
6559999 -6.753635
6569999 -6.673843
6579999 -6.441057
6589999 -6.354797
6599999 -6.243227
6609999 -3.274998
6619999 -4.302935
6629999 -5.140918
6639999 -4.859411
6649999 -5.165634
6659999 -5.218533
6669999 -5.119367
6679999 -5.001687
6689999 -5.044373
6699999 -5.003392
6709999 -4.662463
6719999 -5.383173
6729999 -5.432185
6739999 -5.912337
6749999 -6.005519
6759999 -5.899287
6769999 -5.840886
6779999 -5.866215
6789999 -5.711731
6799999 -5.608799
6809999 -6.051126
6819999 -6.214025
6829999 -5.968773
6839999 -5.969033
6849999 -5.736766
6859999 -5.465792
6869999 -5.556199
6879999 -5.485761
6889999 -5.548209
6899999 -5.496257
6909999 -4.531722
6919999 -5.302934
6929999 -4.845105
6939999 -4.874790
6949999 -4.921850
6959999 -4.878096
6969999 -4.826418
6979999 -4.972345
6989999 -4.993571
6999999 -4.971990
7009999 -5.217295
7019999 -5.587163
7029999 -5.008429
7039999 -4.695847
7049999 -4.890152
7059999 -4.906835
7069999 -5.000649
7079999 -5.060527
7089999 -4.938308
7099999 -4.960390
7109999 -4.682172
7119999 -4.641931
7129999 -4.543897
7139999 -4.458216
7149999 -4.441467
7159999 -4.566904
7169999 -4.609747
7179999 -4.549589
7189999 -4.635324
7199999 -4.742592
7209999 -4.739708
7219999 -4.236900
7229999 -4.356180
7239999 -4.433295
7249999 -4.307068
7259999 -4.321586
7269999 -4.280624
7279999 -4.460930
7289999 -4.506308
7299999 -4.550435
7309999 -4.526582
7319999 -5.046192
7329999 -5.418840
7339999 -5.544882
7349999 -5.555350
7359999 -5.622518
7369999 -5.469871
7379999 -5.399700
7389999 -5.309956
7399999 -5.134024
7409999 -4.204704
7419999 -4.442905
7429999 -5.030566
7439999 -5.128957
7449999 -5.131057
7459999 -5.109975
7469999 -5.209570
7479999 -5.272500
7489999 -5.199091
7499999 -5.118493
7509999 -4.126328
7519999 -4.599440
7529999 -4.575552
7539999 -4.480854
7549999 -4.603127
7559999 -4.695265
7569999 -4.679308
7579999 -4.607579
7589999 -4.724505
7599999 -4.731340
7609999 -5.457727
7619999 -5.646948
7629999 -5.151694
7639999 -4.927418
7649999 -4.959936
7659999 -4.780128
7669999 -4.806854
7679999 -4.974151
7689999 -5.136972
7699999 -5.116052
7709999 -5.729673
7719999 -4.959717
7729999 -4.806680
7739999 -4.964238
7749999 -4.995926
7759999 -4.848508
7769999 -5.000594
7779999 -4.878493
7789999 -4.925477
7799999 -4.790936
7809999 -3.819813
7819999 -4.467385
7829999 -4.518051
7839999 -4.679546
7849999 -4.732388
7859999 -4.777087
7869999 -4.666685
7879999 -4.786179
7889999 -4.731472
7899999 -4.660061
7909999 -3.578890
7919999 -4.578884
7929999 -4.029950
7939999 -4.165432
7949999 -4.365481
7959999 -4.487528
7969999 -4.537873
7979999 -4.778266
7989999 -4.822704
7999999 -4.800196
8009999 -4.744907
8019999 -4.492913
8029999 -4.266148
8039999 -4.483056
8049999 -4.405014
8059999 -4.489147
8069999 -4.724370
8079999 -4.644601
8089999 -4.558948
8099999 -4.611883
8109999 -4.921600
8119999 -4.558993
8129999 -4.557918
8139999 -4.768502
8149999 -4.738679
8159999 -4.914953
8169999 -4.771160
8179999 -4.784904
8189999 -4.713553
8199999 -4.719950
8209999 -4.314211
8219999 -4.936116
8229999 -4.460481
8239999 -4.726694
8249999 -4.873740
8259999 -4.655928
8269999 -4.680717
8279999 -4.701359
8289999 -4.608394
8299999 -4.586812
8309999 -5.912192
8319999 -5.290921
8329999 -5.137174
8339999 -5.033997
8349999 -5.215718
8359999 -5.063767
8369999 -5.020351
8379999 -4.908686
8389999 -4.782951
8399999 -4.801209
8409999 -3.437504
8419999 -3.702759
8429999 -3.863757
8439999 -3.995074
8449999 -3.905258
8459999 -4.061831
8469999 -4.024470
8479999 -4.073093
8489999 -4.123348
8499999 -4.212552
8509999 -3.957678
8519999 -4.031377
8529999 -4.374349
8539999 -4.385726
8549999 -4.514724
8559999 -4.538800
8569999 -4.619323
8579999 -4.634721
8589999 -4.680121
8599999 -4.696096
8609999 -5.344654
8619999 -4.473752
8629999 -4.822168
8639999 -4.741626
8649999 -4.610366
8659999 -4.624530
8669999 -4.656610
8679999 -4.716860
8689999 -4.631957
8699999 -4.509550
8709999 -4.742171
8719999 -4.507953
8729999 -4.343164
8739999 -4.491511
8749999 -4.314465
8759999 -4.233092
8769999 -4.248088
8779999 -4.302297
8789999 -4.219902
8799999 -4.270329
8809999 -3.471366
8819999 -4.592271
8829999 -4.409476
8839999 -4.297496
8849999 -4.056376
8859999 -4.157326
8869999 -4.199843
8879999 -4.321787
8889999 -4.419037
8899999 -4.312351
8909999 -5.446887
8919999 -4.739472
8929999 -4.803957
8939999 -4.636091
8949999 -4.805813
8959999 -4.667257
8969999 -4.538002
8979999 -4.701131
8989999 -4.609676
8999999 -4.570177
9009999 -4.617891
9019999 -4.368618
9029999 -4.422875
9039999 -4.774894
9049999 -4.627645
9059999 -4.704060
9069999 -4.848831
9079999 -4.796265
9089999 -4.742370
9099999 -4.714677
9109999 -4.600093
9119999 -4.182142
9129999 -4.205606
9139999 -4.093369
9149999 -4.337237
9159999 -4.638853
9169999 -4.617767
9179999 -4.478413
9189999 -4.617770
9199999 -4.540850
9209999 -4.490977
9219999 -4.652156
9229999 -4.658803
9239999 -4.548438
9249999 -4.727885
9259999 -4.589442
9269999 -4.563435
9279999 -4.636562
9289999 -4.664332
9299999 -4.617481
9309999 -4.442997
9319999 -3.981296
9329999 -4.233951
9339999 -4.152131
9349999 -4.042790
9359999 -4.171118
9369999 -4.411482
9379999 -4.455381
9389999 -4.490330
9399999 -4.440126
9409999 -4.746620
9419999 -4.249550
9429999 -4.253555
9439999 -4.440475
9449999 -4.204290
9459999 -4.148159
9469999 -4.240859
9479999 -4.237287
9489999 -4.219556
9499999 -4.238511
9509999 -4.992680
9519999 -4.932841
9529999 -5.016355
9539999 -4.963571
9549999 -4.813025
9559999 -4.654676
9569999 -4.621482
9579999 -4.642857
9589999 -4.586696
9599999 -4.493729
9609999 -4.327642
9619999 -4.146557
9629999 -4.221010
9639999 -4.253731
9649999 -4.207291
9659999 -4.249257
9669999 -4.334803
9679999 -4.130699
9689999 -4.138294
9699999 -4.127737
9709999 -4.856280
9719999 -4.689118
9729999 -4.811453
9739999 -4.643891
9749999 -4.687894
9759999 -4.814837
9769999 -4.820252
9779999 -4.818695
9789999 -4.894880
9799999 -4.892971
9809999 -4.114591
9819999 -4.160749
9829999 -4.009944
9839999 -3.998082
9849999 -4.035287
9859999 -3.911537
9869999 -3.824180
9879999 -3.825725
9889999 -3.842462
9899999 -3.806545
9909999 -5.241819
9919999 -4.701551
9929999 -4.758660
9939999 -4.643836
9949999 -4.526773
9959999 -4.491234
9969999 -4.425095
9979999 -4.534970
9989999 -4.492065
9999999 -4.535789


1x40:
0.005576 0.156680 0.429447 0.336953 0.094740 0.007078 0.144656 0.457787 0.291515 0.008168 0.187284 -0.035633 -0.052973 -0.115860 0.051400 -0.006646 0.298499 -0.357869 -0.253398 -0.029671 0.280593 0.178001 -0.315819 0.095676 -0.573151 -0.096838 -0.062965 -0.258947 0.411651 -0.568059 0.323147 0.316819 0.198580 -0.565353 0.624152 -0.489358 -0.509585 0.417101 0.099682 0.442192 


==> figures/puck_ol3.dat <==
9999 -65.144360
19999 -63.291326
29999 -62.918852
39999 -62.072738
49999 -62.364640
59999 -61.606625
69999 -61.958721
79999 -61.378818
89999 -61.259073
99999 -61.429025
109999 -63.603413
119999 -59.974793
129999 -60.629206
139999 -61.405824
149999 -61.014279
159999 -60.770726
169999 -59.954928
179999 -59.808706
189999 -59.828590
199999 -59.565075
209999 -60.049417
219999 -60.982370
229999 -60.930054
239999 -61.795188
249999 -61.396240
259999 -60.063713
269999 -60.114120
279999 -60.112812
289999 -59.710105
299999 -59.566064
309999 -59.406352
319999 -59.210720
329999 -58.535658
339999 -59.442535
349999 -60.168111
359999 -60.592374
369999 -60.263365
379999 -60.078715
389999 -59.832053
399999 -59.666119
409999 -56.474704
419999 -55.411719
429999 -55.094574
439999 -54.793914
449999 -55.007160
459999 -54.945075
469999 -54.687696
479999 -54.617893
489999 -54.618242
499999 -54.759527
509999 -52.086149
519999 -55.291158
529999 -56.001856
539999 -53.417497
549999 -53.585439
559999 -52.632479
569999 -52.638200
579999 -52.788873
589999 -51.708085
599999 -51.948879
609999 -51.268670
619999 -48.949896
629999 -50.070115
639999 -49.880816
649999 -50.574160
659999 -50.064592
669999 -49.755626
679999 -49.203612
689999 -49.436643
699999 -49.133515
709999 -45.711387
719999 -48.050980
729999 -49.268328
739999 -47.733166
749999 -46.297294
759999 -46.347863
769999 -45.552350
779999 -45.600120
789999 -46.220169
799999 -47.239523
809999 -47.630444
819999 -45.829719
829999 -44.671963
839999 -45.094420
849999 -45.370478
859999 -44.705403
869999 -43.753499
879999 -43.668064
889999 -43.294982
899999 -42.543066
909999 -35.325845
919999 -39.109447
929999 -39.103795
939999 -39.143434
949999 -38.323212
959999 -38.211798
969999 -38.750332
979999 -38.285213
989999 -38.385795
999999 -38.075525
1009999 -37.897138
1019999 -38.144156
1029999 -37.999742
1039999 -38.595907
1049999 -36.865364
1059999 -36.698295
1069999 -37.103773
1079999 -36.294443
1089999 -36.729880
1099999 -36.275176
1109999 -39.840760
1119999 -37.861913
1129999 -36.741486
1139999 -35.731023
1149999 -34.900007
1159999 -34.745340
1169999 -33.819539
1179999 -34.764128
1189999 -34.502007
1199999 -34.652820
1209999 -26.794047
1219999 -28.816795
1229999 -30.014242
1239999 -30.793100
1249999 -31.556507
1259999 -30.562311
1269999 -30.077676
1279999 -29.609976
1289999 -29.154832
1299999 -28.867619
1309999 -28.843866
1319999 -31.414101
1329999 -31.905406
1339999 -30.753622
1349999 -29.496744
1359999 -29.855577
1369999 -28.943393
1379999 -28.765462
1389999 -28.900178
1399999 -28.730829
1409999 -30.154658
1419999 -30.102128
1429999 -28.419433
1439999 -27.850326
1449999 -27.773792
1459999 -26.892740
1469999 -26.486517
1479999 -26.242629
1489999 -26.191986
1499999 -25.244214
1509999 -21.852823
1519999 -25.028041
1529999 -25.105943
1539999 -24.842831
1549999 -23.850520
1559999 -23.669911
1569999 -22.768492
1579999 -22.887246
1589999 -22.935014
1599999 -22.412759
1609999 -16.489216
1619999 -17.117195
1629999 -16.864971
1639999 -18.884769
1649999 -20.085457
1659999 -20.814815
1669999 -20.878013
1679999 -21.263301
1689999 -20.900438
1699999 -21.264550
1709999 -27.104744
1719999 -24.248517
1729999 -22.789381
1739999 -21.715710
1749999 -20.838280
1759999 -20.384704
1769999 -20.259338
1779999 -19.934486
1789999 -19.655684
1799999 -19.184839
1809999 -18.448701
1819999 -18.202560
1829999 -19.126902
1839999 -19.045890
1849999 -19.332459
1859999 -18.317818
1869999 -17.948114
1879999 -17.739821
1889999 -17.385661
1899999 -17.346384
1909999 -13.376338
1919999 -15.504312
1929999 -15.467861
1939999 -15.438234
1949999 -15.502655
1959999 -15.609990
1969999 -15.215784
1979999 -14.768784
1989999 -14.887551
1999999 -15.162129
2009999 -17.107441
2019999 -17.086293
2029999 -16.953748
2039999 -16.986485
2049999 -16.395752
2059999 -16.072172
2069999 -15.844967
2079999 -16.160919
2089999 -15.565858
2099999 -15.195869
2109999 -17.105888
2119999 -15.174782
2129999 -14.589177
2139999 -14.522442
2149999 -14.655999
2159999 -14.623871
2169999 -14.457616
2179999 -14.042847
2189999 -13.656927
2199999 -13.630881
2209999 -13.157848
2219999 -12.699368
2229999 -12.735868
2239999 -13.096077
2249999 -13.103770
2259999 -13.384275
2269999 -13.527440
2279999 -13.056913
2289999 -12.917089
2299999 -12.890536
2309999 -11.279410
2319999 -11.745770
2329999 -13.021978
2339999 -12.852716
2349999 -12.714262
2359999 -12.912219
2369999 -12.779932
2379999 -12.779090
2389999 -13.035002
2399999 -12.762810
2409999 -10.822957
2419999 -10.233727
2429999 -10.470118
2439999 -11.391882
2449999 -11.316162
2459999 -11.282358
2469999 -11.291193
2479999 -11.473483
2489999 -11.344351
2499999 -11.874113
2509999 -12.929523
2519999 -11.087185
2529999 -10.756255
2539999 -11.235705
2549999 -10.826974
2559999 -10.756502
2569999 -10.912783
2579999 -10.848879
2589999 -10.885636
2599999 -10.934967
2609999 -11.675850
2619999 -11.125478
2629999 -10.849239
2639999 -11.638096
2649999 -11.860058
2659999 -11.655601
2669999 -11.182483
2679999 -11.035902
2689999 -10.807269
2699999 -10.552027
2709999 -11.919391
2719999 -11.004946
2729999 -10.838339
2739999 -10.619310
2749999 -10.412240
2759999 -10.247305
2769999 -10.275965
2779999 -10.142177
2789999 -10.022010
2799999 -10.067421
2809999 -8.392402
2819999 -9.671466
2829999 -9.599111
2839999 -9.680868
2849999 -9.486810
2859999 -9.547216
2869999 -9.813894
2879999 -9.615605
2889999 -9.611710
2899999 -9.804356
2909999 -7.595685
2919999 -9.114133
2929999 -9.048116
2939999 -8.375594
2949999 -8.359121
2959999 -8.533513
2969999 -8.334725
2979999 -8.251982
2989999 -8.272594
2999999 -8.341938
3009999 -9.188201
3019999 -8.890425
3029999 -8.624245
3039999 -9.575466
3049999 -9.544116
3059999 -9.197955
3069999 -9.174175
3079999 -9.192514
3089999 -9.125120
3099999 -9.300488
3109999 -9.468325
3119999 -9.158288
3129999 -9.432245
3139999 -9.598736
3149999 -9.516359
3159999 -9.826485
3169999 -9.642972
3179999 -9.452086
3189999 -9.295034
3199999 -9.256222
3209999 -10.072026
3219999 -9.486404
3229999 -9.225321
3239999 -8.801453
3249999 -8.602311
3259999 -8.856768
3269999 -8.831328
3279999 -8.602947
3289999 -8.622663
3299999 -8.682377
3309999 -8.472728
3319999 -9.336734
3329999 -8.869465
3339999 -8.245619
3349999 -8.530833
3359999 -8.178151
3369999 -7.950187
3379999 -8.116945
3389999 -7.914335
3399999 -7.919736
3409999 -9.742327
3419999 -9.199014
3429999 -8.111111
3439999 -7.617132
3449999 -7.542511
3459999 -8.019133
3469999 -8.151033
3479999 -8.047522
3489999 -8.098480
3499999 -8.244671
3509999 -9.346994
3519999 -10.041210
3529999 -11.036022
3539999 -10.360925
3549999 -10.129695
3559999 -9.794756
3569999 -9.552819
3579999 -9.437878
3589999 -9.387121
3599999 -9.135107
3609999 -7.444209
3619999 -7.389393
3629999 -7.345759
3639999 -7.697952
3649999 -7.685034
3659999 -7.603117
3669999 -7.487942
3679999 -7.490247
3689999 -7.518513
3699999 -7.428247
3709999 -6.582714
3719999 -6.611114
3729999 -6.204387
3739999 -6.551003
3749999 -6.725562
3759999 -6.614054
3769999 -6.666625
3779999 -6.663640
3789999 -6.742078
3799999 -7.014403
3809999 -6.656767
3819999 -6.576009
3829999 -6.980514
3839999 -6.745152
3849999 -6.764498
3859999 -6.790192
3869999 -6.720932
3879999 -6.915448
3889999 -6.888763
3899999 -6.812980
3909999 -5.655608
3919999 -6.171091
3929999 -6.177895
3939999 -6.304863
3949999 -6.102109
3959999 -6.293878
3969999 -6.285511
3979999 -6.513198
3989999 -6.490584
3999999 -6.559612
4009999 -5.984780
4019999 -6.633088
4029999 -6.911168
4039999 -6.966320
4049999 -6.942457
4059999 -6.955888
4069999 -6.859408
4079999 -6.693004
4089999 -6.598404
4099999 -6.579993
4109999 -6.251542
4119999 -6.455680
4129999 -6.176314
4139999 -6.101747
4149999 -6.203245
4159999 -6.135610
4169999 -6.177959
4179999 -6.128807
4189999 -6.139452
4199999 -6.241600
4209999 -5.806864
4219999 -6.566297
4229999 -6.777054
4239999 -6.275187
4249999 -6.267790
4259999 -6.157453
4269999 -6.029407
4279999 -6.019765
4289999 -6.025079
4299999 -5.959507
4309999 -6.515064
4319999 -6.107418
4329999 -5.933126
4339999 -6.180448
4349999 -6.081289
4359999 -5.874379
4369999 -5.913532
4379999 -5.952143
4389999 -6.056058
4399999 -5.952492
4409999 -4.986383
4419999 -5.289030
4429999 -5.745693
4439999 -5.709428
4449999 -5.755148
4459999 -5.830164
4469999 -5.984754
4479999 -5.924266
4489999 -6.043023
4499999 -6.145839
4509999 -5.270840
4519999 -5.549308
4529999 -5.324279
4539999 -5.513373
4549999 -5.724074
4559999 -5.615254
4569999 -5.673354
4579999 -5.832255
4589999 -5.798730
4599999 -5.857695
4609999 -6.100658
4619999 -5.972342
4629999 -6.436776
4639999 -6.354048
4649999 -6.214960
4659999 -6.045678
4669999 -6.363699
4679999 -6.412128
4689999 -6.341266
4699999 -6.278164
4709999 -5.782423
4719999 -5.717955
4729999 -5.781805
4739999 -5.895888
4749999 -5.682373
4759999 -5.834470
4769999 -5.771581
4779999 -5.845133
4789999 -5.965597
4799999 -5.939177
4809999 -5.886507
4819999 -5.902147
4829999 -5.650079
4839999 -6.047460
4849999 -6.188607
4859999 -5.983099
4869999 -5.862680
4879999 -6.005928
4889999 -6.086704
4899999 -6.086840
4909999 -6.407389
4919999 -5.720056
4929999 -5.894283
4939999 -6.000123
4949999 -5.981694
4959999 -5.951986
4969999 -5.887753
4979999 -5.860140
4989999 -5.698783
4999999 -5.714209
5009999 -5.076770
5019999 -5.152675
5029999 -5.690170
5039999 -5.604424
5049999 -5.624676
5059999 -5.703379
5069999 -5.750948
5079999 -5.568216
5089999 -5.541043
5099999 -5.493047
5109999 -5.638536
5119999 -5.825952
5129999 -5.962758
5139999 -5.956471
5149999 -5.979017
5159999 -5.958301
5169999 -5.755057
5179999 -5.800925
5189999 -5.687735
5199999 -5.800695
5209999 -5.912716
5219999 -4.977620
5229999 -4.964700
5239999 -5.038880
5249999 -5.055049
5259999 -5.165544
5269999 -5.227674
5279999 -5.136167
5289999 -5.055658
5299999 -5.104008
5309999 -4.295568
5319999 -5.055560
5329999 -5.060748
5339999 -4.796032
5349999 -4.959636
5359999 -4.954500
5369999 -5.110407
5379999 -5.146004
5389999 -5.166123
5399999 -5.137565
5409999 -6.200297
5419999 -6.125701
5429999 -5.673624
5439999 -5.798381
5449999 -5.957950
5459999 -5.686068
5469999 -5.530515
5479999 -5.497452
5489999 -5.556000
5499999 -5.408855
5509999 -5.206199
5519999 -5.243737
5529999 -5.313102
5539999 -5.343960
5549999 -5.295098
5559999 -5.291363
5569999 -5.414173
5579999 -5.328078
5589999 -5.246340
5599999 -5.324180
5609999 -4.808064
5619999 -5.170315
5629999 -5.391464
5639999 -5.347447
5649999 -5.420287
5659999 -5.318028
5669999 -5.497298
5679999 -5.473769
5689999 -5.453320
5699999 -5.468631
5709999 -5.095507
5719999 -5.314071
5729999 -4.908032
5739999 -4.807789
5749999 -5.012961
5759999 -5.030794
5769999 -5.045044
5779999 -5.021502
5789999 -4.907593
5799999 -4.848744
5809999 -4.640462
5819999 -4.795138
5829999 -4.719894
5839999 -4.623440
5849999 -4.570900
5859999 -4.802508
5869999 -4.728406
5879999 -4.756550
5889999 -4.793462
5899999 -4.771412
5909999 -5.667692
5919999 -4.896814
5929999 -4.755095
5939999 -5.087405
5949999 -4.866146
5959999 -5.020762
5969999 -5.174116
5979999 -5.040827
5989999 -5.063982
5999999 -5.178753
6009999 -5.914037
6019999 -5.560928
6029999 -6.124212
6039999 -5.665616
6049999 -5.776381
6059999 -6.032468
6069999 -5.964233
6079999 -5.735972
6089999 -5.681812
6099999 -5.577548
6109999 -4.735239
6119999 -4.836389
6129999 -4.566164
6139999 -4.720004
6149999 -4.888036
6159999 -5.030252
6169999 -5.066803
6179999 -5.104253
6189999 -5.261991
6199999 -5.199043
6209999 -5.589018
6219999 -4.533516
6229999 -4.562734
6239999 -4.658378
6249999 -4.589786
6259999 -4.500735
6269999 -4.555794
6279999 -4.525870
6289999 -4.580530
6299999 -4.663270
6309999 -4.920215
6319999 -4.480515
6329999 -5.227320
6339999 -5.076336
6349999 -4.913507
6359999 -5.096755
6369999 -5.026849
6379999 -4.970064
6389999 -5.005323
6399999 -4.888744
6409999 -5.681483
6419999 -5.519647
6429999 -5.284147
6439999 -5.652576
6449999 -5.477514
6459999 -5.618673
6469999 -5.433315
6479999 -5.565769
6489999 -5.360910
6499999 -5.193785
6509999 -4.364907
6519999 -4.041608
6529999 -4.073311
6539999 -4.102107
6549999 -4.087253
6559999 -3.972918
6569999 -4.076707
6579999 -4.164192
6589999 -4.177952
6599999 -4.246660
6609999 -6.298415
6619999 -5.384206
6629999 -5.363483
6639999 -5.384900
6649999 -5.628045
6659999 -5.533699
6669999 -5.449258
6679999 -5.326575
6689999 -5.326039
6699999 -5.286481
6709999 -4.305392
6719999 -5.111943
6729999 -5.160034
6739999 -5.120578
6749999 -5.248125
6759999 -5.082472
6769999 -4.831213
6779999 -4.971648
6789999 -4.929702
6799999 -5.002924
6809999 -5.431379
6819999 -4.731022
6829999 -4.741363
6839999 -5.114070
6849999 -5.042082
6859999 -4.866456
6869999 -4.879223
6879999 -4.742601
6889999 -4.624860
6899999 -4.690891
6909999 -4.327629
6919999 -4.569865
6929999 -4.650093
6939999 -4.385224
6949999 -4.408352
6959999 -4.253199
6969999 -4.148781
6979999 -4.205881
6989999 -4.283888
6999999 -4.228020
7009999 -5.017063
7019999 -5.044875
7029999 -4.683357
7039999 -4.700230
7049999 -4.469719
7059999 -4.339076
7069999 -4.325085
7079999 -4.366835
7089999 -4.316888
7099999 -4.388639
7109999 -5.090758
7119999 -4.725583
7129999 -4.507551
7139999 -5.062837
7149999 -5.079927
7159999 -4.878192
7169999 -4.702386
7179999 -4.597775
7189999 -4.593719
7199999 -4.737269
7209999 -3.749880
7219999 -4.171353
7229999 -4.871151
7239999 -4.858625
7249999 -4.903746
7259999 -4.981671
7269999 -4.903913
7279999 -4.812478
7289999 -4.878261
7299999 -4.819093
7309999 -3.665432
7319999 -4.091729
7329999 -4.110265
7339999 -4.083196
7349999 -4.283023
7359999 -4.137831
7369999 -4.240488
7379999 -4.282513
7389999 -4.261326
7399999 -4.283579
7409999 -4.115449
7419999 -5.185073
7429999 -4.860539
7439999 -5.402979
7449999 -5.063722
7459999 -4.884878
7469999 -4.932082
7479999 -4.740764
7489999 -4.676036
7499999 -4.630625
7509999 -5.243211
7519999 -4.897165
7529999 -4.854277
7539999 -4.580796
7549999 -4.378581
7559999 -4.396429
7569999 -4.412691
7579999 -4.287652
7589999 -4.438211
7599999 -4.358089
7609999 -4.697620
7619999 -5.066192
7629999 -4.625224
7639999 -4.292322
7649999 -4.530921
7659999 -4.515421
7669999 -4.551133
7679999 -4.451468
7689999 -4.450931
7699999 -4.410835
7709999 -5.043652
7719999 -4.989344
7729999 -4.509678
7739999 -4.818430
7749999 -4.792914
7759999 -4.745142
7769999 -4.679862
7779999 -4.614710
7789999 -4.524334
7799999 -4.508695
7809999 -4.368257
7819999 -4.373040
7829999 -4.362337
7839999 -4.109540
7849999 -4.220358
7859999 -4.386037
7869999 -4.322185
7879999 -4.256413
7889999 -4.386505
7899999 -4.308640
7909999 -3.788990
7919999 -4.690061
7929999 -4.670746
7939999 -4.440301
7949999 -4.325785
7959999 -4.144797
7969999 -4.090775
7979999 -4.019378
7989999 -4.008206
7999999 -4.055723
8009999 -3.604444
8019999 -3.911761
8029999 -4.009454
8039999 -4.221984
8049999 -4.113832
8059999 -4.082527
8069999 -4.044635
8079999 -4.032325
8089999 -4.042584
8099999 -4.174036
8109999 -7.405001
8119999 -5.913542
8129999 -5.812646
8139999 -5.563179
8149999 -5.061861
8159999 -4.912014
8169999 -4.788293
8179999 -4.675442
8189999 -4.697653
8199999 -4.706376
8209999 -3.946794
8219999 -4.053219
8229999 -3.840697
8239999 -3.753098
8249999 -3.862227
8259999 -3.932308
8269999 -3.850312
8279999 -3.790296
8289999 -3.790150
8299999 -3.815568
8309999 -5.757016
8319999 -4.658909
8329999 -4.292277
8339999 -4.147982
8349999 -3.847572
8359999 -4.010429
8369999 -4.095658
8379999 -4.240196
8389999 -4.237369
8399999 -4.201149
8409999 -3.906038
8419999 -4.065295
8429999 -4.031133
8439999 -3.772781
8449999 -3.764531
8459999 -3.762018
8469999 -3.775232
8479999 -3.657639
8489999 -3.762209
8499999 -3.780012
8509999 -3.417270
8519999 -3.984809
8529999 -3.725948
8539999 -3.901594
8549999 -3.881180
8559999 -4.146798
8569999 -4.161883
8579999 -4.130594
8589999 -4.157463
8599999 -4.289774
8609999 -3.597942
8619999 -3.809531
8629999 -3.674062
8639999 -3.903416
8649999 -3.850758
8659999 -4.021750
8669999 -4.052674
8679999 -3.944196
8689999 -3.888434
8699999 -4.002533
8709999 -4.287318
8719999 -3.808435
8729999 -3.956696
8739999 -3.822546
8749999 -3.930929
8759999 -3.824264
8769999 -3.882263
8779999 -3.759053
8789999 -3.864932
8799999 -3.906703
8809999 -3.217375
8819999 -3.458073
8829999 -3.872985
8839999 -3.724549
8849999 -3.820621
8859999 -4.023222
8869999 -4.116619
8879999 -4.130929
8889999 -4.164799
8899999 -4.104751
8909999 -3.381301
8919999 -3.338659
8929999 -3.409465
8939999 -3.753658
8949999 -3.877164
8959999 -3.891135
8969999 -3.948027
8979999 -4.062783
8989999 -4.052006
8999999 -4.052366
9009999 -4.371237
9019999 -4.071274
9029999 -3.592050
9039999 -3.544449
9049999 -3.688005
9059999 -3.862717
9069999 -3.887933
9079999 -3.907077
9089999 -3.978633
9099999 -4.045490
9109999 -4.348200
9119999 -4.172887
9129999 -4.441468
9139999 -4.446690
9149999 -4.522100
9159999 -4.667293
9169999 -4.592836
9179999 -4.338090
9189999 -4.267054
9199999 -4.301361
9209999 -3.815922
9219999 -3.911457
9229999 -3.747131
9239999 -3.815404
9249999 -4.003940
9259999 -4.130861
9269999 -4.079042
9279999 -4.198053
9289999 -4.035191
9299999 -3.887208
9309999 -4.379100
9319999 -4.547989
9329999 -4.756413
9339999 -4.562459
9349999 -4.645593
9359999 -4.491602
9369999 -4.378629
9379999 -4.401672
9389999 -4.311574
9399999 -4.281537
9409999 -4.208856
9419999 -4.286042
9429999 -4.316551
9439999 -4.084450
9449999 -4.017486
9459999 -3.919002
9469999 -3.809379
9479999 -3.698219
9489999 -3.737967
9499999 -3.769885
9509999 -3.556647
9519999 -3.938739
9529999 -4.152486
9539999 -4.074380
9549999 -4.339049
9559999 -4.304653
9569999 -4.201413
9579999 -4.185281
9589999 -4.234389
9599999 -4.225118
9609999 -5.028856
9619999 -4.387673
9629999 -4.089030
9639999 -4.001334
9649999 -3.879733
9659999 -3.832742
9669999 -3.869598
9679999 -3.902136
9689999 -3.900583
9699999 -3.903077
9709999 -3.241462
9719999 -3.689137
9729999 -3.759495
9739999 -3.858990
9749999 -3.721591
9759999 -3.735231
9769999 -3.875535
9779999 -3.873989
9789999 -3.887597
9799999 -3.874598
9809999 -3.325888
9819999 -4.032138
9829999 -4.067557
9839999 -3.868086
9849999 -4.153347
9859999 -4.145966
9869999 -4.146829
9879999 -4.298195
9889999 -4.218039
9899999 -4.181843
9909999 -4.084192
9919999 -3.881382
9929999 -3.781009
9939999 -3.968089
9949999 -3.860815
9959999 -3.859570
9969999 -3.899839
9979999 -3.994192
9989999 -4.010992
9999999 -4.049010


1x40:
0.004423 -0.216973 0.344899 0.192331 0.053326 -0.013893 0.219347 -0.391076 -0.332661 0.008045 0.097570 0.024280 -0.054352 -0.082010 -0.047296 0.010237 -0.241162 -0.432300 -0.347860 0.020480 -0.042684 0.025445 -0.155863 -0.368174 -0.559716 -0.299750 0.334648 -0.160765 -0.107900 -0.496970 0.468973 -0.558297 0.144354 -0.325500 0.577718 -0.133234 0.262176 0.299459 0.649454 0.560378 


==> figures/puck_ol4.dat <==
9999 -58.475713
19999 -60.424198
29999 -61.312160
39999 -61.888587
49999 -61.343818
59999 -61.193825
69999 -61.284739
79999 -60.786509
89999 -60.850316
99999 -60.778324
109999 -60.616424
119999 -60.399594
129999 -58.591037
139999 -57.465332
149999 -57.563366
159999 -57.029015
169999 -56.811753
179999 -56.853304
189999 -56.411564
199999 -56.380556
209999 -55.887836
219999 -55.677360
229999 -56.713158
239999 -56.090694
249999 -56.366768
259999 -56.072573
269999 -55.474060
279999 -55.259123
289999 -55.370461
299999 -55.111140
309999 -50.424684
319999 -53.474962
329999 -53.246721
339999 -54.335948
349999 -55.278288
359999 -55.415587
369999 -55.510231
379999 -55.778408
389999 -55.108604
399999 -55.009547
409999 -54.594545
419999 -54.894915
429999 -55.044348
439999 -54.249709
449999 -54.836446
459999 -55.332836
469999 -55.036482
479999 -54.396901
489999 -54.139094
499999 -54.138818
509999 -51.526758
519999 -49.763592
529999 -50.194582
539999 -51.294157
549999 -51.410871
559999 -51.179020
569999 -51.513378
579999 -51.338072
589999 -51.460854
599999 -51.290828
609999 -50.949891
619999 -52.856979
629999 -49.548372
639999 -48.090406
649999 -48.093263
659999 -47.639439
669999 -46.822411
679999 -47.634598
689999 -46.755592
699999 -46.639713
709999 -49.714574
719999 -48.236858
729999 -47.960908
739999 -47.266620
749999 -47.221067
759999 -47.093537
769999 -46.591831
779999 -46.454156
789999 -46.366020
799999 -46.614253
809999 -47.769559
819999 -48.134648
829999 -46.810430
839999 -46.244068
849999 -46.834558
859999 -46.510946
869999 -46.045781
879999 -45.939428
889999 -45.344908
899999 -45.081913
909999 -46.462682
919999 -47.863773
929999 -49.596018
939999 -50.236825
949999 -50.280874
959999 -49.555469
969999 -48.525669
979999 -48.899422
989999 -49.033937
999999 -48.764830
1009999 -56.513960
1019999 -53.517287
1029999 -51.224696
1039999 -50.999331
1049999 -50.784429
1059999 -50.742359
1069999 -50.394795
1079999 -50.565409
1089999 -50.745800
1099999 -50.693426
1109999 -50.274273
1119999 -49.005500
1129999 -47.589542
1139999 -47.559092
1149999 -46.942335
1159999 -45.064831
1169999 -44.809742
1179999 -44.881295
1189999 -45.076375
1199999 -45.018126
1209999 -49.672249
1219999 -50.284851
1229999 -49.246718
1239999 -49.509873
1249999 -47.267075
1259999 -47.178692
1269999 -47.074243
1279999 -47.959877
1289999 -47.585531
1299999 -46.491338
1309999 -41.101168
1319999 -38.852178
1329999 -41.694384
1339999 -40.674074
1349999 -41.492296
1359999 -40.676307
1369999 -39.568028
1379999 -39.329305
1389999 -39.244582
1399999 -38.672084
1409999 -39.733085
1419999 -40.137997
1429999 -39.240253
1439999 -37.445887
1449999 -37.161991
1459999 -36.381173
1469999 -36.368694
1479999 -35.454454
1489999 -35.049510
1499999 -35.033757
1509999 -35.897538
1519999 -31.430203
1529999 -30.552392
1539999 -29.435854
1549999 -29.641980
1559999 -30.319173
1569999 -29.687778
1579999 -29.606185
1589999 -29.681877
1599999 -30.343214
1609999 -29.987809
1619999 -34.791840
1629999 -33.612199
1639999 -31.239871
1649999 -31.370854
1659999 -31.166156
1669999 -29.740857
1679999 -29.082262
1689999 -28.919195
1699999 -28.384678
1709999 -21.420463
1719999 -20.917072
1729999 -21.435530
1739999 -21.109808
1749999 -20.413651
1759999 -20.207490
1769999 -20.273391
1779999 -20.656861
1789999 -20.417907
1799999 -19.973452
1809999 -16.708540
1819999 -16.999050
1829999 -16.642083
1839999 -17.548002
1849999 -17.573688
1859999 -17.593904
1869999 -17.824586
1879999 -17.625313
1889999 -17.924405
1899999 -17.672093
1909999 -18.105270
1919999 -17.041878
1929999 -16.483179
1939999 -16.129236
1949999 -16.507512
1959999 -16.866706
1969999 -17.033420
1979999 -16.439731
1989999 -16.621460
1999999 -16.445167
2009999 -14.743891
2019999 -14.599284
2029999 -13.853379
2039999 -14.712863
2049999 -15.743390
2059999 -15.666228
2069999 -15.783107
2079999 -16.333393
2089999 -16.650507
2099999 -16.379053
2109999 -18.671619
2119999 -16.053275
2129999 -15.086732
2139999 -15.201554
2149999 -15.056068
2159999 -15.114966
2169999 -15.198002
2179999 -15.583637
2189999 -15.462520
2199999 -15.409308
2209999 -14.451267
2219999 -13.244450
2229999 -13.369531
2239999 -13.364468
2249999 -13.513202
2259999 -14.077826
2269999 -13.767639
2279999 -13.761886
2289999 -13.480607
2299999 -13.575821
2309999 -12.382746
2319999 -11.827332
2329999 -12.382346
2339999 -11.990567
2349999 -12.704309
2359999 -12.903383
2369999 -12.850348
2379999 -12.760105
2389999 -12.666734
2399999 -12.711885
2409999 -13.204440
2419999 -12.447117
2429999 -11.854262
2439999 -12.223575
2449999 -12.146087
2459999 -11.783756
2469999 -11.501417
2479999 -11.655566
2489999 -11.534179
2499999 -11.482944
2509999 -12.342543
2519999 -12.321225
2529999 -11.566901
2539999 -11.342497
2549999 -10.938698
2559999 -11.697980
2569999 -11.782576
2579999 -11.786753
2589999 -11.615655
2599999 -11.829176
2609999 -8.515045
2619999 -9.522312
2629999 -10.108194
2639999 -10.540481
2649999 -10.415835
2659999 -10.370960
2669999 -10.116150
2679999 -10.235026
2689999 -10.391713
2699999 -10.307248
2709999 -10.631761
2719999 -10.336844
2729999 -10.263466
2739999 -10.051774
2749999 -10.108033
2759999 -9.744382
2769999 -9.605713
2779999 -9.919034
2789999 -10.004667
2799999 -10.200194
2809999 -10.982717
2819999 -11.416126
2829999 -10.436297
2839999 -10.315458
2849999 -10.011199
2859999 -10.125304
2869999 -9.924242
2879999 -9.861118
2889999 -10.181341
2899999 -10.268978
2909999 -9.096525
2919999 -10.226751
2929999 -10.561748
2939999 -10.346898
2949999 -9.817930
2959999 -9.562453
2969999 -9.376108
2979999 -9.434044
2989999 -9.345804
2999999 -9.419703
3009999 -8.724747
3019999 -9.169536
3029999 -9.544174
3039999 -9.657126
3049999 -10.106063
3059999 -11.050491
3069999 -11.372972
3079999 -11.432773
3089999 -11.506060
3099999 -11.625308
3109999 -14.014805
3119999 -12.147335
3129999 -11.726183
3139999 -11.247229
3149999 -10.571266
3159999 -10.463912
3169999 -10.680021
3179999 -10.465270
3189999 -10.309061
3199999 -10.188383
3209999 -8.061831
3219999 -8.186989
3229999 -8.919170
3239999 -9.031196
3249999 -8.928207
3259999 -9.255690
3269999 -9.300656
3279999 -9.516492
3289999 -9.440726
3299999 -9.304265
3309999 -8.684290
3319999 -9.449445
3329999 -9.134580
3339999 -9.240893
3349999 -9.438926
3359999 -9.395052
3369999 -9.147685
3379999 -9.053488
3389999 -9.243430
3399999 -9.070347
3409999 -7.214625
3419999 -7.273642
3429999 -7.360574
3439999 -7.392260
3449999 -7.388074
3459999 -7.467510
3469999 -7.634879
3479999 -7.757653
3489999 -7.896964
3499999 -8.049825
3509999 -8.388739
3519999 -8.759002
3529999 -9.352913
3539999 -9.087118
3549999 -8.827579
3559999 -8.946645
3569999 -8.952290
3579999 -9.031002
3589999 -9.272620
3599999 -9.155656
3609999 -7.914350
3619999 -7.703002
3629999 -7.806193
3639999 -7.735109
3649999 -8.121795
3659999 -8.217292
3669999 -8.250166
3679999 -8.528318
3689999 -8.515954
3699999 -8.516009
3709999 -8.439847
3719999 -7.915908
3729999 -7.982039
3739999 -7.883610
3749999 -8.023165
3759999 -8.230019
3769999 -8.183719
3779999 -7.883219
3789999 -8.074132
3799999 -8.048476
3809999 -6.609421
3819999 -6.493218
3829999 -6.997961
3839999 -7.270206
3849999 -7.376370
3859999 -7.991567
3869999 -7.746033
3879999 -7.616858
3889999 -7.746373
3899999 -7.691071
3909999 -7.483722
3919999 -7.751070
3929999 -7.726484
3939999 -7.216467
3949999 -7.334685
3959999 -7.587223
3969999 -7.542678
3979999 -7.495841
3989999 -7.378594
3999999 -7.356768
4009999 -9.291861
4019999 -8.155411
4029999 -7.903991
4039999 -7.974547
4049999 -7.908998
4059999 -7.623011
4069999 -7.641602
4079999 -7.648285
4089999 -7.665565
4099999 -7.786613
4109999 -7.074730
4119999 -7.683320
4129999 -8.093113
4139999 -7.612077
4149999 -7.470431
4159999 -7.466703
4169999 -7.386698
4179999 -7.489876
4189999 -7.342668
4199999 -7.315183
4209999 -7.412441
4219999 -8.063931
4229999 -8.089978
4239999 -7.808797
4249999 -7.747301
4259999 -7.703120
4269999 -7.811565
4279999 -7.985708
4289999 -7.879136
4299999 -7.809069
4309999 -8.011015
4319999 -8.041730
4329999 -7.784994
4339999 -7.849571
4349999 -7.607674
4359999 -7.259180
4369999 -7.455691
4379999 -7.312818
4389999 -7.261622
4399999 -7.209540
4409999 -6.056523
4419999 -6.596837
4429999 -7.477038
4439999 -8.574330
4449999 -8.945787
4459999 -8.577083
4469999 -8.500478
4479999 -8.317145
4489999 -8.325109
4499999 -8.136410
4509999 -6.904221
4519999 -6.247615
4529999 -6.672473
4539999 -6.840420
4549999 -7.075986
4559999 -6.999310
4569999 -6.804409
4579999 -6.887249
4589999 -6.664843
4599999 -6.579167
4609999 -7.966470
4619999 -7.565922
4629999 -7.121054
4639999 -6.645046
4649999 -6.610612
4659999 -6.669044
4669999 -6.775954
4679999 -6.592198
4689999 -6.636018
4699999 -6.660891
4709999 -5.456682
4719999 -5.974239
4729999 -6.549086
4739999 -6.574194
4749999 -6.495166
4759999 -6.507205
4769999 -6.789162
4779999 -6.805014
4789999 -6.588463
4799999 -6.539086
4809999 -4.647911
4819999 -6.468799
4829999 -6.940144
4839999 -7.062203
4849999 -7.673220
4859999 -7.702038
4869999 -7.496385
4879999 -7.450747
4889999 -7.426475
4899999 -7.310646
4909999 -5.938702
4919999 -6.595206
4929999 -7.037798
4939999 -7.073323
4949999 -6.677078
4959999 -6.533212
4969999 -6.702591
4979999 -6.677536
4989999 -6.624962
4999999 -6.750990
5009999 -6.145340
5019999 -6.675448
5029999 -7.180029
5039999 -7.274878
5049999 -6.961139
5059999 -7.003212
5069999 -7.011180
5079999 -7.101890
5089999 -7.053798
5099999 -7.035453
5109999 -6.552135
5119999 -6.707821
5129999 -6.153679
5139999 -6.250376
5149999 -6.183862
5159999 -6.060302
5169999 -6.080455
5179999 -6.255885
5189999 -6.381335
5199999 -6.311854
5209999 -6.674773
5219999 -6.706317
5229999 -6.552394
5239999 -6.510342
5249999 -6.484140
5259999 -6.790216
5269999 -6.716404
5279999 -6.706673
5289999 -6.528492
5299999 -6.545272
5309999 -7.235716
5319999 -6.168694
5329999 -6.189184
5339999 -6.099956
5349999 -5.951936
5359999 -6.084750
5369999 -5.888213
5379999 -5.881352
5389999 -6.027800
5399999 -6.065757
5409999 -6.650331
5419999 -6.428879
5429999 -6.644372
5439999 -6.800186
5449999 -6.776394
5459999 -6.701960
5469999 -6.512130
5479999 -6.557891
5489999 -6.610830
5499999 -6.495582
5509999 -6.069810
5519999 -5.873927
5529999 -5.892741
5539999 -5.937175
5549999 -5.986673
5559999 -5.996795
5569999 -5.794636
5579999 -5.895259
5589999 -5.912156
5599999 -5.867791
5609999 -6.139560
5619999 -6.232718
5629999 -6.474452
5639999 -6.043455
5649999 -5.968419
5659999 -5.985332
5669999 -6.079900
5679999 -5.980519
5689999 -5.914497
5699999 -6.008960
5709999 -5.935857
5719999 -6.483861
5729999 -6.862913
5739999 -6.709228
5749999 -6.795327
5759999 -6.709959
5769999 -6.401734
5779999 -6.394478
5789999 -6.222866
5799999 -6.224300
5809999 -6.980167
5819999 -6.565107
5829999 -5.682153
5839999 -6.115459
5849999 -6.155276
5859999 -6.071343
5869999 -6.037374
5879999 -5.955829
5889999 -5.873540
5899999 -5.798620
5909999 -5.700679
5919999 -5.792011
5929999 -5.870151
5939999 -5.714101
5949999 -5.611780
5959999 -5.559317
5969999 -5.896727
5979999 -5.991346
5989999 -5.927865
5999999 -5.908665
6009999 -5.035090
6019999 -5.306340
6029999 -5.727249
6039999 -5.676270
6049999 -5.608657
6059999 -5.975682
6069999 -5.849713
6079999 -5.726488
6089999 -5.808285
6099999 -5.830817
6109999 -6.644566
6119999 -6.292500
6129999 -5.759664
6139999 -5.979316
6149999 -6.046396
6159999 -6.224841
6169999 -6.158679
6179999 -6.130202
6189999 -5.954596
6199999 -5.925178
6209999 -6.418275
6219999 -5.395067
6229999 -5.195010
6239999 -5.522577
6249999 -5.392648
6259999 -5.463556
6269999 -5.703190
6279999 -5.787810
6289999 -5.756343
6299999 -5.657912
6309999 -4.305764
6319999 -4.529617
6329999 -4.995565
6339999 -5.266416
6349999 -5.274776
6359999 -5.370859
6369999 -5.251290
6379999 -5.289658
6389999 -5.254955
6399999 -5.199739
6409999 -4.960160
6419999 -5.286574
6429999 -4.943198
6439999 -5.215113
6449999 -5.488312
6459999 -5.511648
6469999 -5.366583
6479999 -5.515234
6489999 -5.498860
6499999 -5.476858
6509999 -4.910087
6519999 -5.474971
6529999 -5.225621
6539999 -5.156014
6549999 -5.055545
6559999 -4.961784
6569999 -5.064406
6579999 -5.125411
6589999 -5.166037
6599999 -5.483693
6609999 -6.572577
6619999 -6.179786
6629999 -6.517714
6639999 -6.392447
6649999 -6.086198
6659999 -5.993851
6669999 -5.919512
6679999 -5.806282
6689999 -5.634357
6699999 -5.456447
6709999 -5.211451
6719999 -5.349221
6729999 -5.143277
6739999 -4.920070
6749999 -5.043899
6759999 -5.168706
6769999 -4.984606
6779999 -4.950242
6789999 -4.979147
6799999 -4.846102
6809999 -7.017454
6819999 -6.747690
6829999 -6.475579
6839999 -6.540940
6849999 -6.156959
6859999 -6.185798
6869999 -6.170211
6879999 -6.001284
6889999 -5.874715
6899999 -5.843150
6909999 -4.747784
6919999 -4.706039
6929999 -4.917927
6939999 -4.990785
6949999 -5.006926
6959999 -5.197011
6969999 -5.138251
6979999 -5.104926
6989999 -5.147716
6999999 -5.058956
7009999 -3.725757
7019999 -4.585065
7029999 -4.696171
7039999 -4.729520
7049999 -4.755110
7059999 -4.713818
7069999 -4.911948
7079999 -5.354507
7089999 -5.373012
7099999 -5.310948
7109999 -5.877811
7119999 -5.637919
7129999 -5.425639
7139999 -5.654414
7149999 -5.432491
7159999 -5.322305
7169999 -5.566987
7179999 -5.538595
7189999 -5.401945
7199999 -5.472620
7209999 -4.995265
7219999 -4.599357
7229999 -5.218766
7239999 -5.221564
7249999 -5.369630
7259999 -5.546060
7269999 -5.474693
7279999 -5.423893
7289999 -5.446487
7299999 -5.231933
7309999 -4.529854
7319999 -4.630970
7329999 -4.994215
7339999 -5.263873
7349999 -6.008266
7359999 -5.943268
7369999 -5.666795
7379999 -5.558931
7389999 -5.531735
7399999 -5.499101
7409999 -4.665017
7419999 -4.726957
7429999 -4.940436
7439999 -5.301720
7449999 -5.159494
7459999 -5.280359
7469999 -5.208167
7479999 -5.052656
7489999 -5.048210
7499999 -4.983166
7509999 -4.344426
7519999 -4.423838
7529999 -4.737275
7539999 -4.953777
7549999 -5.241321
7559999 -5.449532
7569999 -5.451420
7579999 -5.477262
7589999 -5.432197
7599999 -5.313328
7609999 -4.698862
7619999 -5.856052
7629999 -5.380406
7639999 -5.377815
7649999 -5.388577
7659999 -5.318153
7669999 -5.305850
7679999 -5.244132
7689999 -5.242890
7699999 -5.324559
7709999 -4.347528
7719999 -4.497648
7729999 -4.367651
7739999 -4.555593
7749999 -4.453238
7759999 -4.283810
7769999 -4.440969
7779999 -4.521765
7789999 -4.502858
7799999 -4.533197
7809999 -3.961024
7819999 -4.165333
7829999 -4.682890
7839999 -4.743508
7849999 -4.744085
7859999 -4.851816
7869999 -4.766954
7879999 -4.780462
7889999 -4.797267
7899999 -4.779083
7909999 -3.972557
7919999 -4.521968
7929999 -4.684232
7939999 -4.719792
7949999 -4.684388
7959999 -4.665878
7969999 -4.657195
7979999 -4.678973
7989999 -4.627314
7999999 -4.581155
8009999 -5.399735
8019999 -4.927807
8029999 -4.640237
8039999 -4.478440
8049999 -4.278524
8059999 -4.388161
8069999 -4.538524
8079999 -4.549671
8089999 -4.441456
8099999 -4.464866
8109999 -4.364019
8119999 -4.629050
8129999 -5.215652
8139999 -4.844932
8149999 -4.606181
8159999 -4.663531
8169999 -4.635743
8179999 -4.715400
8189999 -4.941485
8199999 -4.863189
8209999 -5.700248
8219999 -5.616944
8229999 -5.384277
8239999 -5.228247
8249999 -5.252732
8259999 -5.092558
8269999 -5.224300
8279999 -5.136466
8289999 -4.998690
8299999 -4.906228
8309999 -5.598838
8319999 -5.359822
8329999 -5.081631
8339999 -5.282103
8349999 -5.326281
8359999 -5.509530
8369999 -5.470844
8379999 -5.465396
8389999 -5.286274
8399999 -5.158197
8409999 -4.500184
8419999 -4.650637
8429999 -4.831705
8439999 -4.874537
8449999 -4.831039
8459999 -4.976595
8469999 -5.093655
8479999 -5.159674
8489999 -5.028097
8499999 -4.861742
8509999 -5.322849
8519999 -5.115729
8529999 -5.111259
8539999 -4.689926
8549999 -4.697151
8559999 -4.597238
8569999 -4.501570
8579999 -4.566032
8589999 -4.524596
8599999 -4.575398
8609999 -5.494361
8619999 -5.288734
8629999 -5.250666
8639999 -5.124637
8649999 -4.899162
8659999 -4.841180
8669999 -4.811374
8679999 -4.706579
8689999 -4.592176
8699999 -4.604455
8709999 -5.643674
8719999 -5.540320
8729999 -5.448493
8739999 -5.381184
8749999 -5.150754
8759999 -4.869179
8769999 -4.711940
8779999 -4.707064
8789999 -4.562857
8799999 -4.529968
8809999 -4.319905
8819999 -4.327059
8829999 -4.691510
8839999 -4.602109
8849999 -4.485988
8859999 -4.491533
8869999 -4.377445
8879999 -4.445656
8889999 -4.448828
8899999 -4.524179
8909999 -4.584249
8919999 -4.575892
8929999 -4.732257
8939999 -4.499316
8949999 -4.452978
8959999 -4.553885
8969999 -4.621114
8979999 -4.613399
8989999 -4.567017
8999999 -4.554647
9009999 -5.403546
9019999 -5.049663
9029999 -4.877732
9039999 -4.845836
9049999 -4.687133
9059999 -4.774851
9069999 -4.708907
9079999 -4.660928
9089999 -4.678871
9099999 -4.665779
9109999 -3.425452
9119999 -3.984924
9129999 -4.129268
9139999 -4.121135
9149999 -4.033309
9159999 -4.087359
9169999 -4.320983
9179999 -4.333750
9189999 -4.477233
9199999 -4.421388
9209999 -5.335889
9219999 -5.067608
9229999 -4.793059
9239999 -4.593749
9249999 -4.888522
9259999 -4.581916
9269999 -4.463949
9279999 -4.697776
9289999 -4.635214
9299999 -4.681862
9309999 -6.322322
9319999 -4.953284
9329999 -4.613133
9339999 -4.628508
9349999 -4.633967
9359999 -4.729376
9369999 -4.712959
9379999 -4.642595
9389999 -4.714760
9399999 -4.808087
9409999 -5.140612
9419999 -4.578907
9429999 -4.769193
9439999 -4.621842
9449999 -4.651417
9459999 -4.767960
9469999 -4.623497
9479999 -4.568959
9489999 -4.506159
9499999 -4.501888
9509999 -4.840323
9519999 -4.760003
9529999 -4.812691
9539999 -5.102537
9549999 -5.221297
9559999 -5.196728
9569999 -4.953152
9579999 -4.911391
9589999 -4.800802
9599999 -4.748605
9609999 -6.342937
9619999 -5.000615
9629999 -5.213241
9639999 -4.966236
9649999 -4.954608
9659999 -4.819058
9669999 -5.115301
9679999 -5.025145
9689999 -4.949629
9699999 -4.878524
9709999 -4.545249
9719999 -4.338431
9729999 -4.485323
9739999 -4.462851
9749999 -4.574138
9759999 -4.620969
9769999 -4.437232
9779999 -4.409183
9789999 -4.406590
9799999 -4.342996
9809999 -4.187440
9819999 -4.123020
9829999 -4.133191
9839999 -4.348703
9849999 -4.533964
9859999 -4.357077
9869999 -4.138474
9879999 -4.262098
9889999 -4.278556
9899999 -4.305031
9909999 -4.088356
9919999 -4.527264
9929999 -4.278104
9939999 -4.158085
9949999 -4.158084
9959999 -4.128621
9969999 -4.493211
9979999 -4.455469
9989999 -4.486986
9999999 -4.542546


1x40:
0.006045 -0.296329 0.342654 0.269078 -0.087483 0.128147 -0.120497 -0.180566 0.019126 0.064790 -0.003907 0.146987 0.473613 0.211700 0.010618 -0.003896 0.108888 0.498794 0.327219 0.026841 -0.183392 -0.374643 0.120418 0.181038 -0.468776 -0.357683 -0.204883 -0.045676 -0.007116 -0.715280 0.573877 0.215358 0.246243 0.407611 0.484721 -0.163975 0.404150 -0.528210 -0.510842 0.536760 


==> figures/puck_ol5.dat <==
9999 -57.363109
19999 -59.104428
29999 -58.250853
39999 -59.456446
49999 -58.937668
59999 -58.541905
69999 -58.297489
79999 -57.527457
89999 -58.151478
99999 -57.844699
109999 -57.272810
119999 -58.260896
129999 -57.519672
139999 -58.224831
149999 -58.049106
159999 -57.563411
169999 -57.214696
179999 -57.368895
189999 -56.270613
199999 -55.611946
209999 -54.328498
219999 -54.397918
229999 -53.184428
239999 -53.739477
249999 -54.357762
259999 -54.098867
269999 -53.781982
279999 -53.604474
289999 -53.218552
299999 -52.622615
309999 -46.921193
319999 -47.848993
329999 -46.623305
339999 -49.713376
349999 -49.300554
359999 -48.325847
369999 -48.392246
379999 -48.521275
389999 -48.870378
399999 -48.837268
409999 -49.632131
419999 -49.034579
429999 -47.771842
439999 -47.355966
449999 -47.815866
459999 -48.645058
469999 -48.567945
479999 -49.247443
489999 -47.735551
499999 -47.417140
509999 -45.766282
519999 -46.604017
529999 -44.601620
539999 -45.278093
549999 -43.892946
559999 -43.784426
569999 -43.955618
579999 -43.516337
589999 -43.625962
599999 -43.059318
609999 -37.889881
619999 -40.003676
629999 -38.972250
639999 -38.603778
649999 -38.490253
659999 -37.952298
669999 -37.471715
679999 -36.577158
689999 -36.563284
699999 -36.108742
709999 -38.615180
719999 -35.455088
729999 -36.744542
739999 -36.002630
749999 -34.413040
759999 -34.224448
769999 -34.209370
779999 -33.496493
789999 -33.363455
799999 -32.946616
809999 -25.598007
819999 -30.071978
829999 -30.135881
839999 -31.397933
849999 -32.649763
859999 -31.900457
869999 -31.856583
879999 -32.713587
889999 -32.360022
899999 -31.839270
909999 -32.284823
919999 -28.606508
929999 -30.579059
939999 -31.529011
949999 -31.372929
959999 -31.334595
969999 -30.313533
979999 -29.390778
989999 -28.576142
999999 -28.167689
1009999 -27.920278
1019999 -25.976938
1029999 -26.105049
1039999 -27.167724
1049999 -26.122306
1059999 -25.824542
1069999 -24.936951
1079999 -24.529444
1089999 -25.000441
1099999 -24.969206
1109999 -29.454785
1119999 -27.908482
1129999 -24.911412
1139999 -24.514859
1149999 -23.585419
1159999 -22.891251
1169999 -22.745151
1179999 -22.036359
1189999 -21.648493
1199999 -21.728558
1209999 -20.509105
1219999 -20.386918
1229999 -19.370602
1239999 -18.992030
1249999 -18.818109
1259999 -18.659045
1269999 -19.006126
1279999 -18.782462
1289999 -18.999803
1299999 -18.994074
1309999 -19.399222
1319999 -19.891459
1329999 -19.950677
1339999 -19.090758
1349999 -18.056922
1359999 -18.460172
1369999 -18.522717
1379999 -18.517900
1389999 -18.173560
1399999 -17.629858
1409999 -15.963091
1419999 -16.827071
1429999 -17.809480
1439999 -17.503534
1449999 -17.424800
1459999 -18.141985
1469999 -18.128492
1479999 -18.003145
1489999 -17.971771
1499999 -17.641977
1509999 -14.665997
1519999 -13.412243
1529999 -15.232113
1539999 -15.079206
1549999 -15.546653
1559999 -15.940107
1569999 -15.887012
1579999 -15.760902
1589999 -15.469202
1599999 -15.510733
1609999 -12.751689
1619999 -13.630703
1629999 -14.956623
1639999 -15.296843
1649999 -14.830352
1659999 -14.563538
1669999 -15.032698
1679999 -15.175754
1689999 -15.141213
1699999 -15.045980
1709999 -12.721876
1719999 -14.180163
1729999 -14.132152
1739999 -14.106622
1749999 -14.660924
1759999 -14.865713
1769999 -14.798666
1779999 -14.884122
1789999 -14.617079
1799999 -14.646840
1809999 -14.570263
1819999 -13.680603
1829999 -13.276334
1839999 -12.856183
1849999 -13.116525
1859999 -12.959615
1869999 -13.087858
1879999 -12.769962
1889999 -12.710156
1899999 -12.648010
1909999 -9.904049
1919999 -9.752912
1929999 -11.101327
1939999 -11.889001
1949999 -11.995116
1959999 -12.367791
1969999 -12.355471
1979999 -12.461521
1989999 -12.408071
1999999 -12.216573
2009999 -10.897700
2019999 -11.912458
2029999 -11.706572
2039999 -11.405343
2049999 -11.256933
2059999 -11.333093
2069999 -11.189346
2079999 -11.321304
2089999 -11.431562
2099999 -11.262601
2109999 -11.183671
2119999 -11.773109
2129999 -11.352978
2139999 -10.658111
2149999 -10.549053
2159999 -10.397915
2169999 -10.926268
2179999 -10.857240
2189999 -10.818740
2199999 -10.725590
2209999 -8.105742
2219999 -10.752755
2229999 -11.280340
2239999 -11.165577
2249999 -11.106338
2259999 -10.986454
2269999 -10.779371
2279999 -10.738521
2289999 -10.804696
2299999 -10.937769
2309999 -10.967608
2319999 -12.054511
2329999 -11.170545
2339999 -11.207664
2349999 -10.908425
2359999 -10.507759
2369999 -10.399291
2379999 -10.388738
2389999 -10.481186
2399999 -10.656700
2409999 -12.265398
2419999 -10.342377
2429999 -10.776304
2439999 -10.058125
2449999 -9.848044
2459999 -9.882995
2469999 -10.187836
2479999 -10.206029
2489999 -10.292100
2499999 -10.247518
2509999 -11.728476
2519999 -11.108440
2529999 -10.666906
2539999 -10.189867
2549999 -10.036183
2559999 -10.388299
2569999 -10.255617
2579999 -10.387142
2589999 -10.474795
2599999 -10.318290
2609999 -9.287161
2619999 -8.993645
2629999 -9.488202
2639999 -9.768588
2649999 -9.662866
2659999 -9.685145
2669999 -9.620120
2679999 -9.500425
2689999 -9.317019
2699999 -9.181784
2709999 -10.224278
2719999 -9.118107
2729999 -9.208770
2739999 -8.820981
2749999 -8.833937
2759999 -8.933271
2769999 -8.942446
2779999 -9.004610
2789999 -8.916913
2799999 -8.895855
2809999 -8.807985
2819999 -8.006202
2829999 -8.020534
2839999 -8.203249
2849999 -8.507582
2859999 -8.444310
2869999 -8.289438
2879999 -8.367895
2889999 -8.416534
2899999 -8.355488
2909999 -7.868592
2919999 -7.887956
2929999 -7.868974
2939999 -7.692190
2949999 -8.072779
2959999 -8.296896
2969999 -8.096742
2979999 -7.822890
2989999 -7.954700
2999999 -7.879636
3009999 -9.466723
3019999 -9.875151
3029999 -9.169853
3039999 -8.743285
3049999 -8.825528
3059999 -8.713857
3069999 -8.574485
3079999 -8.687536
3089999 -8.591896
3099999 -8.635298
3109999 -8.542673
3119999 -8.845110
3129999 -8.449162
3139999 -8.748401
3149999 -8.623078
3159999 -8.859426
3169999 -8.751225
3179999 -8.731908
3189999 -8.487051
3199999 -8.328077
3209999 -6.843133
3219999 -7.582514
3229999 -7.714147
3239999 -7.579244
3249999 -7.601276
3259999 -7.601677
3269999 -7.664505
3279999 -7.643541
3289999 -8.014979
3299999 -7.975237
3309999 -6.221646
3319999 -6.450646
3329999 -6.653532
3339999 -7.140243
3349999 -7.279617
3359999 -7.214472
3369999 -7.058091
3379999 -7.130279
3389999 -7.143498
3399999 -7.121275
3409999 -7.771997
3419999 -8.103598
3429999 -7.292799
3439999 -7.286006
3449999 -7.186892
3459999 -7.133659
3469999 -7.076992
3479999 -6.835421
3489999 -6.950859
3499999 -6.933709
3509999 -6.381210
3519999 -6.762235
3529999 -7.502735
3539999 -7.468837
3549999 -7.477640
3559999 -7.498908
3569999 -7.254018
3579999 -7.098340
3589999 -7.005501
3599999 -7.094794
3609999 -5.553041
3619999 -6.248609
3629999 -6.170560
3639999 -6.088947
3649999 -6.548112
3659999 -6.548554
3669999 -6.565274
3679999 -6.768310
3689999 -6.805358
3699999 -6.748145
3709999 -6.980716
3719999 -6.752271
3729999 -6.199691
3739999 -6.563900
3749999 -6.658979
3759999 -6.812333
3769999 -6.997565
3779999 -6.826132
3789999 -6.805064
3799999 -6.823054
3809999 -6.123204
3819999 -6.092991
3829999 -6.026716
3839999 -6.007156
3849999 -5.885990
3859999 -5.808275
3869999 -5.644891
3879999 -5.761655
3889999 -5.932916
3899999 -6.038998
3909999 -6.300980
3919999 -6.533334
3929999 -6.734235
3939999 -6.760803
3949999 -6.850111
3959999 -6.878655
3969999 -6.856422
3979999 -6.956319
3989999 -6.752845
3999999 -6.768898
4009999 -7.504994
4019999 -6.927058
4029999 -7.227170
4039999 -7.020695
4049999 -6.937168
4059999 -6.731648
4069999 -6.801191
4079999 -6.682185
4089999 -6.655351
4099999 -6.620762
4109999 -5.753340
4119999 -5.820980
4129999 -5.788729
4139999 -5.529224
4149999 -5.394081
4159999 -5.733224
4169999 -5.682730
4179999 -5.515768
4189999 -5.591767
4199999 -5.505504
4209999 -5.456946
4219999 -6.911924
4229999 -6.746149
4239999 -6.695330
4249999 -6.830849
4259999 -6.682984
4269999 -6.602478
4279999 -6.642266
4289999 -6.492098
4299999 -6.525975
4309999 -6.464409
4319999 -7.069163
4329999 -6.508488
4339999 -6.959435
4349999 -6.922390
4359999 -6.798986
4369999 -7.094129
4379999 -6.753376
4389999 -6.558855
4399999 -6.532448
4409999 -4.679641
4419999 -5.424643
4429999 -5.510092
4439999 -5.404635
4449999 -5.337775
4459999 -5.494644
4469999 -5.452308
4479999 -5.449340
4489999 -5.390194
4499999 -5.334684
4509999 -5.692777
4519999 -6.030972
4529999 -5.943507
4539999 -6.178089
4549999 -6.180087
4559999 -5.943898
4569999 -6.099024
4579999 -6.214855
4589999 -6.107868
4599999 -6.078450
4609999 -7.589168
4619999 -6.379875
4629999 -6.264245
4639999 -6.701324
4649999 -6.658970
4659999 -6.449950
4669999 -6.314990
4679999 -6.300100
4689999 -6.276172
4699999 -6.263576
4709999 -6.045206
4719999 -5.927620
4729999 -5.386331
4739999 -5.404171
4749999 -5.466212
4759999 -5.646336
4769999 -5.611335
4779999 -5.698831
4789999 -5.623550
4799999 -5.688049
4809999 -6.548418
4819999 -6.778349
4829999 -6.372344
4839999 -6.902250
4849999 -6.964134
4859999 -6.672420
4869999 -6.634739
4879999 -6.800416
4889999 -6.619763
4899999 -6.506567
4909999 -6.399863
4919999 -5.695903
4929999 -5.651745
4939999 -5.803587
4949999 -5.660610
4959999 -5.681454
4969999 -5.828216
4979999 -5.675228
4989999 -5.657543
4999999 -5.641002
5009999 -5.919585
5019999 -5.733257
5029999 -5.360968
5039999 -5.235763
5049999 -5.316039
5059999 -5.231222
5069999 -5.326778
5079999 -5.372235
5089999 -5.306795
5099999 -5.278059
5109999 -5.669167
5119999 -5.696715
5129999 -6.093992
5139999 -5.972972
5149999 -5.664055
5159999 -5.733359
5169999 -5.562111
5179999 -5.602090
5189999 -5.596303
5199999 -5.782492
5209999 -8.489778
5219999 -7.050258
5229999 -6.656814
5239999 -6.252241
5249999 -5.976153
5259999 -5.833851
5269999 -5.734899
5279999 -5.744640
5289999 -5.883538
5299999 -5.834910
5309999 -5.352194
5319999 -4.637134
5329999 -4.624038
5339999 -4.952082
5349999 -5.039824
5359999 -5.199086
5369999 -5.006042
5379999 -4.986313
5389999 -5.065717
5399999 -5.024276
5409999 -5.089061
5419999 -5.893832
5429999 -5.418072
5439999 -5.286753
5449999 -5.320911
5459999 -5.263245
5469999 -5.423286
5479999 -5.449970
5489999 -5.434941
5499999 -5.331183
5509999 -4.901749
5519999 -4.960289
5529999 -4.759647
5539999 -4.809612
5549999 -4.917113
5559999 -4.742207
5569999 -4.921313
5579999 -5.027603
5589999 -5.025193
5599999 -5.106969
5609999 -5.118535
5619999 -5.898972
5629999 -5.988125
5639999 -5.742207
5649999 -5.518334
5659999 -5.485810
5669999 -5.543365
5679999 -5.421127
5689999 -5.427643
5699999 -5.287996
5709999 -4.992884
5719999 -4.434418
5729999 -5.484129
5739999 -5.074437
5749999 -5.026091
5759999 -4.849062
5769999 -4.877836
5779999 -5.032141
5789999 -5.109371
5799999 -5.018838
5809999 -4.518863
5819999 -4.779702
5829999 -4.597812
5839999 -4.677193
5849999 -5.154838
5859999 -5.375622
5869999 -5.326287
5879999 -5.462466
5889999 -5.401166
5899999 -5.423826
5909999 -7.385638
5919999 -7.493018
5929999 -7.413131
5939999 -6.885352
5949999 -6.561849
5959999 -6.235079
5969999 -6.203567
5979999 -5.901352
5989999 -5.924420
5999999 -6.005822
6009999 -4.161422
6019999 -4.249420
6029999 -4.517452
6039999 -4.907137
6049999 -4.788268
6059999 -4.701177
6069999 -4.690816
6079999 -4.777873
6089999 -4.840671
6099999 -4.827720
6109999 -4.355781
6119999 -4.762249
6129999 -5.030763
6139999 -4.958005
6149999 -5.017574
6159999 -4.830000
6169999 -4.832001
6179999 -4.834058
6189999 -4.683167
6199999 -4.565146
6209999 -4.650228
6219999 -4.838574
6229999 -4.481936
6239999 -4.547932
6249999 -4.564402
6259999 -4.606079
6269999 -4.585873
6279999 -4.492212
6289999 -4.583502
6299999 -4.716642
6309999 -3.766301
6319999 -3.407302
6329999 -3.741340
6339999 -3.939222
6349999 -4.192642
6359999 -4.603645
6369999 -4.685290
6379999 -4.779035
6389999 -5.018658
6399999 -5.195442
6409999 -4.509654
6419999 -5.655382
6429999 -5.466976
6439999 -5.313924
6449999 -5.316740
6459999 -5.233293
6469999 -5.135932
6479999 -5.072702
6489999 -5.157943
6499999 -5.085087
6509999 -4.250387
6519999 -4.739938
6529999 -4.689592
6539999 -4.746370
6549999 -4.644573
6559999 -4.615469
6569999 -4.573047
6579999 -4.513019
6589999 -4.500081
6599999 -4.594269
6609999 -5.371987
6619999 -4.675366
6629999 -4.947434
6639999 -5.348825
6649999 -5.371840
6659999 -5.332794
6669999 -5.237802
6679999 -5.100966
6689999 -5.049125
6699999 -5.017852
6709999 -4.379417
6719999 -4.712503
6729999 -4.671569
6739999 -4.547753
6749999 -4.676483
6759999 -4.939387
6769999 -4.913638
6779999 -4.844993
6789999 -4.802884
6799999 -4.784043
6809999 -4.641924
6819999 -4.375606
6829999 -4.028138
6839999 -4.071822
6849999 -4.106981
6859999 -4.275708
6869999 -4.445633
6879999 -4.498577
6889999 -4.496632
6899999 -4.594711
6909999 -3.830502
6919999 -3.923747
6929999 -4.306524
6939999 -4.507461
6949999 -4.583963
6959999 -4.463816
6969999 -4.493586
6979999 -4.497735
6989999 -4.567014
6999999 -4.444989
7009999 -5.130695
7019999 -4.957053
7029999 -4.497623
7039999 -4.284771
7049999 -4.542676
7059999 -4.530492
7069999 -4.444806
7079999 -4.663920
7089999 -4.615510
7099999 -4.639659
7109999 -6.238152
7119999 -5.262552
7129999 -5.569452
7139999 -5.327196
7149999 -4.998497
7159999 -5.005478
7169999 -5.047624
7179999 -4.955578
7189999 -4.816170
7199999 -4.760551
7209999 -3.967052
7219999 -4.383530
7229999 -4.449246
7239999 -4.418961
7249999 -4.345121
7259999 -4.434332
7269999 -4.404010
7279999 -4.774261
7289999 -4.790170
7299999 -4.719862
7309999 -5.056841
7319999 -4.729376
7329999 -4.784518
7339999 -4.573340
7349999 -4.327291
7359999 -4.478012
7369999 -4.543609
7379999 -4.580392
7389999 -4.476028
7399999 -4.400928
7409999 -5.865489
7419999 -4.782409
7429999 -4.530207
7439999 -4.664358
7449999 -4.661108
7459999 -4.621228
7469999 -4.500159
7479999 -4.600509
7489999 -4.484163
7499999 -4.491475
7509999 -4.126937
7519999 -4.014498
7529999 -4.423345
7539999 -4.638134
7549999 -4.695155
7559999 -4.571384
7569999 -4.596178
7579999 -4.852991
7589999 -4.859290
7599999 -4.807087
7609999 -4.410421
7619999 -4.306153
7629999 -4.376020
7639999 -4.195372
7649999 -4.197244
7659999 -4.211827
7669999 -4.156193
7679999 -4.366361
7689999 -4.409347
7699999 -4.389853
7709999 -4.951022
7719999 -4.134775
7729999 -3.988819
7739999 -4.404333
7749999 -4.654050
7759999 -4.518264
7769999 -4.437860
7779999 -4.359799
7789999 -4.252218
7799999 -4.245614
7809999 -3.631692
7819999 -3.757177
7829999 -3.846734
7839999 -3.696771
7849999 -3.723900
7859999 -3.930709
7869999 -4.053774
7879999 -3.916812
7889999 -4.004642
7899999 -4.023943
7909999 -4.351923
7919999 -4.670920
7929999 -4.290419
7939999 -4.174071
7949999 -4.288456
7959999 -4.359596
7969999 -4.258361
7979999 -4.276083
7989999 -4.287206
7999999 -4.242063
8009999 -4.812653
8019999 -4.855768
8029999 -4.661381
8039999 -4.844233
8049999 -4.717957
8059999 -4.738428
8069999 -4.665704
8079999 -4.695125
8089999 -4.680537
8099999 -4.822413
8109999 -4.808219
8119999 -5.075836
8129999 -4.799710
8139999 -4.767475
8149999 -4.584748
8159999 -4.489821
8169999 -4.437084
8179999 -4.469481
8189999 -4.556334
8199999 -4.458482
8209999 -5.130742
8219999 -4.614454
8229999 -4.380068
8239999 -4.281548
8249999 -4.430193
8259999 -4.432273
8269999 -4.334301
8279999 -4.470189
8289999 -4.453359
8299999 -4.458868
8309999 -4.272709
8319999 -4.364124
8329999 -4.383654
8339999 -4.354127
8349999 -4.738895
8359999 -4.661888
8369999 -4.608600
8379999 -4.609693
8389999 -4.550306
8399999 -4.526816
8409999 -3.805833
8419999 -4.038056
8429999 -4.391294
8439999 -4.686633
8449999 -4.714371
8459999 -4.992232
8469999 -4.956533
8479999 -4.837414
8489999 -4.872572
8499999 -4.727995
8509999 -3.491479
8519999 -3.974530
8529999 -3.868315
8539999 -3.925961
8549999 -4.547747
8559999 -4.764578
8569999 -4.796735
8579999 -4.849417
8589999 -4.884513
8599999 -4.775211
8609999 -4.474869
8619999 -4.499652
8629999 -4.511477
8639999 -4.358582
8649999 -4.450751
8659999 -4.332807
8669999 -4.728124
8679999 -4.773550
8689999 -4.637077
8699999 -4.573976
8709999 -3.632005
8719999 -3.404823
8729999 -3.471729
8739999 -3.359091
8749999 -3.565329
8759999 -3.593313
8769999 -3.819021
8779999 -3.869371
8789999 -3.882952
8799999 -3.847606
8809999 -4.040568
8819999 -4.442652
8829999 -4.496771
8839999 -4.459581
8849999 -4.483651
8859999 -4.446788
8869999 -4.365046
8879999 -4.441022
8889999 -4.319156
8899999 -4.214947
8909999 -3.979672
8919999 -4.598550
8929999 -4.263611
8939999 -4.302537
8949999 -4.399105
8959999 -4.299099
8969999 -4.345686
8979999 -4.247227
8989999 -4.159804
8999999 -4.103980
9009999 -4.750207
9019999 -3.944593
9029999 -3.835426
9039999 -3.815015
9049999 -3.881467
9059999 -4.181342
9069999 -4.153371
9079999 -4.205997
9089999 -4.250984
9099999 -4.189613
9109999 -4.631153
9119999 -4.534722
9129999 -4.496232
9139999 -4.541278
9149999 -4.271262
9159999 -4.228891
9169999 -4.026467
9179999 -3.990824
9189999 -4.061181
9199999 -4.059094
9209999 -5.685962
9219999 -4.791319
9229999 -4.932889
9239999 -4.707245
9249999 -4.631925
9259999 -4.562544
9269999 -4.429063
9279999 -4.482467
9289999 -4.455729
9299999 -4.304376
9309999 -4.036936
9319999 -4.225663
9329999 -4.012891
9339999 -4.139248
9349999 -3.957140
9359999 -3.943758
9369999 -3.940227
9379999 -3.959918
9389999 -3.952170
9399999 -3.945115
9409999 -4.971993
9419999 -4.558945
9429999 -4.158934
9439999 -4.286575
9449999 -4.092056
9459999 -4.137639
9469999 -4.154031
9479999 -4.141739
9489999 -4.169233
9499999 -4.154197
9509999 -4.075359
9519999 -3.895278
9529999 -3.600656
9539999 -3.532946
9549999 -3.534306
9559999 -3.588573
9569999 -3.718882
9579999 -3.680143
9589999 -3.763296
9599999 -3.696725
9609999 -4.448745
9619999 -4.354644
9629999 -4.195526
9639999 -4.032718
9649999 -3.989749
9659999 -3.883231
9669999 -3.968132
9679999 -4.009161
9689999 -4.065754
9699999 -4.224445
9709999 -4.854152
9719999 -5.747810
9729999 -5.484087
9739999 -5.298379
9749999 -5.125100
9759999 -5.037068
9769999 -4.874632
9779999 -4.728303
9789999 -4.733086
9799999 -4.770155
9809999 -4.040522
9819999 -3.787573
9829999 -3.649009
9839999 -3.893528
9849999 -4.088407
9859999 -4.055892
9869999 -4.198127
9879999 -4.375255
9889999 -4.233603
9899999 -4.220712
9909999 -4.891899
9919999 -4.100420
9929999 -3.922243
9939999 -3.985691
9949999 -4.009788
9959999 -3.946464
9969999 -3.999131
9979999 -3.919349
9989999 -4.047850
9999999 -4.205965


1x40:
0.023565 -0.324845 -0.230577 -0.119734 0.088436 0.002552 0.106091 -0.480205 -0.341984 0.042658 0.086735 -0.047389 0.175181 0.070092 0.119196 -0.003276 0.116052 0.498896 0.374253 0.002602 -0.356738 -0.009312 -0.181532 0.211217 -0.556188 -0.218677 0.175934 -0.448895 -0.041504 -0.454924 0.065937 -0.519437 0.370793 0.381208 0.509641 0.459110 0.414035 0.172941 -0.622343 0.500640 


==> figures/puck_ol6.dat <==
9999 -57.509213
19999 -58.208706
29999 -58.634813
39999 -57.325623
49999 -57.842993
59999 -58.138048
69999 -57.303053
79999 -56.436388
89999 -57.244151
99999 -56.704325
109999 -53.317694
119999 -54.936404
129999 -55.774718
139999 -55.517365
149999 -55.632099
159999 -55.790324
169999 -55.507596
179999 -55.792498
189999 -55.489412
199999 -55.425047
209999 -51.597742
219999 -53.655946
229999 -52.783731
239999 -53.358671
249999 -53.562487
259999 -53.385504
269999 -53.847485
279999 -54.095014
289999 -53.801444
299999 -53.918826
309999 -52.826427
319999 -52.960104
329999 -52.785112
339999 -52.861342
349999 -52.708536
359999 -51.805505
369999 -51.870901
379999 -52.106358
389999 -51.806213
399999 -51.875082
409999 -40.177073
419999 -42.712230
429999 -44.442891
439999 -44.961833
449999 -45.562641
459999 -46.460380
469999 -45.643078
479999 -46.925621
489999 -47.580742
499999 -47.915583
509999 -44.285536
519999 -44.233711
529999 -45.636818
539999 -48.180195
549999 -49.260594
559999 -50.187124
569999 -49.278097
579999 -50.060194
589999 -49.320898
599999 -49.757032
609999 -42.870369
619999 -41.429413
629999 -42.619427
639999 -40.872294
649999 -41.322261
659999 -42.455153
669999 -43.231972
679999 -42.928286
689999 -43.117568
699999 -42.744662
709999 -43.982152
719999 -43.625158
729999 -43.713126
739999 -41.231146
749999 -41.031899
759999 -42.459096
769999 -42.225237
779999 -42.680601
789999 -42.816997
799999 -42.792293
809999 -36.659503
819999 -38.682360
829999 -39.171042
839999 -40.895844
849999 -40.148880
859999 -40.438390
869999 -40.935715
879999 -41.324621
889999 -41.717168
899999 -42.572656
909999 -39.275312
919999 -40.385726
929999 -37.597662
939999 -38.101758
949999 -38.335233
959999 -37.636006
969999 -38.258380
979999 -39.268339
989999 -39.417438
999999 -39.364545
1009999 -28.200137
1019999 -26.624790
1029999 -30.952378
1039999 -32.879296
1049999 -32.879005
1059999 -33.534346
1069999 -33.495591
1079999 -33.386914
1089999 -34.451173
1099999 -34.826733
1109999 -23.377400
1119999 -29.686445
1129999 -31.120885
1139999 -30.407118
1149999 -31.026084
1159999 -30.907120
1169999 -30.466926
1179999 -29.857606
1189999 -29.623456
1199999 -30.041433
1209999 -31.104105
1219999 -31.178738
1229999 -30.737745
1239999 -32.957461
1249999 -32.734397
1259999 -32.450592
1269999 -31.093521
1279999 -32.455452
1289999 -32.391554
1299999 -32.103361
1309999 -23.778719
1319999 -22.523140
1329999 -21.892558
1339999 -24.289165
1349999 -24.272169
1359999 -24.771586
1369999 -25.074059
1379999 -24.285179
1389999 -24.116138
1399999 -23.801536
1409999 -25.645987
1419999 -26.349437
1429999 -26.284588
1439999 -24.594158
1449999 -24.003144
1459999 -23.429633
1469999 -23.716856
1479999 -23.716945
1489999 -22.933180
1499999 -22.569857
1509999 -25.678147
1519999 -26.968047
1529999 -26.870380
1539999 -26.187101
1549999 -26.850668
1559999 -26.462580
1569999 -25.937465
1579999 -25.503558
1589999 -24.952833
1599999 -24.672939
1609999 -21.737025
1619999 -19.134001
1629999 -19.982042
1639999 -19.859637
1649999 -19.767636
1659999 -19.654135
1669999 -19.326034
1679999 -19.011417
1689999 -18.619326
1699999 -18.580727
1709999 -20.402748
1719999 -19.081972
1729999 -17.014808
1739999 -16.516237
1749999 -16.504798
1759999 -16.719474
1769999 -17.209921
1779999 -17.712642
1789999 -17.673796
1799999 -17.828583
1809999 -15.205181
1819999 -15.008446
1829999 -15.060151
1839999 -16.376020
1849999 -16.546251
1859999 -16.627608
1869999 -16.740803
1879999 -17.065725
1889999 -17.064288
1899999 -16.929901
1909999 -13.968004
1919999 -16.739573
1929999 -17.419321
1939999 -19.291086
1949999 -18.106282
1959999 -18.885815
1969999 -18.437366
1979999 -17.986494
1989999 -18.087757
1999999 -18.283923
2009999 -12.651805
2019999 -18.215583
2029999 -17.509329
2039999 -16.864734
2049999 -17.041499
2059999 -16.747390
2069999 -17.101272
2079999 -17.171808
2089999 -17.000289
2099999 -16.603659
2109999 -17.006384
2119999 -16.215922
2129999 -14.868570
2139999 -15.890740
2149999 -15.208144
2159999 -15.639987
2169999 -15.558509
2179999 -15.785402
2189999 -15.414121
2199999 -15.330733
2209999 -15.781849
2219999 -17.176507
2229999 -16.129898
2239999 -16.191215
2249999 -16.017504
2259999 -16.711888
2269999 -16.255673
2279999 -16.079508
2289999 -15.869924
2299999 -15.488825
2309999 -10.574022
2319999 -10.625391
2329999 -12.796348
2339999 -12.411399
2349999 -12.842720
2359999 -12.988793
2369999 -12.658451
2379999 -12.479926
2389999 -12.432487
2399999 -12.888245
2409999 -15.937962
2419999 -14.668456
2429999 -14.277341
2439999 -14.075637
2449999 -13.753600
2459999 -13.603487
2469999 -13.737561
2479999 -13.884836
2489999 -13.650340
2499999 -13.944931
2509999 -12.738104
2519999 -14.001183
2529999 -14.378036
2539999 -14.137142
2549999 -13.509071
2559999 -13.296156
2569999 -12.806315
2579999 -12.565590
2589999 -12.995848
2599999 -12.935867
2609999 -11.087382
2619999 -11.851338
2629999 -11.741044
2639999 -11.470313
2649999 -11.514403
2659999 -11.589112
2669999 -12.130458
2679999 -12.231926
2689999 -12.247052
2699999 -11.934477
2709999 -10.772435
2719999 -10.080715
2729999 -10.834972
2739999 -11.077571
2749999 -10.968328
2759999 -11.311869
2769999 -11.398978
2779999 -11.611234
2789999 -11.380297
2799999 -11.398770
2809999 -12.845117
2819999 -13.134528
2829999 -14.873784
2839999 -14.349743
2849999 -13.908774
2859999 -13.537728
2869999 -13.815284
2879999 -13.317338
2889999 -13.309643
2899999 -13.350915
2909999 -9.673947
2919999 -11.047958
2929999 -10.928167
2939999 -11.881315
2949999 -12.050146
2959999 -11.668591
2969999 -12.111970
2979999 -12.113195
2989999 -11.830096
2999999 -11.604584
3009999 -10.435443
3019999 -10.828240
3029999 -13.592829
3039999 -13.420677
3049999 -13.167345
3059999 -13.366725
3069999 -12.897150
3079999 -12.752627
3089999 -12.331596
3099999 -12.464457
3109999 -8.254793
3119999 -9.182738
3129999 -9.084796
3139999 -9.665365
3149999 -9.940941
3159999 -9.922643
3169999 -10.861635
3179999 -11.149816
3189999 -11.021567
3199999 -11.119095
3209999 -10.074022
3219999 -11.899977
3229999 -12.208201
3239999 -12.308287
3249999 -12.961003
3259999 -13.126479
3269999 -12.561838
3279999 -12.195334
3289999 -12.071277
3299999 -11.882364
3309999 -11.841426
3319999 -10.562678
3329999 -12.681841
3339999 -11.801812
3349999 -11.806805
3359999 -11.305261
3369999 -11.373699
3379999 -11.556283
3389999 -11.242311
3399999 -11.016574
3409999 -12.317724
3419999 -11.024234
3429999 -10.265059
3439999 -10.105192
3449999 -10.832343
3459999 -10.708011
3469999 -11.175365
3479999 -10.934479
3489999 -10.706639
3499999 -10.588548
3509999 -9.687089
3519999 -10.581961
3529999 -11.930400
3539999 -11.502105
3549999 -11.528158
3559999 -11.477822
3569999 -11.175581
3579999 -10.724683
3589999 -10.435139
3599999 -10.507711
3609999 -12.504065
3619999 -11.288623
3629999 -10.414192
3639999 -10.220064
3649999 -9.961774
3659999 -9.847476
3669999 -9.789332
3679999 -9.741162
3689999 -9.646057
3699999 -9.497890
3709999 -13.527297
3719999 -11.530503
3729999 -11.074257
3739999 -10.508025
3749999 -10.830056
3759999 -10.579192
3769999 -10.808557
3779999 -10.216491
3789999 -10.220996
3799999 -10.209969
3809999 -8.517823
3819999 -8.194830
3829999 -8.042259
3839999 -7.924324
3849999 -8.123327
3859999 -8.135305
3869999 -8.139110
3879999 -8.450430
3889999 -8.651517
3899999 -8.478704
3909999 -7.431182
3919999 -8.808021
3929999 -8.472634
3939999 -8.436126
3949999 -8.929227
3959999 -8.459356
3969999 -8.329253
3979999 -8.193634
3989999 -8.215716
3999999 -8.169485
4009999 -12.827727
4019999 -11.204429
4029999 -10.695037
4039999 -10.129564
4049999 -10.071037
4059999 -10.004036
4069999 -10.103049
4079999 -10.001577
4089999 -9.926015
4099999 -9.749400
4109999 -12.201669
4119999 -10.776325
4129999 -9.731042
4139999 -9.087793
4149999 -8.961595
4159999 -9.197303
4169999 -9.524489
4179999 -9.472526
4189999 -9.366391
4199999 -9.167782
4209999 -9.483086
4219999 -9.881477
4229999 -9.860377
4239999 -12.121194
4249999 -11.288623
4259999 -10.699616
4269999 -10.240015
4279999 -9.873068
4289999 -9.833308
4299999 -9.644310
4309999 -10.901799
4319999 -10.240896
4329999 -9.275322
4339999 -9.056561
4349999 -9.021703
4359999 -8.556245
4369999 -8.581123
4379999 -8.803718
4389999 -8.865918
4399999 -8.830912
4409999 -7.618734
4419999 -8.516868
4429999 -9.939234
4439999 -9.578203
4449999 -9.272487
4459999 -9.308741
4469999 -9.162265
4479999 -8.846148
4489999 -8.838915
4499999 -8.688692
4509999 -7.416306
4519999 -9.817937
4529999 -9.543833
4539999 -9.388342
4549999 -9.197427
4559999 -9.208911
4569999 -9.652428
4579999 -9.478297
4589999 -9.207328
4599999 -9.097015
4609999 -7.762029
4619999 -8.194362
4629999 -8.478374
4639999 -8.312909
4649999 -8.406103
4659999 -8.955594
4669999 -9.032657
4679999 -8.835193
4689999 -9.786585
4699999 -9.758328
4709999 -9.469558
4719999 -9.454462
4729999 -9.720573
4739999 -9.302274
4749999 -8.703066
4759999 -9.154934
4769999 -9.100329
4779999 -8.987207
4789999 -9.156026
4799999 -9.102015
4809999 -8.534470
4819999 -9.392619
4829999 -9.023574
4839999 -9.036340
4849999 -9.434148
4859999 -8.991051
4869999 -8.762743
4879999 -8.910251
4889999 -8.880002
4899999 -8.849613
4909999 -7.832157
4919999 -7.878645
4929999 -7.642907
4939999 -7.469951
4949999 -7.254881
4959999 -7.132595
4969999 -7.497443
4979999 -7.809560
4989999 -7.970967
4999999 -8.200695
5009999 -7.859496
5019999 -6.981852
5029999 -8.163873
5039999 -8.130310
5049999 -8.610229
5059999 -8.289997
5069999 -8.084974
5079999 -7.865838
5089999 -7.832516
5099999 -7.673722
5109999 -12.111884
5119999 -11.873051
5129999 -10.450186
5139999 -9.418725
5149999 -9.237299
5159999 -8.843060
5169999 -8.657608
5179999 -8.579396
5189999 -8.504578
5199999 -8.224178
5209999 -5.754498
5219999 -8.062703
5229999 -7.766535
5239999 -8.101370
5249999 -8.022071
5259999 -8.028032
5269999 -8.463605
5279999 -8.511631
5289999 -8.322029
5299999 -8.180096
5309999 -7.438658
5319999 -7.771810
5329999 -7.706185
5339999 -7.543577
5349999 -9.486812
5359999 -9.213313
5369999 -8.984962
5379999 -8.639902
5389999 -8.863922
5399999 -8.625529
5409999 -7.741776
5419999 -7.284024
5429999 -6.657230
5439999 -6.456337
5449999 -6.758440
5459999 -6.530628
5469999 -7.309303
5479999 -8.289292
5489999 -8.411077
5499999 -8.611717
5509999 -8.243504
5519999 -9.337899
5529999 -8.884850
5539999 -9.083817
5549999 -9.197521
5559999 -8.569782
5569999 -8.207411
5579999 -8.316988
5589999 -8.127424
5599999 -8.856307
5609999 -6.595559
5619999 -6.013592
5629999 -6.433098
5639999 -6.404768
5649999 -6.292868
5659999 -6.330834
5669999 -6.820161
5679999 -6.872230
5689999 -6.927754
5699999 -7.013395
5709999 -7.361591
5719999 -6.726547
5729999 -7.273717
5739999 -7.471203
5749999 -8.992740
5759999 -9.205255
5769999 -9.162956
5779999 -9.106293
5789999 -8.933398
5799999 -9.128719
5809999 -6.412012
5819999 -6.287699
5829999 -7.263274
5839999 -7.310660
5849999 -7.695898
5859999 -7.443876
5869999 -7.237614
5879999 -7.223262
5889999 -7.101471
5899999 -6.842950
5909999 -13.024041
5919999 -9.522940
5929999 -8.284018
5939999 -8.820828
5949999 -8.447922
5959999 -8.769078
5969999 -8.621277
5979999 -8.494827
5989999 -8.119110
5999999 -7.866288
6009999 -7.301528
6019999 -7.204606
6029999 -7.637838
6039999 -7.187133
6049999 -7.482348
6059999 -7.338920
6069999 -7.478550
6079999 -7.230304
6089999 -7.965743
6099999 -8.154373
6109999 -5.255396
6119999 -6.432797
6129999 -6.317067
6139999 -6.133680
6149999 -6.178667
6159999 -6.191324
6169999 -6.361346
6179999 -6.580305
6189999 -6.528205
6199999 -6.584522
6209999 -7.111567
6219999 -8.597581
6229999 -9.363757
6239999 -8.578241
6249999 -8.403125
6259999 -7.952238
6269999 -7.833323
6279999 -7.991883
6289999 -7.983268
6299999 -7.977844
6309999 -7.940518
6319999 -6.820562
6329999 -9.538441
6339999 -8.669992
6349999 -8.182175
6359999 -7.585066
6369999 -7.336801
6379999 -7.301722
6389999 -7.221990
6399999 -7.112389
6409999 -8.294455
6419999 -7.712103
6429999 -8.043121
6439999 -7.630952
6449999 -7.404496
6459999 -7.433570
6469999 -7.257467
6479999 -7.501978
6489999 -7.430886
6499999 -7.302479
6509999 -7.167277
6519999 -6.537380
6529999 -6.525580
6539999 -7.588960
6549999 -7.688421
6559999 -7.227638
6569999 -7.425786
6579999 -7.787371
6589999 -7.525416
6599999 -7.633274
6609999 -8.270648
6619999 -6.423435
6629999 -6.335412
6639999 -6.518880
6649999 -6.531875
6659999 -6.663666
6669999 -7.428111
6679999 -7.945329
6689999 -7.997110
6699999 -8.003125
6709999 -6.345137
6719999 -7.162830
6729999 -6.509865
6739999 -6.401328
6749999 -6.183421
6759999 -6.369965
6769999 -6.712479
6779999 -6.795467
6789999 -6.927686
6799999 -7.518403
6809999 -6.223170
6819999 -6.109519
6829999 -6.134633
6839999 -6.657655
6849999 -6.729816
6859999 -6.655924
6869999 -6.740400
6879999 -6.910068
6889999 -6.750449
6899999 -6.802429
6909999 -5.720139
6919999 -5.681678
6929999 -6.257814
6939999 -6.417899
6949999 -6.618714
6959999 -7.588608
6969999 -7.392687
6979999 -7.132159
6989999 -7.198006
6999999 -7.025034
7009999 -14.575837
7019999 -10.554938
7029999 -10.079148
7039999 -8.589601
7049999 -8.280500
7059999 -7.994456
7069999 -7.975457
7079999 -8.113940
7089999 -7.911199
7099999 -7.923663
7109999 -7.014210
7119999 -7.881945
7129999 -7.495187
7139999 -9.143251
7149999 -8.859820
7159999 -8.325183
7169999 -8.071223
7179999 -8.519152
7189999 -8.471410
7199999 -8.418728
7209999 -8.132345
7219999 -7.147897
7229999 -7.143645
7239999 -6.945903
7249999 -6.686859
7259999 -6.879877
7269999 -6.988801
7279999 -6.655861
7289999 -6.685756
7299999 -6.937020
7309999 -5.070839
7319999 -7.445734
7329999 -7.397722
7339999 -7.409324
7349999 -7.577475
7359999 -8.709589
7369999 -8.575061
7379999 -8.217024
7389999 -7.862256
7399999 -7.732538
7409999 -6.578289
7419999 -6.113153
7429999 -5.999327
7439999 -6.502857
7449999 -6.339356
7459999 -6.357080
7469999 -6.301961
7479999 -6.255028
7489999 -6.058663
7499999 -6.280785
7509999 -6.728465
7519999 -5.983825
7529999 -5.778414
7539999 -5.486309
7549999 -6.843740
7559999 -8.412146
7569999 -8.088408
7579999 -7.856501
7589999 -7.701940
7599999 -7.448760
7609999 -5.303310
7619999 -6.073370
7629999 -7.586167
7639999 -7.860961
7649999 -9.217055
7659999 -9.687794
7669999 -9.272722
7679999 -9.192584
7689999 -9.578507
7699999 -9.290516
7709999 -6.714577
7719999 -5.930241
7729999 -5.865910
7739999 -6.636062
7749999 -6.639792
7759999 -6.625221
7769999 -6.630370
7779999 -6.544677
7789999 -6.520209
7799999 -6.368804
7809999 -6.371058
7819999 -5.698748
7829999 -6.365255
7839999 -6.155461
7849999 -6.024878
7859999 -5.865796
7869999 -6.161616
7879999 -6.291937
7889999 -6.716926
7899999 -6.840274
7909999 -7.115065
7919999 -8.218969
7929999 -8.384658
7939999 -7.982872
7949999 -7.687699
7959999 -7.574923
7969999 -7.161205
7979999 -7.110077
7989999 -7.341692
7999999 -7.086331
8009999 -7.031165
8019999 -9.902101
8029999 -8.439661
8039999 -7.739115
8049999 -7.810571
8059999 -8.167230
8069999 -8.195746
8079999 -8.178835
8089999 -7.988388
8099999 -8.612620
8109999 -6.144981
8119999 -6.787668
8129999 -8.062544
8139999 -8.359082
8149999 -7.869620
8159999 -7.755533
8169999 -7.485433
8179999 -7.238627
8189999 -7.284038
8199999 -6.957448
8209999 -5.067995
8219999 -5.972482
8229999 -6.388593
8239999 -6.539671
8249999 -6.348319
8259999 -6.251587
8269999 -6.253673
8279999 -6.571570
8289999 -6.641019
8299999 -6.463220
8309999 -6.501393
8319999 -6.167237
8329999 -6.148613
8339999 -6.107923
8349999 -5.947873
8359999 -5.860458
8369999 -6.139304
8379999 -6.262743
8389999 -6.184360
8399999 -6.089203
8409999 -6.874838
8419999 -7.375838
8429999 -6.991258
8439999 -7.222107
8449999 -6.987518
8459999 -8.073472
8469999 -7.983574
8479999 -7.896765
8489999 -7.615780
8499999 -7.404103
8509999 -9.372876
8519999 -8.351804
8529999 -8.033571
8539999 -7.532093
8549999 -8.235044
8559999 -8.232913
8569999 -8.103217
8579999 -8.278267
8589999 -8.345396
8599999 -8.436932
8609999 -9.710708
8619999 -8.918116
8629999 -8.843612
8639999 -8.981250
8649999 -8.244826
8659999 -8.720372
8669999 -8.489901
8679999 -8.501194
8689999 -8.150892
8699999 -8.214187
8709999 -7.543185
8719999 -6.490801
8729999 -7.123511
8739999 -7.046431
8749999 -7.038229
8759999 -6.825536
8769999 -6.631290
8779999 -6.492997
8789999 -6.456907
8799999 -6.542529
8809999 -5.351769
8819999 -6.708195
8829999 -6.035710
8839999 -8.449443
8849999 -8.146163
8859999 -8.024709
8869999 -7.984411
8879999 -7.874659
8889999 -8.157560
8899999 -8.025357
8909999 -4.688141
8919999 -6.158791
8929999 -7.278965
8939999 -7.116841
8949999 -6.992561
8959999 -6.618040
8969999 -6.431514
8979999 -6.234124
8989999 -6.489506
8999999 -6.478312
9009999 -10.625618
9019999 -10.507596
9029999 -9.134032
9039999 -8.313949
9049999 -7.692335
9059999 -7.476304
9069999 -7.459904
9079999 -7.267925
9089999 -7.006950
9099999 -6.854647
9109999 -7.507697
9119999 -6.764613
9129999 -6.377853
9139999 -6.292569
9149999 -6.073365
9159999 -6.308369
9169999 -6.211658
9179999 -6.300424
9189999 -6.452865
9199999 -6.371501
9209999 -5.282784
9219999 -5.897193
9229999 -5.751339
9239999 -5.533538
9249999 -5.820005
9259999 -5.785475
9269999 -5.767042
9279999 -6.041315
9289999 -6.142902
9299999 -5.914385
9309999 -8.397747
9319999 -6.546672
9329999 -5.803499
9339999 -5.846987
9349999 -5.798898
9359999 -5.750247
9369999 -5.729456
9379999 -5.641110
9389999 -5.650582
9399999 -5.813666
9409999 -6.948289
9419999 -7.079723
9429999 -7.650902
9439999 -7.289498
9449999 -7.178995
9459999 -7.568806
9469999 -7.513183
9479999 -7.161632
9489999 -7.333050
9499999 -7.242975
9509999 -5.113351
9519999 -5.676722
9529999 -5.607372
9539999 -6.083678
9549999 -6.125295
9559999 -6.054967
9569999 -6.063194
9579999 -6.299523
9589999 -6.247399
9599999 -6.136957
9609999 -7.128341
9619999 -7.461241
9629999 -9.313206
9639999 -8.433474
9649999 -7.886166
9659999 -7.536871
9669999 -7.306825
9679999 -7.272351
9689999 -7.126851
9699999 -7.035960
9709999 -5.537787
9719999 -4.880847
9729999 -5.570298
9739999 -5.685537
9749999 -5.679778
9759999 -5.601664
9769999 -5.772866
9779999 -5.580728
9789999 -5.694709
9799999 -5.644352
9809999 -5.294878
9819999 -7.792549
9829999 -7.741081
9839999 -7.566394
9849999 -9.105691
9859999 -8.476908
9869999 -7.983168
9879999 -7.874303
9889999 -7.525563
9899999 -7.280679
9909999 -6.374978
9919999 -6.812662
9929999 -6.727923
9939999 -6.898531
9949999 -6.562970
9959999 -6.961949
9969999 -6.762183
9979999 -6.482986
9989999 -6.484351
9999999 -6.495868


1x40:
-0.178992 0.062675 0.038332 -0.029883 0.040213 -0.016522 0.009183 0.670100 0.444690 0.098557 -0.035239 -0.046570 0.225888 -0.087834 -0.113809 0.008437 0.189161 -0.447899 -0.179000 0.024681 0.288904 0.229418 0.302435 0.119804 -0.598669 0.412036 -0.180665 0.352358 0.325842 -0.381406 -0.304774 0.630963 -0.090224 -0.491002 0.587334 -0.341796 -0.615229 -0.386565 0.213610 0.401408 


==> figures/puck_ol7.dat <==
9999 -59.478350
19999 -59.760626
29999 -59.761212
39999 -59.438428
49999 -58.285386
59999 -57.521219
69999 -57.169877
79999 -56.961226
89999 -57.206382
99999 -56.545169
109999 -56.493137
119999 -55.941654
129999 -54.330690
139999 -52.885140
149999 -53.494302
159999 -53.647440
169999 -53.022250
179999 -52.626909
189999 -52.827146
199999 -53.297203
209999 -48.617786
219999 -52.608536
229999 -53.898642
239999 -53.082643
249999 -52.917413
259999 -52.377496
269999 -51.896547
279999 -51.512812
289999 -51.378419
299999 -51.228890
309999 -47.782875
319999 -51.843573
329999 -49.619020
339999 -50.148724
349999 -50.586099
359999 -50.005525
369999 -50.430729
379999 -50.500406
389999 -50.012442
399999 -49.744072
409999 -54.345199
419999 -53.312637
429999 -54.107131
439999 -52.538255
449999 -51.146718
459999 -50.318284
469999 -49.781156
479999 -49.598179
489999 -49.078015
499999 -48.402666
509999 -50.685538
519999 -45.992789
529999 -44.213930
539999 -43.231276
549999 -43.953905
559999 -43.748401
569999 -42.905890
579999 -43.339293
589999 -43.920201
599999 -43.940950
609999 -45.327986
619999 -44.605413
629999 -43.402377
639999 -41.914191
649999 -40.281316
659999 -40.083604
669999 -39.524016
679999 -39.818619
689999 -40.594289
699999 -40.626453
709999 -38.766145
719999 -37.753091
729999 -36.313556
739999 -36.350482
749999 -36.961407
759999 -35.392979
769999 -35.246289
779999 -34.614366
789999 -34.439321
799999 -34.257826
809999 -38.116615
819999 -35.730703
829999 -34.450615
839999 -35.711855
849999 -34.958471
859999 -34.347253
869999 -34.843407
879999 -34.623259
889999 -34.022208
899999 -33.980204
909999 -30.975674
919999 -33.699894
929999 -33.511574
939999 -32.162254
949999 -31.622142
959999 -31.142706
969999 -30.917024
979999 -30.686945
989999 -30.589915
999999 -30.754209
1009999 -27.680896
1019999 -27.453934
1029999 -26.634284
1039999 -26.518709
1049999 -25.222623
1059999 -25.901703
1069999 -25.836389
1079999 -25.331240
1089999 -25.589260
1099999 -25.820387
1109999 -29.212243
1119999 -29.796190
1129999 -29.031444
1139999 -27.786442
1149999 -27.475052
1159999 -26.864154
1169999 -26.221836
1179999 -25.174166
1189999 -24.589493
1199999 -24.589203
1209999 -24.239717
1219999 -26.247072
1229999 -25.028438
1239999 -24.045911
1249999 -24.898860
1259999 -24.869775
1269999 -24.017417
1279999 -23.828084
1289999 -23.224939
1299999 -23.133398
1309999 -18.349851
1319999 -18.176805
1329999 -19.049366
1339999 -19.029819
1349999 -18.885354
1359999 -18.718020
1369999 -18.641069
1379999 -18.825731
1389999 -19.057914
1399999 -19.010938
1409999 -16.837771
1419999 -18.943376
1429999 -19.868024
1439999 -19.083765
1449999 -19.184314
1459999 -18.700268
1469999 -18.337094
1479999 -18.286880
1489999 -17.984133
1499999 -18.454786
1509999 -16.379875
1519999 -16.619678
1529999 -17.286032
1539999 -16.878997
1549999 -16.980284
1559999 -16.325453
1569999 -16.829470
1579999 -17.528313
1589999 -17.351340
1599999 -17.086823
1609999 -14.498292
1619999 -15.881332
1629999 -15.669719
1639999 -15.301759
1649999 -14.973206
1659999 -15.379078
1669999 -16.505226
1679999 -16.938221
1689999 -16.947455
1699999 -17.110879
1709999 -22.216766
1719999 -19.624134
1729999 -18.139625
1739999 -18.843787
1749999 -17.801412
1759999 -17.416895
1769999 -16.807630
1779999 -17.149582
1789999 -17.037729
1799999 -17.474290
1809999 -14.656113
1819999 -16.075883
1829999 -14.657378
1839999 -14.441197
1849999 -14.078827
1859999 -14.044734
1869999 -14.365311
1879999 -14.626100
1889999 -14.536362
1899999 -14.722495
1909999 -13.249723
1919999 -12.397799
1929999 -13.827073
1939999 -14.702765
1949999 -14.580011
1959999 -14.289066
1969999 -14.372245
1979999 -14.182169
1989999 -14.377775
1999999 -14.457215
2009999 -15.193624
2019999 -14.545875
2029999 -13.769620
2039999 -13.329488
2049999 -13.667033
2059999 -13.354143
2069999 -13.555429
2079999 -13.487153
2089999 -13.763670
2099999 -13.682949
2109999 -15.139744
2119999 -12.603810
2129999 -13.602186
2139999 -13.882638
2149999 -13.914625
2159999 -13.533590
2169999 -14.111347
2179999 -14.143768
2189999 -13.912777
2199999 -13.991476
2209999 -15.611448
2219999 -13.775415
2229999 -13.867624
2239999 -14.169799
2249999 -14.098735
2259999 -14.369322
2269999 -14.309898
2279999 -14.353379
2289999 -14.083495
2299999 -13.850064
2309999 -12.096292
2319999 -12.571013
2329999 -11.641173
2339999 -11.692064
2349999 -12.171216
2359999 -12.093993
2369999 -12.381539
2379999 -12.309206
2389999 -12.097375
2399999 -12.159387
2409999 -11.583865
2419999 -12.394564
2429999 -12.456751
2439999 -12.254450
2449999 -11.776565
2459999 -11.736171
2469999 -12.084111
2479999 -11.680368
2489999 -11.899468
2499999 -11.819769
2509999 -10.678189
2519999 -10.944777
2529999 -11.385545
2539999 -11.904581
2549999 -11.620700
2559999 -11.765027
2569999 -11.990247
2579999 -12.366998
2589999 -12.101978
2599999 -12.201953
2609999 -10.636644
2619999 -10.124694
2629999 -10.176754
2639999 -10.862782
2649999 -10.764315
2659999 -10.654707
2669999 -10.409520
2679999 -10.512572
2689999 -10.514185
2699999 -10.706844
2709999 -9.718915
2719999 -10.777638
2729999 -10.782921
2739999 -11.703982
2749999 -11.796761
2759999 -11.726644
2769999 -11.391920
2779999 -11.515221
2789999 -11.289743
2799999 -11.080807
2809999 -11.248569
2819999 -10.874345
2829999 -10.621927
2839999 -10.133565
2849999 -10.295267
2859999 -10.265651
2869999 -10.261129
2879999 -10.213544
2889999 -10.390661
2899999 -10.434684
2909999 -9.515344
2919999 -8.898051
2929999 -8.545740
2939999 -9.006440
2949999 -8.978247
2959999 -9.177350
2969999 -9.173993
2979999 -9.293469
2989999 -9.343874
2999999 -9.451935
3009999 -7.613891
3019999 -8.869376
3029999 -8.911564
3039999 -8.768250
3049999 -9.046923
3059999 -9.134547
3069999 -8.967230
3079999 -9.207637
3089999 -9.166146
3099999 -9.087798
3109999 -11.078246
3119999 -9.816651
3129999 -9.108290
3139999 -9.229830
3149999 -9.189025
3159999 -9.125373
3169999 -9.321012
3179999 -9.399925
3189999 -9.367312
3199999 -9.606268
3209999 -7.410235
3219999 -7.840438
3229999 -9.603824
3239999 -9.828956
3249999 -9.710650
3259999 -10.089834
3269999 -10.066453
3279999 -10.130169
3289999 -10.063979
3299999 -9.880778
3309999 -8.667977
3319999 -8.978351
3329999 -9.011369
3339999 -9.110033
3349999 -9.348192
3359999 -9.034058
3369999 -8.597754
3379999 -8.622944
3389999 -8.578687
3399999 -8.524451
3409999 -10.156753
3419999 -9.368092
3429999 -9.243827
3439999 -10.272884
3449999 -10.011392
3459999 -9.792057
3469999 -9.859466
3479999 -9.749384
3489999 -9.701227
3499999 -9.718427
3509999 -7.450903
3519999 -7.664492
3529999 -7.959301
3539999 -7.925450
3549999 -7.998587
3559999 -7.817667
3569999 -7.732299
3579999 -7.709084
3589999 -7.867910
3599999 -7.999985
3609999 -8.253689
3619999 -9.109027
3629999 -9.404695
3639999 -8.812346
3649999 -8.545914
3659999 -8.539206
3669999 -8.138279
3679999 -8.105914
3689999 -8.243713
3699999 -8.257813
3709999 -8.967635
3719999 -7.728381
3729999 -7.378946
3739999 -7.655006
3749999 -7.664995
3759999 -7.758241
3769999 -7.910533
3779999 -8.011044
3789999 -7.986935
3799999 -8.098294
3809999 -8.804340
3819999 -8.201108
3829999 -8.052609
3839999 -8.208278
3849999 -8.061866
3859999 -8.234810
3869999 -8.242687
3879999 -8.214916
3889999 -8.215631
3899999 -8.107279
3909999 -7.323396
3919999 -7.360048
3929999 -7.152141
3939999 -7.497713
3949999 -7.600419
3959999 -7.719774
3969999 -7.975754
3979999 -8.065691
3989999 -8.016518
3999999 -8.036560
4009999 -10.895412
4019999 -9.804309
4029999 -8.895450
4039999 -8.796573
4049999 -8.354409
4059999 -8.184353
4069999 -8.038149
4079999 -8.004492
4089999 -7.920496
4099999 -8.110316
4109999 -8.855187
4119999 -7.822591
4129999 -7.315865
4139999 -7.757243
4149999 -7.501709
4159999 -7.487301
4169999 -7.324918
4179999 -7.546043
4189999 -7.690160
4199999 -7.692883
4209999 -7.503308
4219999 -7.135034
4229999 -7.050660
4239999 -7.183866
4249999 -7.132311
4259999 -7.090882
4269999 -7.085618
4279999 -7.074025
4289999 -7.015253
4299999 -6.884713
4309999 -7.922232
4319999 -7.178330
4329999 -7.773076
4339999 -7.745866
4349999 -7.693590
4359999 -7.517322
4369999 -7.641880
4379999 -7.725343
4389999 -7.574619
4399999 -7.647397
4409999 -7.459672
4419999 -7.138030
4429999 -7.609828
4439999 -7.562356
4449999 -7.658876
4459999 -7.680017
4469999 -7.593897
4479999 -7.405611
4489999 -7.428591
4499999 -7.326066
4509999 -7.796058
4519999 -7.267892
4529999 -7.206003
4539999 -6.958974
4549999 -7.134982
4559999 -7.472107
4569999 -7.436974
4579999 -7.448421
4589999 -7.384273
4599999 -7.296495
4609999 -7.529727
4619999 -7.540832
4629999 -7.757133
4639999 -7.535593
4649999 -7.221073
4659999 -7.589992
4669999 -7.707162
4679999 -7.652621
4689999 -7.475381
4699999 -7.296374
4709999 -6.536835
4719999 -7.476373
4729999 -7.767998
4739999 -7.529328
4749999 -7.506160
4759999 -7.418874
4769999 -7.317596
4779999 -7.311895
4789999 -7.396151
4799999 -7.391978
4809999 -5.111163
4819999 -6.178965
4829999 -6.334275
4839999 -6.370105
4849999 -6.536534
4859999 -6.915111
4869999 -6.838833
4879999 -6.876023
4889999 -6.976294
4899999 -6.887917
4909999 -9.918329
4919999 -8.913345
4929999 -8.752561
4939999 -8.300513
4949999 -8.158282
4959999 -8.228119
4969999 -8.111798
4979999 -7.965170
4989999 -7.837918
4999999 -7.774433
5009999 -8.500354
5019999 -7.219614
5029999 -7.387159
5039999 -7.022438
5049999 -7.107993
5059999 -6.974690
5069999 -6.727677
5079999 -6.950857
5089999 -6.976336
5099999 -6.937675
5109999 -6.976085
5119999 -7.056436
5129999 -7.172300
5139999 -7.210651
5149999 -7.066147
5159999 -7.275236
5169999 -7.021091
5179999 -7.095910
5189999 -7.158467
5199999 -7.109282
5209999 -7.462482
5219999 -7.466521
5229999 -7.237242
5239999 -7.411739
5249999 -7.630460
5259999 -7.407093
5269999 -7.294814
5279999 -7.164213
5289999 -7.238551
5299999 -7.079159
5309999 -6.486412
5319999 -7.244489
5329999 -7.200787
5339999 -6.785714
5349999 -6.781799
5359999 -6.833605
5369999 -6.712432
5379999 -6.547879
5389999 -6.584141
5399999 -6.569068
5409999 -6.593497
5419999 -6.601494
5429999 -6.650156
5439999 -6.730209
5449999 -7.058059
5459999 -6.777925
5469999 -6.597613
5479999 -6.548490
5489999 -6.587760
5499999 -6.509342
5509999 -6.097572
5519999 -7.243792
5529999 -6.938364
5539999 -6.757190
5549999 -6.724624
5559999 -6.545762
5569999 -6.486898
5579999 -6.577048
5589999 -6.594158
5599999 -6.697696
5609999 -7.374731
5619999 -7.293319
5629999 -7.171209
5639999 -6.643456
5649999 -6.345119
5659999 -6.277470
5669999 -6.212215
5679999 -6.079642
5689999 -6.059847
5699999 -6.006559
5709999 -6.673292
5719999 -7.268359
5729999 -7.367816
5739999 -7.050380
5749999 -7.146080
5759999 -7.086097
5769999 -7.240522
5779999 -7.390032
5789999 -7.470345
5799999 -7.412664
5809999 -7.011529
5819999 -6.574549
5829999 -6.856227
5839999 -6.901447
5849999 -7.147167
5859999 -7.201288
5869999 -7.573899
5879999 -7.625331
5889999 -7.752019
5899999 -7.770341
5909999 -5.058406
5919999 -6.258688
5929999 -6.134359
5939999 -6.357706
5949999 -6.224939
5959999 -6.246754
5969999 -6.394746
5979999 -6.474193
5989999 -6.384029
5999999 -6.493396
6009999 -6.301015
6019999 -7.427414
6029999 -7.322405
6039999 -6.966054
6049999 -6.902645
6059999 -7.235258
6069999 -7.129410
6079999 -6.982465
6089999 -7.026452
6099999 -7.079827
6109999 -5.100627
6119999 -6.170650
6129999 -6.676747
6139999 -6.900269
6149999 -6.877714
6159999 -6.798724
6169999 -6.792068
6179999 -6.716489
6189999 -6.648715
6199999 -6.494406
6209999 -6.542011
6219999 -6.001765
6229999 -5.875744
6239999 -6.009221
6249999 -5.922251
6259999 -5.775173
6269999 -5.992328
6279999 -5.821925
6289999 -5.864119
6299999 -5.938878
6309999 -6.731197
6319999 -7.740519
6329999 -8.029718
6339999 -8.161172
6349999 -7.979297
6359999 -7.755801
6369999 -7.574521
6379999 -7.391941
6389999 -7.445284
6399999 -7.207280
6409999 -5.604053
6419999 -6.777525
6429999 -6.290456
6439999 -6.432390
6449999 -6.584235
6459999 -6.461109
6469999 -6.311929
6479999 -6.346168
6489999 -6.225109
6499999 -6.124211
6509999 -4.614022
6519999 -4.949870
6529999 -4.961434
6539999 -5.090784
6549999 -5.182439
6559999 -5.278503
6569999 -5.506417
6579999 -5.472863
6589999 -5.521679
6599999 -5.624459
6609999 -5.558615
6619999 -5.904318
6629999 -5.906240
6639999 -5.676221
6649999 -5.454639
6659999 -5.654409
6669999 -5.592882
6679999 -5.468851
6689999 -5.828151
6699999 -5.656811
6709999 -4.551205
6719999 -6.242462
6729999 -6.174510
6739999 -6.248153
6749999 -6.681339
6759999 -6.813228
6769999 -7.006921
6779999 -7.368690
6789999 -7.100483
6799999 -6.977169
6809999 -6.609629
6819999 -6.084460
6829999 -6.569842
6839999 -6.418503
6849999 -6.458681
6859999 -6.400056
6869999 -6.421802
6879999 -6.454629
6889999 -6.427419
6899999 -6.444800
6909999 -4.715587
6919999 -5.151555
6929999 -5.542059
6939999 -5.692332
6949999 -5.641543
6959999 -5.963955
6969999 -5.861484
6979999 -5.832264
6989999 -5.994313
6999999 -5.839152
7009999 -5.173413
7019999 -5.349201
7029999 -5.076138
7039999 -5.236662
7049999 -5.540185
7059999 -5.529175
7069999 -5.486219
7079999 -5.558004
7089999 -5.617805
7099999 -5.551298
7109999 -5.392112
7119999 -5.435248
7129999 -5.637643
7139999 -5.531205
7149999 -5.536893
7159999 -5.631948
7169999 -5.573995
7179999 -5.551632
7189999 -5.614129
7199999 -5.881423
7209999 -4.868557
7219999 -4.939935
7229999 -5.253524
7239999 -5.373261
7249999 -5.563381
7259999 -5.656863
7269999 -5.782695
7279999 -5.798906
7289999 -5.821884
7299999 -5.664500
7309999 -4.845360
7319999 -4.892513
7329999 -5.288176
7339999 -5.590911
7349999 -5.855557
7359999 -5.904131
7369999 -5.752475
7379999 -5.776250
7389999 -5.731135
7399999 -5.606230
7409999 -5.440189
7419999 -5.087448
7429999 -4.953196
7439999 -5.662362
7449999 -5.627614
7459999 -5.535977
7469999 -5.330452
7479999 -5.275862
7489999 -5.186080
7499999 -5.378091
7509999 -4.963602
7519999 -5.171387
7529999 -5.432623
7539999 -5.231782
7549999 -5.536756
7559999 -5.372384
7569999 -5.331161
7579999 -5.247799
7589999 -5.401683
7599999 -5.464389
7609999 -6.332464
7619999 -5.797718
7629999 -5.648370
7639999 -6.004899
7649999 -6.001746
7659999 -5.692198
7669999 -5.540725
7679999 -5.586726
7689999 -5.503394
7699999 -5.448185
7709999 -6.258530
7719999 -6.424480
7729999 -6.062474
7739999 -5.884326
7749999 -5.741971
7759999 -5.521777
7769999 -5.595749
7779999 -5.501741
7789999 -5.457404
7799999 -5.679999
7809999 -5.966764
7819999 -5.711731
7829999 -5.639815
7839999 -5.688966
7849999 -5.618596
7859999 -6.087727
7869999 -5.932010
7879999 -5.887992
7889999 -5.820041
7899999 -5.603992
7909999 -5.494300
7919999 -5.851123
7929999 -5.666412
7939999 -5.769897
7949999 -5.902798
7959999 -5.880723
7969999 -5.962676
7979999 -6.065779
7989999 -5.948148
7999999 -5.906251
8009999 -6.815099
8019999 -6.009455
8029999 -6.212371
8039999 -6.124633
8049999 -6.312677
8059999 -6.548737
8069999 -6.345570
8079999 -6.275059
8089999 -6.198575
8099999 -6.285464
8109999 -4.713062
8119999 -5.459394
8129999 -5.598872
8139999 -5.428566
8149999 -5.553431
8159999 -5.546687
8169999 -5.540837
8179999 -5.505274
8189999 -5.577359
8199999 -5.485934
8209999 -5.177316
8219999 -5.150581
8229999 -5.210813
8239999 -5.119869
8249999 -5.363286
8259999 -5.337333
8269999 -5.318280
8279999 -5.412855
8289999 -5.519199
8299999 -5.653041
8309999 -4.826834
8319999 -5.641829
8329999 -5.405027
8339999 -5.082916
8349999 -5.159923
8359999 -5.339132
8369999 -5.436621
8379999 -5.328457
8389999 -5.292668
8399999 -5.251240
8409999 -6.721819
8419999 -5.951679
8429999 -5.940631
8439999 -5.975374
8449999 -5.856230
8459999 -5.567985
8469999 -5.561296
8479999 -5.514191
8489999 -5.599229
8499999 -5.644285
8509999 -5.549668
8519999 -5.997885
8529999 -6.227108
8539999 -6.382388
8549999 -6.220092
8559999 -6.112953
8569999 -5.883247
8579999 -6.007768
8589999 -6.033359
8599999 -5.868690
8609999 -6.999187
8619999 -5.646398
8629999 -5.216671
8639999 -5.130153
8649999 -5.215595
8659999 -5.234254
8669999 -5.496017
8679999 -5.450198
8689999 -5.462444
8699999 -5.560054
8709999 -5.509599
8719999 -4.485756
8729999 -5.097834
8739999 -4.822351
8749999 -4.983561
8759999 -5.087828
8769999 -5.026611
8779999 -4.896833
8789999 -4.826931
8799999 -4.955361
8809999 -5.483026
8819999 -5.861977
8829999 -6.220457
8839999 -6.042377
8849999 -6.285615
8859999 -6.369780
8869999 -6.122637
8879999 -5.895859
8889999 -5.851169
8899999 -5.761890
8909999 -4.458686
8919999 -5.538752
8929999 -5.011510
8939999 -5.040474
8949999 -5.066873
8959999 -5.145844
8969999 -5.048112
8979999 -5.005793
8989999 -4.924750
8999999 -4.930072
9009999 -6.656427
9019999 -5.807273
9029999 -5.299566
9039999 -5.515605
9049999 -5.610121
9059999 -5.507004
9069999 -5.455928
9079999 -5.290733
9089999 -5.183333
9099999 -5.198967
9109999 -4.979491
9119999 -5.049278
9129999 -5.339796
9139999 -5.293086
9149999 -5.187379
9159999 -5.206987
9169999 -4.949809
9179999 -4.899698
9189999 -4.944164
9199999 -4.855668
9209999 -4.197616
9219999 -4.710874
9229999 -4.630626
9239999 -4.795759
9249999 -4.961616
9259999 -5.061976
9269999 -5.260786
9279999 -5.330790
9289999 -5.236102
9299999 -5.301394
9309999 -5.393718
9319999 -5.176980
9329999 -5.161348
9339999 -5.567380
9349999 -5.399678
9359999 -5.215278
9369999 -5.336488
9379999 -5.246387
9389999 -5.361438
9399999 -5.464239
9409999 -5.540477
9419999 -5.434476
9429999 -5.947056
9439999 -5.510567
9449999 -5.282856
9459999 -5.438283
9469999 -5.399617
9479999 -5.291031
9489999 -5.169967
9499999 -5.130580
9509999 -5.101163
9519999 -5.247982
9529999 -5.606532
9539999 -5.553189
9549999 -5.607584
9559999 -5.519184
9569999 -5.215873
9579999 -5.109386
9589999 -5.090070
9599999 -5.039178
9609999 -5.696700
9619999 -5.318210
9629999 -5.042095
9639999 -5.389139
9649999 -5.185541
9659999 -5.264236
9669999 -5.402512
9679999 -5.360099
9689999 -5.255717
9699999 -5.385372
9709999 -4.821321
9719999 -5.076297
9729999 -5.644978
9739999 -5.406638
9749999 -5.557046
9759999 -5.393737
9769999 -5.313300
9779999 -5.210974
9789999 -5.148258
9799999 -5.109578
9809999 -4.187621
9819999 -4.552117
9829999 -4.510145
9839999 -4.228445
9849999 -4.555083
9859999 -4.700729
9869999 -4.582699
9879999 -4.757331
9889999 -4.683123
9899999 -4.631228
9909999 -5.258174
9919999 -4.750255
9929999 -4.637000
9939999 -4.989961
9949999 -4.760391
9959999 -4.698694
9969999 -5.021790
9979999 -5.119495
9989999 -5.102442
9999999 -4.999429


1x40:
-0.002966 0.278863 0.441527 0.235518 0.060792 0.002034 0.034447 -0.467814 -0.238813 0.049620 0.183265 -0.004075 0.024349 0.014589 0.065983 0.002154 -0.022931 -0.532137 -0.273294 0.059485 0.272601 -0.053867 -0.328575 -0.099765 -0.526518 0.061694 0.090584 -0.422884 0.022441 -0.562390 0.157568 -0.475300 0.412167 -0.510894 0.634500 -0.680383 0.307972 0.314342 0.415985 0.577325 


==> figures/puck_ol8.dat <==
9999 -42.471881
19999 -48.168647
29999 -50.256933
39999 -50.373611
49999 -50.498645
59999 -49.549719
69999 -50.676836
79999 -50.152396
89999 -50.221774
99999 -50.717316
109999 -49.316190
119999 -49.982463
129999 -49.310231
139999 -47.761659
149999 -47.286262
159999 -47.542146
169999 -47.226442
179999 -47.069286
189999 -47.379712
199999 -47.772822
209999 -45.653489
219999 -47.976707
229999 -46.996204
239999 -47.565431
249999 -47.611887
259999 -47.342771
269999 -47.464704
279999 -47.367632
289999 -47.088698
299999 -46.984852
309999 -53.053045
319999 -52.419014
329999 -50.064743
339999 -47.844367
349999 -46.519725
359999 -46.797975
369999 -46.699432
379999 -46.750076
389999 -46.924810
399999 -46.633643
409999 -44.361177
419999 -44.599064
429999 -43.364173
439999 -40.944642
449999 -40.905392
459999 -40.257956
469999 -41.330564
479999 -41.269468
489999 -41.712125
499999 -41.869604
509999 -39.857662
519999 -40.286602
529999 -40.953373
539999 -42.574736
549999 -42.021239
559999 -41.933784
569999 -42.098559
579999 -41.930223
589999 -42.497786
599999 -41.715322
609999 -35.498674
619999 -38.496289
629999 -37.976167
639999 -37.824789
649999 -38.821944
659999 -38.652146
669999 -37.922337
679999 -36.841953
689999 -36.331064
699999 -35.991689
709999 -42.889529
719999 -37.834415
729999 -35.375613
739999 -36.412937
749999 -36.429983
759999 -35.602104
769999 -35.460597
779999 -35.496525
789999 -35.362335
799999 -35.354154
809999 -34.839056
819999 -35.530460
829999 -35.298651
839999 -36.884402
849999 -35.743853
859999 -35.662275
869999 -34.864764
879999 -35.200501
889999 -34.928400
899999 -34.891126
909999 -35.555799
919999 -32.833530
929999 -32.857848
939999 -31.894489
949999 -30.893026
959999 -31.577038
969999 -31.146446
979999 -31.679152
989999 -31.642037
999999 -31.531435
1009999 -32.022463
1019999 -31.532051
1029999 -31.482258
1039999 -29.529848
1049999 -30.555155
1059999 -30.528691
1069999 -29.933136
1079999 -28.965611
1089999 -28.811255
1099999 -28.626435
1109999 -29.186178
1119999 -26.314858
1129999 -24.920760
1139999 -24.210054
1149999 -26.133605
1159999 -25.664501
1169999 -25.287390
1179999 -25.552102
1189999 -26.321048
1199999 -26.354877
1209999 -24.304561
1219999 -26.645888
1229999 -25.657352
1239999 -25.037300
1249999 -23.862732
1259999 -23.882053
1269999 -24.062647
1279999 -23.816508
1289999 -23.448761
1299999 -23.339820
1309999 -19.605526
1319999 -21.040060
1329999 -19.390063
1339999 -20.196471
1349999 -20.094616
1359999 -20.624599
1369999 -20.092768
1379999 -20.039175
1389999 -20.012052
1399999 -19.879537
1409999 -20.193419
1419999 -19.264049
1429999 -17.540008
1439999 -17.162907
1449999 -17.010390
1459999 -17.039334
1469999 -17.229926
1479999 -16.893146
1489999 -16.711594
1499999 -16.548163
1509999 -19.319125
1519999 -18.186501
1529999 -18.575570
1539999 -17.883322
1549999 -18.000547
1559999 -17.787759
1569999 -17.886456
1579999 -17.820438
1589999 -17.741199
1599999 -17.703279
1609999 -13.617532
1619999 -13.966172
1629999 -14.229920
1639999 -14.056929
1649999 -14.297390
1659999 -14.549087
1669999 -14.416014
1679999 -14.481588
1689999 -14.854272
1699999 -15.353012
1709999 -14.579422
1719999 -13.853969
1729999 -13.811217
1739999 -13.506334
1749999 -13.704234
1759999 -13.996060
1769999 -13.882743
1779999 -13.599573
1789999 -13.506627
1799999 -13.413101
1809999 -13.689859
1819999 -12.814707
1829999 -13.374235
1839999 -12.833078
1849999 -12.928740
1859999 -12.948682
1869999 -12.881867
1879999 -13.095237
1889999 -12.820933
1899999 -12.708332
1909999 -9.782380
1919999 -11.039673
1929999 -11.533498
1939999 -12.574040
1949999 -12.859063
1959999 -13.018174
1969999 -12.618871
1979999 -12.547384
1989999 -13.084128
1999999 -12.998425
2009999 -11.154458
2019999 -10.242295
2029999 -10.505887
2039999 -10.496444
2049999 -10.273916
2059999 -10.420771
2069999 -10.512891
2079999 -10.734068
2089999 -10.978892
2099999 -10.846074
2109999 -12.093955
2119999 -11.148226
2129999 -11.096069
2139999 -11.371959
2149999 -10.907766
2159999 -11.082807
2169999 -11.272101
2179999 -11.200077
2189999 -10.981304
2199999 -10.878183
2209999 -10.168204
2219999 -9.706080
2229999 -10.456451
2239999 -10.159241
2249999 -9.786351
2259999 -9.998088
2269999 -9.852184
2279999 -9.856982
2289999 -10.000158
2299999 -9.754896
2309999 -9.293898
2319999 -9.674220
2329999 -9.398231
2339999 -9.789217
2349999 -9.742631
2359999 -9.432911
2369999 -9.436735
2379999 -9.458033
2389999 -9.520974
2399999 -9.545745
2409999 -9.930599
2419999 -9.592937
2429999 -9.311217
2439999 -9.210636
2449999 -9.556912
2459999 -9.556540
2469999 -9.646459
2479999 -9.667686
2489999 -9.486699
2499999 -9.475336
2509999 -8.989843
2519999 -8.907511
2529999 -8.895695
2539999 -9.030687
2549999 -8.836098
2559999 -8.774646
2569999 -8.937268
2579999 -8.764383
2589999 -8.890961
2599999 -8.828202
2609999 -11.038936
2619999 -11.287078
2629999 -10.797457
2639999 -10.240836
2649999 -10.049780
2659999 -9.886297
2669999 -9.691780
2679999 -9.402938
2689999 -9.316934
2699999 -9.317451
2709999 -7.707388
2719999 -7.638055
2729999 -7.349591
2739999 -7.681795
2749999 -8.232017
2759999 -7.949837
2769999 -7.815748
2779999 -7.801175
2789999 -7.991510
2799999 -7.945798
2809999 -9.046386
2819999 -8.580979
2829999 -8.655840
2839999 -8.561409
2849999 -8.465781
2859999 -8.564001
2869999 -8.652467
2879999 -8.485885
2889999 -8.393433
2899999 -8.843229
2909999 -8.373846
2919999 -8.378948
2929999 -9.216855
2939999 -9.379951
2949999 -8.890513
2959999 -8.796726
2969999 -8.738417
2979999 -8.780972
2989999 -8.948034
2999999 -8.858578
3009999 -8.625096
3019999 -8.869799
3029999 -8.767145
3039999 -8.482987
3049999 -8.367163
3059999 -8.594414
3069999 -8.507526
3079999 -8.704430
3089999 -8.459821
3099999 -8.308812
3109999 -8.344719
3119999 -7.789346
3129999 -7.251834
3139999 -7.432175
3149999 -7.648907
3159999 -7.631646
3169999 -7.832768
3179999 -7.803123
3189999 -7.740192
3199999 -7.655752
3209999 -10.447259
3219999 -8.447497
3229999 -8.528548
3239999 -7.965033
3249999 -7.831932
3259999 -7.687660
3269999 -7.581510
3279999 -7.475112
3289999 -7.582552
3299999 -7.527972
3309999 -5.752786
3319999 -6.131539
3329999 -6.585189
3339999 -6.667611
3349999 -7.321446
3359999 -7.123760
3369999 -7.174187
3379999 -7.373116
3389999 -7.437397
3399999 -7.471213
3409999 -8.457190
3419999 -7.743170
3429999 -7.171155
3439999 -6.933685
3449999 -6.841855
3459999 -6.853772
3469999 -7.017518
3479999 -7.176311
3489999 -7.059343
3499999 -7.267747
3509999 -6.324001
3519999 -7.081858
3529999 -7.810175
3539999 -7.493387
3549999 -7.422765
3559999 -7.596996
3569999 -7.511396
3579999 -7.403945
3589999 -7.360859
3599999 -7.389115
3609999 -7.976872
3619999 -7.102843
3629999 -6.964765
3639999 -6.662124
3649999 -6.954038
3659999 -6.907901
3669999 -6.750944
3679999 -7.000820
3689999 -7.158611
3699999 -6.979253
3709999 -7.455583
3719999 -6.940776
3729999 -6.955943
3739999 -6.781915
3749999 -7.016355
3759999 -7.193177
3769999 -7.102802
3779999 -6.960225
3789999 -6.911797
3799999 -7.038602
3809999 -6.365781
3819999 -7.013087
3829999 -7.147424
3839999 -7.590815
3849999 -7.326264
3859999 -7.451719
3869999 -7.224454
3879999 -6.981112
3889999 -6.938038
3899999 -6.845804
3909999 -5.051892
3919999 -5.374339
3929999 -5.940371
3939999 -5.918184
3949999 -6.020390
3959999 -6.093375
3969999 -6.020744
3979999 -6.100826
3989999 -6.222422
3999999 -6.297517
4009999 -7.665737
4019999 -6.428604
4029999 -6.041972
4039999 -6.322177
4049999 -6.120788
4059999 -6.218683
4069999 -6.228768
4079999 -6.132712
4089999 -6.205821
4099999 -6.365793
4109999 -7.056559
4119999 -6.327862
4129999 -6.381450
4139999 -6.371544
4149999 -6.088970
4159999 -6.469129
4169999 -6.489313
4179999 -6.346098
4189999 -6.567878
4199999 -6.559854
4209999 -8.604871
4219999 -7.794020
4229999 -7.220789
4239999 -6.779570
4249999 -6.887607
4259999 -6.424494
4269999 -6.462588
4279999 -6.571983
4289999 -6.555899
4299999 -6.440722
4309999 -7.417346
4319999 -7.176485
4329999 -7.173771
4339999 -7.464867
4349999 -7.096075
4359999 -6.745678
4369999 -6.797903
4379999 -6.775794
4389999 -6.655286
4399999 -6.630439
4409999 -7.909758
4419999 -7.497377
4429999 -7.417060
4439999 -7.290574
4449999 -7.024182
4459999 -6.989415
4469999 -6.710745
4479999 -6.654357
4489999 -6.637995
4499999 -6.530175
4509999 -4.684510
4519999 -5.800127
4529999 -5.797102
4539999 -5.899463
4549999 -6.261718
4559999 -6.244205
4569999 -6.154214
4579999 -6.169568
4589999 -6.186229
4599999 -6.237238
4609999 -5.608456
4619999 -6.464826
4629999 -6.526603
4639999 -6.308083
4649999 -5.962070
4659999 -6.020805
4669999 -5.921574
4679999 -5.926384
4689999 -5.791258
4699999 -5.818307
4709999 -6.116231
4719999 -6.031511
4729999 -6.217248
4739999 -6.052464
4749999 -6.025537
4759999 -6.027187
4769999 -6.194179
4779999 -6.031715
4789999 -6.065129
4799999 -6.008859
4809999 -5.042026
4819999 -5.374792
4829999 -5.388808
4839999 -5.320963
4849999 -5.853742
4859999 -5.867994
4869999 -5.806202
4879999 -6.168375
4889999 -6.055107
4899999 -5.907464
4909999 -6.016863
4919999 -5.529040
4929999 -5.719601
4939999 -5.719587
4949999 -5.472808
4959999 -5.652307
4969999 -5.748884
4979999 -5.974156
4989999 -6.104284
4999999 -6.075756
5009999 -7.092532
5019999 -6.690074
5029999 -6.763144
5039999 -6.617621
5049999 -6.498793
5059999 -6.440262
5069999 -6.350253
5079999 -6.122998
5089999 -5.987456
5099999 -5.947842
5109999 -5.067882
5119999 -5.174818
5129999 -5.118863
5139999 -5.140201
5149999 -5.218625
5159999 -5.275518
5169999 -5.150558
5179999 -5.119363
5189999 -5.314032
5199999 -5.271665
5209999 -4.088766
5219999 -4.503700
5229999 -4.887883
5239999 -4.862783
5249999 -4.954831
5259999 -4.810597
5269999 -5.074780
5279999 -5.110533
5289999 -5.200464
5299999 -5.339211
5309999 -4.823552
5319999 -4.709380
5329999 -5.105002
5339999 -4.825387
5349999 -4.874447
5359999 -5.005023
5369999 -5.035510
5379999 -5.115421
5389999 -5.161555
5399999 -5.155773
5409999 -4.443981
5419999 -5.086335
5429999 -4.875354
5439999 -4.782212
5449999 -4.924595
5459999 -5.064259
5469999 -5.252537
5479999 -5.177714
5489999 -5.101193
5499999 -5.170787
5509999 -6.115145
5519999 -5.189304
5529999 -5.036187
5539999 -5.311188
5549999 -5.270353
5559999 -5.358707
5569999 -5.261197
5579999 -5.191261
5589999 -5.159651
5599999 -5.163930
5609999 -4.452400
5619999 -4.658437
5629999 -4.977718
5639999 -4.853099
5649999 -4.966659
5659999 -4.991585
5669999 -4.926393
5679999 -4.866938
5689999 -4.870764
5699999 -4.895379
5709999 -4.765128
5719999 -5.288412
5729999 -5.168193
5739999 -4.969395
5749999 -5.074073
5759999 -5.003657
5769999 -5.154899
5779999 -5.155435
5789999 -5.037012
5799999 -4.920854
5809999 -4.507380
5819999 -4.902108
5829999 -5.248883
5839999 -5.243492
5849999 -5.253342
5859999 -5.058960
5869999 -4.942394
5879999 -5.041615
5889999 -5.127917
5899999 -5.111345
5909999 -6.975848
5919999 -5.820323
5929999 -5.385442
5939999 -5.502324
5949999 -5.544690
5959999 -5.256151
5969999 -5.231454
5979999 -5.109751
5989999 -5.194345
5999999 -5.334297
6009999 -4.441760
6019999 -4.272226
6029999 -4.732232
6039999 -4.614745
6049999 -4.645984
6059999 -5.000819
6069999 -5.168850
6079999 -5.108966
6089999 -5.004392
6099999 -5.031425
6109999 -4.482521
6119999 -4.846868
6129999 -4.875647
6139999 -4.946394
6149999 -5.194190
6159999 -5.248182
6169999 -5.149780
6179999 -5.226799
6189999 -5.232621
6199999 -5.127396
6209999 -6.044356
6219999 -5.446969
6229999 -5.423650
6239999 -5.429138
6249999 -5.210939
6259999 -5.000825
6269999 -4.996633
6279999 -4.939148
6289999 -4.900637
6299999 -4.892882
6309999 -5.654209
6319999 -5.661947
6329999 -5.022269
6339999 -4.831217
6349999 -4.648494
6359999 -4.789660
6369999 -4.652745
6379999 -4.840878
6389999 -5.030450
6399999 -5.033156
6409999 -4.569232
6419999 -5.088869
6429999 -5.419785
6439999 -5.272747
6449999 -5.121993
6459999 -5.109801
6469999 -5.135941
6479999 -5.206614
6489999 -5.284907
6499999 -5.293045
6509999 -5.089997
6519999 -4.390899
6529999 -4.012867
6539999 -4.319171
6549999 -4.260404
6559999 -4.229360
6569999 -4.237388
6579999 -4.271184
6589999 -4.363855
6599999 -4.426939
6609999 -5.394745
6619999 -4.942978
6629999 -4.794799
6639999 -4.683211
6649999 -4.704123
6659999 -4.726000
6669999 -4.841172
6679999 -4.702058
6689999 -4.725540
6699999 -4.563605
6709999 -4.515246
6719999 -4.802830
6729999 -4.692922
6739999 -4.684658
6749999 -4.693224
6759999 -4.653810
6769999 -4.626610
6779999 -4.704189
6789999 -4.659641
6799999 -4.760180
6809999 -4.186171
6819999 -4.416032
6829999 -4.386958
6839999 -4.937248
6849999 -5.250110
6859999 -5.362260
6869999 -5.414267
6879999 -5.490132
6889999 -5.418458
6899999 -5.444324
6909999 -5.259871
6919999 -4.724148
6929999 -4.548207
6939999 -4.548569
6949999 -4.491175
6959999 -4.473285
6969999 -4.431261
6979999 -4.653233
6989999 -4.688607
6999999 -4.605191
7009999 -4.844701
7019999 -5.150108
7029999 -5.694952
7039999 -5.766681
7049999 -5.629023
7059999 -5.626540
7069999 -5.724734
7079999 -5.964502
7089999 -6.035818
7099999 -6.049862
7109999 -6.539163
7119999 -5.783194
7129999 -5.484974
7139999 -5.250488
7149999 -5.136472
7159999 -5.008141
7169999 -5.239050
7179999 -5.138308
7189999 -5.052971
7199999 -4.992896
7209999 -5.562419
7219999 -5.754739
7229999 -5.893256
7239999 -5.915407
7249999 -5.570545
7259999 -5.566162
7269999 -5.419319
7279999 -5.144405
7289999 -5.122724
7299999 -5.108127
7309999 -5.375845
7319999 -5.149650
7329999 -4.760524
7339999 -4.495738
7349999 -4.867392
7359999 -4.968880
7369999 -4.881106
7379999 -5.084042
7389999 -5.106336
7399999 -4.983869
7409999 -5.008841
7419999 -4.401323
7429999 -4.486272
7439999 -4.759088
7449999 -4.470238
7459999 -4.568330
7469999 -4.760396
7479999 -4.663618
7489999 -4.720037
7499999 -4.722794
7509999 -4.652991
7519999 -4.873319
7529999 -5.023082
7539999 -4.830777
7549999 -4.770967
7559999 -4.778706
7569999 -4.676970
7579999 -4.645834
7589999 -4.615549
7599999 -4.587853
7609999 -4.534180
7619999 -3.977466
7629999 -4.302430
7639999 -4.243914
7649999 -4.239410
7659999 -4.397549
7669999 -4.378446
7679999 -4.395120
7689999 -4.308456
7699999 -4.308798
7709999 -3.906912
7719999 -4.087140
7729999 -4.358733
7739999 -4.577910
7749999 -4.590369
7759999 -4.718067
7769999 -4.681484
7779999 -4.506816
7789999 -4.444993
7799999 -4.489822
7809999 -5.021064
7819999 -4.614617
7829999 -5.429591
7839999 -5.313819
7849999 -5.329906
7859999 -5.224902
7869999 -4.995892
7879999 -4.944268
7889999 -4.789689
7899999 -4.776188
7909999 -4.139248
7919999 -4.095043
7929999 -4.073723
7939999 -4.143368
7949999 -4.053444
7959999 -4.082360
7969999 -4.187830
7979999 -4.491299
7989999 -4.468575
7999999 -4.479250
8009999 -5.704545
8019999 -5.042316
8029999 -5.251852
8039999 -5.158508
8049999 -5.082568
8059999 -4.826892
8069999 -4.707313
8079999 -4.788354
8089999 -4.822699
8099999 -4.791731
8109999 -3.916638
8119999 -4.040678
8129999 -4.198395
8139999 -4.147968
8149999 -4.010324
8159999 -4.065402
8169999 -4.116805
8179999 -4.248764
8189999 -4.193110
8199999 -4.177845
8209999 -4.705652
8219999 -4.851915
8229999 -4.999062
8239999 -4.450967
8249999 -4.673552
8259999 -4.652114
8269999 -4.647849
8279999 -4.586739
8289999 -4.515076
8299999 -4.543031
8309999 -4.108321
8319999 -3.917241
8329999 -3.797506
8339999 -4.260297
8349999 -4.393618
8359999 -4.568485
8369999 -4.762424
8379999 -4.755494
8389999 -4.759463
8399999 -4.696791
8409999 -5.305181
8419999 -4.964585
8429999 -5.438828
8439999 -5.296727
8449999 -5.157565
8459999 -5.114751
8469999 -5.036426
8479999 -4.907753
8489999 -4.923757
8499999 -4.955362
8509999 -4.861518
8519999 -4.361823
8529999 -4.458719
8539999 -4.343378
8549999 -4.314581
8559999 -4.271633
8569999 -4.334982
8579999 -4.391435
8589999 -4.381580
8599999 -4.339876
8609999 -6.192783
8619999 -5.025213
8629999 -4.500956
8639999 -4.325305
8649999 -4.632820
8659999 -4.407826
8669999 -4.575790
8679999 -4.522152
8689999 -4.612813
8699999 -4.601733
8709999 -4.426705
8719999 -4.196790
8729999 -4.100068
8739999 -3.899626
8749999 -3.828514
8759999 -3.887282
8769999 -4.170494
8779999 -4.075951
8789999 -4.077843
8799999 -4.249648
8809999 -4.574399
8819999 -4.426514
8829999 -4.382769
8839999 -4.207346
8849999 -4.126088
8859999 -4.172926
8869999 -4.073552
8879999 -3.969799
8889999 -4.057645
8899999 -3.986379
8909999 -2.543977
8919999 -3.838295
8929999 -3.879144
8939999 -3.817284
8949999 -3.971975
8959999 -4.036262
8969999 -4.052884
8979999 -4.160255
8989999 -4.168402
8999999 -4.163296
9009999 -5.551933
9019999 -4.622128
9029999 -4.599452
9039999 -4.679323
9049999 -4.851045
9059999 -4.721715
9069999 -5.140846
9079999 -5.143684
9089999 -4.934538
9099999 -4.936588
9109999 -6.001031
9119999 -5.141606
9129999 -4.926708
9139999 -5.033400
9149999 -4.757654
9159999 -4.729552
9169999 -4.611405
9179999 -4.633209
9189999 -4.563312
9199999 -4.465326
9209999 -4.080353
9219999 -4.294773
9229999 -4.473881
9239999 -4.281255
9249999 -4.402984
9259999 -4.228361
9269999 -4.165188
9279999 -4.337641
9289999 -4.152445
9299999 -4.123519
9309999 -5.267543
9319999 -4.164468
9329999 -4.112063
9339999 -4.001084
9349999 -3.998363
9359999 -3.769466
9369999 -3.988182
9379999 -3.950837
9389999 -3.942471
9399999 -3.961457
9409999 -3.751850
9419999 -3.557424
9429999 -3.841352
9439999 -3.778671
9449999 -3.796754
9459999 -3.814563
9469999 -3.826926
9479999 -3.928314
9489999 -3.971761
9499999 -3.861280
9509999 -3.722300
9519999 -4.260660
9529999 -4.304995
9539999 -4.278394
9549999 -4.530698
9559999 -4.643781
9569999 -4.497938
9579999 -4.442875
9589999 -4.473095
9599999 -4.423938
9609999 -6.110848
9619999 -5.587492
9629999 -5.172650
9639999 -4.889588
9649999 -4.895949
9659999 -4.766939
9669999 -4.576198
9679999 -4.526696
9689999 -4.455635
9699999 -4.537205
9709999 -4.589169
9719999 -4.786011
9729999 -4.775726
9739999 -4.546105
9749999 -4.353434
9759999 -4.455897
9769999 -4.481513
9779999 -4.449478
9789999 -4.639976
9799999 -4.654591
9809999 -4.631314
9819999 -4.712797
9829999 -4.892319
9839999 -4.805589
9849999 -4.642194
9859999 -4.494941
9869999 -4.432635
9879999 -4.433094
9889999 -4.425039
9899999 -4.363035
9909999 -4.074721
9919999 -3.650553
9929999 -3.437633
9939999 -3.810747
9949999 -4.005675
9959999 -3.909730
9969999 -4.015546
9979999 -4.055397
9989999 -4.094482
9999999 -4.111139


1x40:
0.019259 -0.204652 -0.505922 -0.359946 0.060824 0.005898 -0.135307 0.369278 0.254002 -0.071933 0.145950 -0.046518 -0.029273 -0.007495 0.074013 -0.013221 0.277497 -0.332723 -0.272113 0.074199 -0.224175 -0.000058 -0.313604 0.103635 -0.650547 0.002960 -0.153966 -0.346393 0.289163 -0.442007 -0.398305 0.455750 0.285943 -0.580757 0.464454 0.735738 -0.229070 0.213801 0.055399 0.560516 


==> figures/puck_ol9.dat <==
9999 -58.122672
19999 -57.589280
29999 -57.645745
39999 -57.775313
49999 -57.783144
59999 -57.759833
69999 -57.500418
79999 -56.925346
89999 -56.692867
99999 -56.418270
109999 -53.073882
119999 -54.106460
129999 -53.876601
139999 -53.788672
149999 -54.321490
159999 -53.876694
169999 -54.007207
179999 -53.781657
189999 -53.965652
199999 -53.582415
209999 -51.100677
219999 -49.708699
229999 -49.054844
239999 -48.374121
249999 -48.826891
259999 -49.219848
269999 -48.620567
279999 -49.143323
289999 -49.090621
299999 -48.462040
309999 -45.235525
319999 -47.406605
329999 -46.236661
339999 -45.972482
349999 -46.365771
359999 -46.528819
369999 -45.731756
379999 -46.566662
389999 -46.790458
399999 -46.893508
409999 -47.367122
419999 -44.291360
429999 -44.438723
439999 -44.327641
449999 -45.047128
459999 -44.808804
469999 -44.680450
479999 -44.075590
489999 -45.043557
499999 -45.193449
509999 -46.310472
519999 -44.139792
529999 -42.857080
539999 -41.846566
549999 -42.145010
559999 -41.960124
569999 -41.307274
579999 -40.625646
589999 -40.171843
599999 -40.014904
609999 -35.923560
619999 -35.443192
629999 -35.847093
639999 -37.836172
649999 -37.298145
659999 -37.335987
669999 -37.954574
679999 -38.268707
689999 -39.098768
699999 -38.640249
709999 -36.911224
719999 -34.022652
729999 -35.334559
739999 -35.988613
749999 -35.793597
759999 -36.011609
769999 -35.486061
779999 -35.207277
789999 -35.986835
799999 -35.964078
809999 -35.282649
819999 -33.374578
829999 -33.395567
839999 -32.834943
849999 -33.224427
859999 -32.570352
869999 -32.607010
879999 -32.162000
889999 -32.922254
899999 -32.354415
909999 -35.443090
919999 -32.418601
929999 -34.139948
939999 -33.040898
949999 -31.888868
959999 -30.990310
969999 -31.579093
979999 -30.716392
989999 -29.835415
999999 -30.151088
1009999 -29.945196
1019999 -32.489741
1029999 -33.053689
1039999 -32.100232
1049999 -31.915405
1059999 -30.788355
1069999 -30.475894
1079999 -30.509060
1089999 -29.867798
1099999 -29.000887
1109999 -28.714834
1119999 -27.103405
1129999 -24.815834
1139999 -24.224964
1149999 -24.784772
1159999 -25.139362
1169999 -24.684865
1179999 -24.775705
1189999 -24.722761
1199999 -24.907303
1209999 -17.644007
1219999 -19.856471
1229999 -20.724274
1239999 -22.328122
1249999 -22.607150
1259999 -23.736887
1269999 -24.039407
1279999 -23.860919
1289999 -24.589737
1299999 -24.898710
1309999 -24.761200
1319999 -24.755366
1329999 -25.743226
1339999 -25.403966
1349999 -24.964751
1359999 -24.299988
1369999 -23.791048
1379999 -23.214048
1389999 -22.632250
1399999 -22.163320
1409999 -22.551659
1419999 -22.769618
1429999 -22.970261
1439999 -23.072180
1449999 -24.173711
1459999 -23.761297
1469999 -23.669055
1479999 -23.213005
1489999 -22.671017
1499999 -22.813603
1509999 -22.198969
1519999 -18.528685
1529999 -17.494487
1539999 -17.519818
1549999 -17.525220
1559999 -18.045144
1569999 -18.134438
1579999 -18.030296
1589999 -17.714294
1599999 -17.877244
1609999 -17.164796
1619999 -18.705729
1629999 -17.856897
1639999 -18.122470
1649999 -17.468453
1659999 -16.991118
1669999 -16.658797
1679999 -16.781698
1689999 -17.129488
1699999 -16.878430
1709999 -17.573825
1719999 -17.146070
1729999 -16.312987
1739999 -16.706918
1749999 -18.073496
1759999 -18.192278
1769999 -18.258703
1779999 -17.567043
1789999 -18.004913
1799999 -18.100733
1809999 -21.470067
1819999 -17.905646
1829999 -16.858823
1839999 -16.178904
1849999 -16.358592
1859999 -16.321772
1869999 -16.270607
1879999 -16.276206
1889999 -16.138210
1899999 -15.899603
1909999 -13.603867
1919999 -13.642135
1929999 -14.134951
1939999 -14.987198
1949999 -15.343122
1959999 -15.696022
1969999 -15.489653
1979999 -15.069855
1989999 -15.004934
1999999 -15.167458
2009999 -18.404009
2019999 -15.782165
2029999 -14.553946
2039999 -14.846442
2049999 -15.293660
2059999 -14.926626
2069999 -14.491463
2079999 -14.632966
2089999 -14.420160
2099999 -14.272694
2109999 -15.766768
2119999 -14.310857
2129999 -13.767622
2139999 -13.696963
2149999 -13.487189
2159999 -13.582671
2169999 -13.442207
2179999 -13.284117
2189999 -13.055124
2199999 -13.004113
2209999 -13.451654
2219999 -14.753262
2229999 -13.985693
2239999 -13.809279
2249999 -13.333061
2259999 -13.123052
2269999 -12.770797
2279999 -12.883217
2289999 -12.661935
2299999 -12.338655
2309999 -11.875412
2319999 -12.542185
2329999 -13.154561
2339999 -12.937003
2349999 -13.361189
2359999 -13.373421
2369999 -12.949481
2379999 -12.940818
2389999 -12.867919
2399999 -12.709760
2409999 -12.477367
2419999 -12.469594
2429999 -11.799773
2439999 -11.520366
2449999 -11.382874
2459999 -11.382620
2469999 -11.197816
2479999 -11.229992
2489999 -11.160292
2499999 -11.015969
2509999 -14.237508
2519999 -12.605922
2529999 -11.876963
2539999 -12.037424
2549999 -11.951436
2559999 -11.991260
2569999 -11.637881
2579999 -11.576300
2589999 -11.350906
2599999 -11.274911
2609999 -11.456408
2619999 -11.359444
2629999 -11.383142
2639999 -10.818296
2649999 -10.731842
2659999 -10.467921
2669999 -10.389220
2679999 -10.596879
2689999 -10.951301
2699999 -10.980345
2709999 -13.081615
2719999 -11.848013
2729999 -12.401690
2739999 -12.089019
2749999 -12.108138
2759999 -12.251559
2769999 -12.198221
2779999 -12.148612
2789999 -11.985339
2799999 -11.748091
2809999 -10.676167
2819999 -10.578189
2829999 -10.773493
2839999 -11.036066
2849999 -10.935365
2859999 -11.268450
2869999 -11.533121
2879999 -11.288366
2889999 -11.061199
2899999 -10.888002
2909999 -12.256138
2919999 -12.594674
2929999 -12.074725
2939999 -11.473241
2949999 -11.192136
2959999 -11.557422
2969999 -11.640629
2979999 -11.470591
2989999 -11.560435
2999999 -11.293089
3009999 -8.700321
3019999 -10.168922
3029999 -10.105367
3039999 -10.007673
3049999 -10.207000
3059999 -9.849423
3069999 -9.810796
3079999 -9.592487
3089999 -9.628199
3099999 -9.596747
3109999 -11.179521
3119999 -11.262888
3129999 -11.746091
3139999 -11.364619
3149999 -11.178724
3159999 -10.770619
3169999 -10.759655
3179999 -10.569691
3189999 -10.475817
3199999 -10.505840
3209999 -9.471787
3219999 -11.717922
3229999 -11.741650
3239999 -10.886004
3249999 -10.131143
3259999 -9.973639
3269999 -9.986991
3279999 -9.914274
3289999 -10.098828
3299999 -10.077014
3309999 -11.749150
3319999 -10.889672
3329999 -11.090870
3339999 -10.876797
3349999 -11.255154
3359999 -10.925879
3369999 -10.694681
3379999 -10.471578
3389999 -10.478403
3399999 -10.395000
3409999 -8.209838
3419999 -9.276063
3429999 -8.816452
3439999 -9.172150
3449999 -9.760482
3459999 -9.642670
3469999 -9.841090
3479999 -9.736980
3489999 -9.654346
3499999 -9.752820
3509999 -8.754537
3519999 -10.301523
3529999 -10.932314
3539999 -10.795732
3549999 -10.286354
3559999 -10.233694
3569999 -10.150726
3579999 -10.061961
3589999 -10.123563
3599999 -10.193189
3609999 -10.423178
3619999 -9.333443
3629999 -8.940892
3639999 -9.593554
3649999 -9.843225
3659999 -9.915125
3669999 -9.651655
3679999 -9.963410
3689999 -10.078459
3699999 -10.018570
3709999 -10.056192
3719999 -10.065501
3729999 -9.630496
3739999 -9.515398
3749999 -9.282640
3759999 -9.117467
3769999 -9.576698
3779999 -9.527732
3789999 -9.510743
3799999 -9.526817
3809999 -11.783001
3819999 -11.672305
3829999 -11.041002
3839999 -10.890743
3849999 -10.293876
3859999 -10.168166
3869999 -10.245461
3879999 -10.302253
3889999 -10.385494
3899999 -10.346265
3909999 -8.860102
3919999 -8.600249
3929999 -8.822377
3939999 -8.600479
3949999 -8.565600
3959999 -8.494090
3969999 -8.354112
3979999 -8.113547
3989999 -8.225151
3999999 -8.084575
4009999 -10.418952
4019999 -9.634668
4029999 -9.000770
4039999 -9.054232
4049999 -8.725411
4059999 -8.631177
4069999 -8.789953
4079999 -8.849999
4089999 -8.920476
4099999 -8.797021
4109999 -8.218035
4119999 -8.357938
4129999 -8.570477
4139999 -8.520498
4149999 -8.828058
4159999 -8.839502
4169999 -8.983978
4179999 -8.965412
4189999 -9.070574
4199999 -9.046260
4209999 -7.382869
4219999 -7.436623
4229999 -7.337093
4239999 -7.555540
4249999 -7.548074
4259999 -7.763566
4269999 -7.656926
4279999 -7.773768
4289999 -7.740652
4299999 -7.874813
4309999 -8.215286
4319999 -8.052371
4329999 -8.488359
4339999 -8.902688
4349999 -8.764002
4359999 -9.022184
4369999 -9.305497
4379999 -9.543178
4389999 -9.504900
4399999 -9.461877
4409999 -8.402502
4419999 -7.610398
4429999 -7.294962
4439999 -7.061436
4449999 -7.233437
4459999 -7.583079
4469999 -7.807015
4479999 -7.758667
4489999 -7.982973
4499999 -8.027439
4509999 -8.842847
4519999 -9.977265
4529999 -10.057073
4539999 -9.132102
4549999 -9.364993
4559999 -8.996430
4569999 -8.813227
4579999 -8.871957
4589999 -8.659606
4599999 -8.749265
4609999 -7.737883
4619999 -8.051959
4629999 -8.389389
4639999 -8.967721
4649999 -8.893735
4659999 -8.480390
4669999 -8.493773
4679999 -8.454301
4689999 -8.359273
4699999 -8.308743
4709999 -7.489221
4719999 -7.711869
4729999 -8.097110
4739999 -8.111751
4749999 -7.634617
4759999 -7.521004
4769999 -7.524672
4779999 -7.608405
4789999 -7.640767
4799999 -7.462147
4809999 -7.522249
4819999 -8.291103
4829999 -8.085454
4839999 -8.400434
4849999 -8.369234
4859999 -8.088363
4869999 -8.093947
4879999 -7.974909
4889999 -8.090204
4899999 -7.861511
4909999 -7.138020
4919999 -7.394411
4929999 -7.240053
4939999 -7.386287
4949999 -7.527786
4959999 -7.399213
4969999 -7.531216
4979999 -7.345337
4989999 -7.234189
4999999 -7.227361
5009999 -7.049019
5019999 -6.901607
5029999 -7.029801
5039999 -7.278597
5049999 -7.106746
5059999 -7.080657
5069999 -7.055049
5079999 -6.843349
5089999 -7.057070
5099999 -6.967785
5109999 -6.414439
5119999 -7.204432
5129999 -7.573386
5139999 -7.416679
5149999 -7.447083
5159999 -7.748454
5169999 -7.719688
5179999 -7.694023
5189999 -7.367746
5199999 -7.400947
5209999 -7.393634
5219999 -6.456327
5229999 -6.619619
5239999 -6.805780
5249999 -6.491315
5259999 -6.612473
5269999 -6.608751
5279999 -6.526296
5289999 -6.562439
5299999 -6.673314
5309999 -7.593280
5319999 -7.031338
5329999 -7.417811
5339999 -7.492494
5349999 -7.398932
5359999 -7.267757
5369999 -7.208324
5379999 -7.236403
5389999 -7.232519
5399999 -7.220151
5409999 -6.701685
5419999 -7.732802
5429999 -7.185666
5439999 -7.131622
5449999 -7.116609
5459999 -7.125665
5469999 -6.980291
5479999 -6.879476
5489999 -6.956387
5499999 -6.915422
5509999 -9.314522
5519999 -8.155217
5529999 -7.965963
5539999 -7.987357
5549999 -8.076886
5559999 -7.922499
5569999 -7.972289
5579999 -8.136475
5589999 -8.193395
5599999 -8.189331
5609999 -7.989373
5619999 -6.722848
5629999 -7.199292
5639999 -7.816272
5649999 -7.812583
5659999 -7.849179
5669999 -7.825940
5679999 -7.509285
5689999 -7.307051
5699999 -7.329997
5709999 -8.077773
5719999 -7.916066
5729999 -7.951893
5739999 -8.086174
5749999 -7.830375
5759999 -7.745906
5769999 -7.567886
5779999 -7.494156
5789999 -7.437033
5799999 -7.478223
5809999 -7.111309
5819999 -6.524732
5829999 -5.975758
5839999 -6.073345
5849999 -6.090521
5859999 -6.287599
5869999 -6.175217
5879999 -6.448691
5889999 -6.591723
5899999 -6.613754
5909999 -5.015144
5919999 -5.097764
5929999 -5.805285
5939999 -6.262779
5949999 -6.207384
5959999 -6.136049
5969999 -6.368076
5979999 -6.555950
5989999 -6.551296
5999999 -6.522721
6009999 -5.569222
6019999 -6.557388
6029999 -6.850335
6039999 -7.118205
6049999 -7.286883
6059999 -7.411964
6069999 -7.297483
6079999 -7.235963
6089999 -7.335556
6099999 -7.167009
6109999 -5.407451
6119999 -6.094118
6129999 -6.653991
6139999 -6.732264
6149999 -6.569056
6159999 -6.707274
6169999 -6.815848
6179999 -6.969463
6189999 -6.903900
6199999 -6.841061
6209999 -7.171509
6219999 -7.254238
6229999 -7.060213
6239999 -7.074024
6249999 -6.675888
6259999 -6.700335
6269999 -6.703100
6279999 -6.562233
6289999 -6.556184
6299999 -6.662093
6309999 -5.852450
6319999 -5.582693
6329999 -6.065030
6339999 -5.971348
6349999 -6.058604
6359999 -6.404510
6369999 -6.661125
6379999 -6.748557
6389999 -6.578028
6399999 -6.527046
6409999 -6.342695
6419999 -6.375699
6429999 -6.018784
6439999 -6.045562
6449999 -6.314205
6459999 -6.248686
6469999 -6.235684
6479999 -6.325979
6489999 -6.306231
6499999 -6.322926
6509999 -6.533196
6519999 -7.085706
6529999 -6.588893
6539999 -6.625529
6549999 -6.654355
6559999 -6.576436
6569999 -6.443451
6579999 -6.442321
6589999 -6.458751
6599999 -6.436809
6609999 -7.085254
6619999 -6.670988
6629999 -6.929283
6639999 -6.935041
6649999 -7.106756
6659999 -6.861810
6669999 -6.818948
6679999 -6.844505
6689999 -6.929587
6699999 -6.882003
6709999 -6.505939
6719999 -6.234316
6729999 -6.081846
6739999 -6.139874
6749999 -6.172470
6759999 -6.111280
6769999 -5.963142
6779999 -6.203597
6789999 -6.221539
6799999 -6.221547
6809999 -6.851347
6819999 -6.413878
6829999 -6.081768
6839999 -6.210416
6849999 -6.484838
6859999 -6.223167
6869999 -6.256640
6879999 -6.505320
6889999 -6.506526
6899999 -6.820615
6909999 -7.683387
6919999 -7.545984
6929999 -7.424168
6939999 -7.402090
6949999 -7.334695
6959999 -7.289872
6969999 -7.139395
6979999 -7.281646
6989999 -7.103834
6999999 -7.070806
7009999 -7.178787
7019999 -7.556803
7029999 -6.596818
7039999 -6.229677
7049999 -6.296491
7059999 -6.041144
7069999 -6.113995
7079999 -6.082115
7089999 -6.143194
7099999 -6.048148
7109999 -6.065050
7119999 -6.179369
7129999 -5.863488
7139999 -6.018290
7149999 -6.096197
7159999 -6.033081
7169999 -6.084974
7179999 -6.006966
7189999 -6.020533
7199999 -5.955523
7209999 -6.881334
7219999 -6.440070
7229999 -6.675496
7239999 -6.411795
7249999 -6.394274
7259999 -6.253792
7269999 -6.127381
7279999 -6.055544
7289999 -6.216198
7299999 -6.102580
7309999 -7.108744
7319999 -6.820509
7329999 -6.203911
7339999 -5.778988
7349999 -5.725935
7359999 -5.731431
7369999 -5.760316
7379999 -5.789107
7389999 -5.713238
7399999 -5.645167
7409999 -6.684217
7419999 -6.855934
7429999 -6.325996
7439999 -6.542247
7449999 -6.176761
7459999 -6.023613
7469999 -6.213240
7479999 -6.114464
7489999 -6.083823
7499999 -6.217358
7509999 -6.349325
7519999 -6.033586
7529999 -6.693072
7539999 -6.345397
7549999 -6.105188
7559999 -5.995545
7569999 -6.302063
7579999 -6.213883
7589999 -6.287797
7599999 -6.175626
7609999 -5.124164
7619999 -6.371270
7629999 -5.765218
7639999 -5.757154
7649999 -5.934786
7659999 -5.890778
7669999 -5.887140
7679999 -5.959233
7689999 -5.990344
7699999 -5.985102
7709999 -6.581027
7719999 -6.383604
7729999 -5.954670
7739999 -6.147050
7749999 -6.122782
7759999 -6.139704
7769999 -6.342246
7779999 -6.287874
7789999 -6.130133
7799999 -6.277370
7809999 -4.877814
7819999 -5.811062
7829999 -5.921178
7839999 -5.859620
7849999 -5.902198
7859999 -6.069828
7869999 -6.019803
7879999 -5.917663
7889999 -5.858421
7899999 -5.951553
7909999 -6.726509
7919999 -6.126398
7929999 -6.125665
7939999 -6.143170
7949999 -6.108848
7959999 -5.804703
7969999 -5.889188
7979999 -6.065759
7989999 -5.955537
7999999 -5.858012
8009999 -4.941926
8019999 -5.240013
8029999 -5.451842
8039999 -5.742278
8049999 -5.573887
8059999 -5.476811
8069999 -5.561189
8079999 -5.525384
8089999 -5.452865
8099999 -5.596066
8109999 -7.373449
8119999 -6.939616
8129999 -7.452349
8139999 -7.120548
8149999 -6.640906
8159999 -6.714700
8169999 -6.764881
8179999 -6.563610
8189999 -6.555457
8199999 -6.345347
8209999 -6.093624
8219999 -6.035068
8229999 -6.046531
8239999 -6.018402
8249999 -6.325890
8259999 -6.132760
8269999 -6.051415
8279999 -5.934854
8289999 -5.965345
8299999 -5.843538
8309999 -5.863318
8319999 -5.281055
8329999 -5.804938
8339999 -6.118959
8349999 -6.007283
8359999 -6.052297
8369999 -6.225307
8379999 -6.289959
8389999 -6.217561
8399999 -6.231661
8409999 -7.385223
8419999 -7.191761
8429999 -6.781270
8439999 -6.407311
8449999 -5.994226
8459999 -5.798985
8469999 -5.882743
8479999 -5.755517
8489999 -5.721772
8499999 -5.666925
8509999 -6.292513
8519999 -6.020701
8529999 -6.373385
8539999 -6.282229
8549999 -6.219380
8559999 -6.159490
8569999 -6.020399
8579999 -5.836219
8589999 -5.966919
8599999 -5.916024
8609999 -6.460728
8619999 -7.086353
8629999 -6.637176
8639999 -6.550882
8649999 -6.444935
8659999 -6.201253
8669999 -5.991199
8679999 -5.899908
8689999 -5.917336
8699999 -6.015230
8709999 -5.129529
8719999 -5.364903
8729999 -5.266769
8739999 -5.277481
8749999 -5.394556
8759999 -5.324122
8769999 -5.317274
8779999 -5.227336
8789999 -5.211896
8799999 -5.360617
8809999 -6.881985
8819999 -6.110156
8829999 -6.189056
8839999 -5.971203
8849999 -5.589308
8859999 -5.671259
8869999 -5.664331
8879999 -5.648349
8889999 -5.778495
8899999 -5.812008
8909999 -4.032398
8919999 -4.644315
8929999 -4.424504
8939999 -4.729153
8949999 -5.158077
8959999 -5.130422
8969999 -5.295613
8979999 -5.393497
8989999 -5.242038
8999999 -5.234696
9009999 -5.538769
9019999 -5.191932
9029999 -4.860405
9039999 -4.982446
9049999 -4.985084
9059999 -4.846579
9069999 -4.998357
9079999 -4.897595
9089999 -4.884527
9099999 -4.966314
9109999 -6.597715
9119999 -6.752877
9129999 -7.235354
9139999 -7.235211
9149999 -7.378988
9159999 -7.548268
9169999 -7.412046
9179999 -7.072282
9189999 -6.953676
9199999 -6.690849
9209999 -5.086372
9219999 -5.452642
9229999 -5.748180
9239999 -5.837013
9249999 -5.734517
9259999 -5.531629
9269999 -5.464649
9279999 -5.455647
9289999 -5.395263
9299999 -5.423841
9309999 -6.201684
9319999 -5.904222
9329999 -6.083656
9339999 -6.146153
9349999 -5.694477
9359999 -5.659004
9369999 -5.840136
9379999 -5.818364
9389999 -5.641866
9399999 -5.676049
9409999 -5.818605
9419999 -6.408195
9429999 -6.540823
9439999 -6.016913
9449999 -5.614183
9459999 -5.533812
9469999 -5.382738
9479999 -5.339360
9489999 -5.373600
9499999 -5.325404
9509999 -5.557742
9519999 -5.757552
9529999 -5.534380
9539999 -5.434582
9549999 -5.301851
9559999 -5.404804
9569999 -5.360094
9579999 -5.438768
9589999 -5.382856
9599999 -5.423785
9609999 -6.537194
9619999 -6.098304
9629999 -5.716474
9639999 -5.545502
9649999 -5.246566
9659999 -4.977134
9669999 -5.069657
9679999 -5.274513
9689999 -5.161479
9699999 -5.259499
9709999 -4.811439
9719999 -4.653139
9729999 -5.327496
9739999 -4.971817
9749999 -5.017102
9759999 -5.168780
9769999 -5.143826
9779999 -5.133574
9789999 -5.087487
9799999 -5.110208
9809999 -6.314741
9819999 -5.622083
9829999 -5.395701
9839999 -5.068686
9849999 -5.052391
9859999 -4.903733
9869999 -4.848803
9879999 -4.794642
9889999 -4.821666
9899999 -4.778677
9909999 -5.755087
9919999 -4.744006
9929999 -4.913984
9939999 -4.883304
9949999 -4.704684
9959999 -4.625952
9969999 -4.705286
9979999 -4.834815
9989999 -4.875507
9999999 -4.910236


1x40:
-0.016622 0.106331 -0.345963 -0.285718 0.066653 -0.007583 -0.070828 -0.475359 -0.261886 -0.030653 -0.163370 0.026670 -0.047227 0.060236 0.063297 0.004148 0.220100 0.454059 0.339446 -0.107187 -0.033902 -0.070356 0.231369 0.321097 -0.552951 0.250538 0.059463 0.457815 0.035025 -0.549761 -0.431109 -0.361279 -0.410766 0.327864 0.554761 0.235431 0.448096 -0.373974 -0.576870 0.689865 


==> figures/target.dat <==
-4.994972e+01 -3.070481e+01
-4.264324e+01 2.669757e+00
3.039950e+01 4.302616e+01
1.432497e+01 -4.925684e+01
-8.485227e+00 3.153123e+01
2.426813e+01 -3.748755e+01


